Hard Gate Knowledge Distillation -- Leverage Calibration for Robust and Reliable Language Model

In knowledge distillation, a student model is trained with supervisions from both knowledge from a teacher and observations drawn from a training data distribution. Knowledge of a teacher is considered a subject that holds inter-class relations which send a meaningful supervision to a student; hence, much effort has been put to find such knowledge to be distilled. In this paper, we explore a question that has been given little attention: "when to distill such knowledge." The question is answered in our work with the concept of model calibration; we view a teacher model not only as a source of knowledge but also as a gauge to detect miscalibration of a student. This simple and yet novel view leads to a hard gate knowledge distillation scheme that switches between learning from a teacher model and training data. We verify the gating mechanism in the context of natural language generation at both the token-level and the sentence-level. Empirical comparisons with strong baselines show that hard gate knowledge distillation not only improves model generalization, but also significantly lowers model calibration error.

==> Hard Gate Knowledge Distillation - Leverage Calibration for Robust and Reliable Language Model/figure/GT_Ratio_Result.csv <==
,iwslt14_gating_KD_GT_0000,iwslt14_gating_KD_GT_0000_CE,iwslt14_gating_KD_GT_0000_selfEvolve,iwslt14_gating_KD_GT_3333,iwslt14_gating_KD_GT_5555,iwslt14_gating_KD_GT_no_drop_0000,iwslt14_gating_KD_GT_temp_0000_1.5,iwslt14_gating_KD_GT_temp_0000_2.0,iwslt14_gating_KD_GT_temp_0000_2.5,iwslt14_gating_KD_GT_temp_0000_CE_1.5,iwslt14_gating_KD_GT_temp_0000_CE_2.0,iwslt14_gating_KD_GT_temp_sent_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt14_gating_KD_GT_temp_sent_prob_5555_1.0,iwslt15-en-vi_gating_KD_GT_0000,iwslt15-en-vi_gating_KD_GT_3333,iwslt15-en-vi_gating_KD_GT_5555,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_1.5,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_2.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_5555_1.0,multi30k.tokenized.de-en_gating_KD_GT_0000,multi30k.tokenized.de-en_gating_KD_GT_3333,multi30k.tokenized.de-en_gating_KD_GT_5555,multi30k.tokenized.de-en_gating_KD_GT_temp_0000_CE_2.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_0000_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_3333_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_5555_1.0
0,0.962,0.973,0.973,0.961,0.961,0.969,0.971,0.972,0.972,0.973,0.974,1.0,1.0,1.0,1.0,0.964,0.964,0.963,0.975,0.975,1.0,1.0,1.0,0.996,0.996,0.996,0.995,1.0,1.0,1.0
1,0.926,0.95,0.943,0.922,0.923,0.941,0.947,0.948,0.949,0.952,0.952,0.999,1.0,1.0,1.0,0.932,0.932,0.931,0.956,0.956,1.0,1.0,1.0,0.989,0.988,0.989,0.99,1.0,1.0,1.0
2,0.891,0.929,0.914,0.886,0.887,0.915,0.926,0.929,0.93,0.934,0.937,0.996,1.0,1.0,1.0,0.907,0.91,0.908,0.943,0.945,0.999,1.0,1.0,0.938,0.939,0.939,0.983,1.0,1.0,1.0
3,0.845,0.904,0.872,0.841,0.843,0.885,0.902,0.907,0.908,0.914,0.92,0.983,0.998,0.998,0.998,0.872,0.882,0.877,0.927,0.931,0.999,0.999,0.999,0.924,0.926,0.924,0.976,1.0,1.0,1.0
4,0.798,0.878,0.83,0.797,0.797,0.855,0.878,0.885,0.886,0.894,0.903,0.962,0.995,0.994,0.995,0.828,0.838,0.834,0.908,0.914,0.998,0.998,0.998,0.913,0.915,0.914,0.971,1.0,1.0,1.0
5,0.764,0.857,0.797,0.765,0.765,0.835,0.86,0.87,0.871,0.878,0.89,0.936,0.99,0.99,0.99,0.787,0.795,0.794,0.888,0.898,0.995,0.995,0.995,0.903,0.906,0.904,0.967,1.0,1.0,1.0
6,0.739,0.842,0.772,0.741,0.74,0.818,0.848,0.858,0.86,0.866,0.88,0.911,0.985,0.985,0.985,0.756,0.764,0.762,0.874,0.885,0.992,0.992,0.992,0.895,0.897,0.895,0.964,1.0,1.0,1.0
7,0.72,0.828,0.752,0.722,0.721,0.806,0.838,0.849,0.851,0.857,0.873,0.888,0.98,0.98,0.98,0.734,0.742,0.739,0.863,0.876,0.988,0.989,0.988,0.885,0.885,0.883,0.96,1.0,1.0,1.0
8,0.705,0.817,0.737,0.707,0.706,0.796,0.83,0.842,0.844,0.849,0.866,0.865,0.975,0.974,0.974,0.717,0.723,0.721,0.854,0.869,0.985,0.985,0.984,0.869,0.863,0.869,0.955,1.0,1.0,1.0
9,0.691,0.806,0.723,0.693,0.693,0.785,0.823,0.836,0.838,0.842,0.86,0.842,0.969,0.968,0.968,0.702,0.708,0.706,0.846,0.862,0.98,0.98,0.979,0.852,0.845,0.85,0.949,1.0,1.0,1.0
10,0.68,0.797,0.71,0.682,0.681,0.777,0.817,0.831,0.833,0.836,0.855,0.821,0.963,0.961,0.962,0.69,0.696,0.694,0.839,0.856,0.974,0.975,0.974,0.831,0.825,0.829,0.942,1.0,0.999,1.0
11,0.669,0.789,0.699,0.672,0.672,0.768,0.812,0.825,0.828,0.83,0.85,0.799,0.957,0.954,0.955,0.679,0.684,0.683,0.833,0.852,0.969,0.97,0.968,0.812,0.806,0.812,0.937,0.999,0.998,0.998
12,0.66,0.781,0.689,0.663,0.663,0.76,0.807,0.821,0.824,0.824,0.846,0.778,0.949,0.947,0.947,0.669,0.675,0.674,0.828,0.847,0.961,0.964,0.961,0.795,0.794,0.795,0.931,0.996,0.996,0.996
13,0.652,0.774,0.68,0.655,0.655,0.753,0.802,0.817,0.82,0.82,0.842,0.758,0.942,0.939,0.94,0.66,0.666,0.664,0.823,0.843,0.955,0.957,0.953,0.78,0.779,0.784,0.925,0.995,0.993,0.994
14,0.644,0.767,0.672,0.648,0.648,0.746,0.798,0.813,0.816,0.815,0.838,0.74,0.933,0.931,0.932,0.652,0.658,0.657,0.818,0.839,0.947,0.95,0.945,0.769,0.766,0.767,0.922,0.991,0.99,0.99
15,0.637,0.761,0.665,0.641,0.641,0.74,0.794,0.809,0.812,0.811,0.835,0.722,0.925,0.922,0.922,0.645,0.651,0.649,0.813,0.835,0.939,0.942,0.937,0.755,0.752,0.757,0.917,0.985,0.985,0.986
16,0.631,0.755,0.658,0.634,0.634,0.733,0.79,0.806,0.81,0.807,0.832,0.705,0.914,0.911,0.913,0.638,0.644,0.643,0.809,0.832,0.93,0.933,0.927,0.743,0.741,0.745,0.913,0.98,0.981,0.982
17,0.625,0.75,0.65,0.628,0.629,0.727,0.787,0.803,0.806,0.803,0.828,0.688,0.906,0.902,0.902,0.632,0.638,0.637,0.805,0.828,0.921,0.925,0.917,0.73,0.729,0.733,0.909,0.974,0.976,0.977
18,0.619,0.744,0.644,0.623,0.623,0.722,0.783,0.8,0.803,0.8,0.825,0.672,0.895,0.891,0.891,0.626,0.632,0.631,0.801,0.825,0.91,0.914,0.908,0.719,0.718,0.72,0.904,0.971,0.968,0.968
19,0.614,0.739,0.638,0.618,0.618,0.716,0.78,0.797,0.801,0.797,0.823,0.658,0.884,0.88,0.881,0.621,0.627,0.626,0.798,0.822,0.899,0.903,0.896,0.712,0.708,0.709,0.901,0.963,0.959,0.961
20,0.61,0.735,0.633,0.613,0.614,0.711,0.778,0.795,0.798,0.794,0.82,0.646,0.873,0.867,0.869,0.615,0.622,0.62,0.795,0.819,0.888,0.893,0.884,0.697,0.701,0.699,0.896,0.955,0.955,0.954
21,0.605,0.731,0.627,0.609,0.609,0.705,0.775,0.792,0.796,0.79,0.818,0.632,0.861,0.856,0.857,0.611,0.616,0.616,0.792,0.817,0.877,0.882,0.871,0.686,0.69,0.691,0.891,0.942,0.946,0.945
22,0.601,0.727,0.622,0.604,0.604,0.7,0.772,0.79,0.793,0.788,0.815,0.621,0.847,0.845,0.844,0.606,0.612,0.611,0.789,0.814,0.863,0.87,0.857,0.678,0.678,0.68,0.889,0.938,0.935,0.937
23,0.596,0.722,0.617,0.6,0.601,0.695,0.77,0.787,0.791,0.785,0.813,0.607,0.835,0.831,0.832,0.602,0.608,0.607,0.786,0.812,0.848,0.857,0.846,0.668,0.67,0.671,0.884,0.929,0.929,0.931
24,0.593,0.718,0.612,0.596,0.597,0.691,0.767,0.785,0.789,0.783,0.811,0.596,0.822,0.819,0.818,0.598,0.604,0.603,0.783,0.809,0.836,0.844,0.83,0.658,0.661,0.664,0.88,0.918,0.922,0.918
25,0.589,0.714,0.608,0.593,0.593,0.686,0.765,0.783,0.786,0.78,0.809,0.586,0.809,0.805,0.804,0.594,0.6,0.599,0.78,0.807,0.82,0.832,0.816,0.648,0.65,0.653,0.875,0.913,0.91,0.91
26,0.586,0.712,0.604,0.59,0.591,0.682,0.763,0.781,0.784,0.778,0.807,0.578,0.797,0.793,0.794,0.59,0.596,0.596,0.778,0.805,0.806,0.818,0.803,0.641,0.642,0.647,0.872,0.899,0.896,0.898
27,0.582,0.708,0.6,0.587,0.586,0.678,0.761,0.779,0.783,0.776,0.805,0.568,0.782,0.779,0.778,0.586,0.592,0.592,0.775,0.803,0.791,0.802,0.789,0.631,0.635,0.636,0.867,0.885,0.886,0.884
28,0.579,0.704,0.596,0.583,0.584,0.673,0.758,0.777,0.781,0.773,0.803,0.557,0.769,0.766,0.765,0.583,0.59,0.588,0.773,0.801,0.776,0.789,0.769,0.623,0.627,0.627,0.863,0.871,0.876,0.869
29,0.576,0.701,0.592,0.581,0.581,0.669,0.756,0.775,0.779,0.772,0.802,0.551,0.755,0.753,0.752,0.58,0.586,0.585,0.771,0.799,0.761,0.774,0.759,0.611,0.618,0.62,0.857,0.859,0.86,0.86
30,0.573,0.698,0.589,0.578,0.578,0.665,0.755,0.774,0.777,0.769,0.8,0.542,0.743,0.742,0.741,0.576,0.583,0.582,0.768,0.797,0.744,0.761,0.741,0.607,0.615,0.617,0.855,0.842,0.845,0.854
31,0.57,0.696,0.585,0.575,0.575,0.662,0.753,0.772,0.776,0.767,0.798,0.536,0.729,0.728,0.728,0.574,0.58,0.579,0.766,0.795,0.73,0.746,0.728,0.601,0.604,0.609,0.851,0.832,0.831,0.83
32,0.568,0.693,0.581,0.572,0.573,0.658,0.751,0.77,0.774,0.766,0.797,0.527,0.717,0.716,0.718,0.571,0.577,0.577,0.765,0.794,0.717,0.732,0.715,0.587,0.6,0.601,0.845,0.799,0.813,0.818
33,0.565,0.69,0.578,0.57,0.571,0.655,0.75,0.769,0.772,0.764,0.795,0.523,0.704,0.705,0.707,0.568,0.574,0.574,0.762,0.792,0.705,0.717,0.699,0.584,0.591,0.593,0.843,0.786,0.792,0.797
34,0.563,0.688,0.576,0.567,0.568,0.651,0.748,0.767,0.771,0.762,0.794,0.516,0.694,0.694,0.694,0.566,0.572,0.572,0.761,0.79,0.691,0.706,0.689,0.577,0.587,0.588,0.838,0.775,0.774,0.777
35,0.56,0.685,0.573,0.565,0.566,0.649,0.746,0.766,0.77,0.761,0.792,0.511,0.683,0.681,0.683,0.563,0.569,0.568,0.758,0.788,0.674,0.689,0.674,0.568,0.576,0.579,0.834,0.734,0.736,0.747
36,0.558,0.684,0.57,0.563,0.564,0.645,0.745,0.764,0.768,0.759,0.791,0.503,0.671,0.673,0.675,0.561,0.567,0.566,0.757,0.787,0.663,0.682,0.662,0.555,0.572,0.57,0.829,0.701,0.727,0.711
37,0.556,0.681,0.567,0.561,0.561,0.642,0.744,0.763,0.767,0.758,0.789,0.499,0.661,0.665,0.663,0.558,0.565,0.565,0.755,0.785,0.65,0.669,0.652,0.55,0.562,0.564,0.823,0.665,0.679,0.698
38,0.554,0.679,0.564,0.559,0.559,0.639,0.742,0.762,0.766,0.756,0.789,0.494,0.651,0.653,0.652,0.556,0.562,0.562,0.754,0.784,0.639,0.657,0.639,0.543,0.556,0.554,0.82,0.646,0.655,0.667
39,0.552,0.677,0.563,0.557,0.557,0.637,0.741,0.76,0.764,0.755,0.787,0.488,0.64,0.645,0.644,0.555,0.56,0.56,0.752,0.783,0.632,0.645,0.631,0.534,0.545,0.552,0.815,0.607,0.626,0.66
40,0.55,0.675,0.559,0.555,0.555,0.633,0.739,0.759,0.763,0.753,0.785,0.483,0.633,0.635,0.636,0.552,0.558,0.558,0.751,0.781,0.616,0.636,0.62,0.531,0.546,0.544,0.815,0.592,0.613,0.605
41,0.548,0.673,0.557,0.553,0.554,0.631,0.738,0.758,0.762,0.752,0.785,0.48,0.625,0.626,0.628,0.549,0.556,0.555,0.749,0.78,0.607,0.625,0.61,0.523,0.536,0.537,0.811,0.56,0.595,0.592
42,0.547,0.671,0.555,0.552,0.552,0.628,0.737,0.757,0.76,0.751,0.784,0.475,0.614,0.621,0.62,0.548,0.554,0.554,0.747,0.778,0.601,0.616,0.603,0.519,0.533,0.537,0.808,0.556,0.573,0.597
43,0.545,0.671,0.552,0.55,0.55,0.626,0.736,0.756,0.76,0.75,0.783,0.471,0.607,0.614,0.612,0.547,0.552,0.552,0.746,0.777,0.588,0.606,0.59,0.516,0.528,0.527,0.805,0.531,0.56,0.552
44,0.543,0.668,0.551,0.548,0.549,0.624,0.734,0.755,0.758,0.749,0.782,0.466,0.6,0.606,0.603,0.544,0.55,0.55,0.744,0.776,0.581,0.597,0.584,0.509,0.52,0.523,0.802,0.515,0.533,0.55
45,0.541,0.666,0.547,0.546,0.547,0.619,0.733,0.753,0.757,0.748,0.781,0.464,0.589,0.596,0.596,0.543,0.548,0.548,0.743,0.775,0.573,0.588,0.576,0.504,0.519,0.52,0.799,0.496,0.532,0.533
46,0.54,0.664,0.546,0.545,0.546,0.619,0.732,0.752,0.756,0.747,0.78,0.459,0.584,0.589,0.589,0.541,0.547,0.546,0.741,0.774,0.562,0.58,0.568,0.5,0.513,0.515,0.795,0.484,0.509,0.513
47,0.539,0.663,0.544,0.544,0.544,0.617,0.731,0.751,0.755,0.746,0.779,0.455,0.576,0.584,0.583,0.539,0.545,0.545,0.74,0.773,0.557,0.573,0.56,0.498,0.512,0.511,0.795,0.479,0.507,0.497
48,0.537,0.661,0.542,0.542,0.542,0.614,0.73,0.75,0.754,0.745,0.778,0.451,0.571,0.579,0.574,0.538,0.543,0.543,0.739,0.772,0.548,0.563,0.554,0.494,0.506,0.506,0.792,0.46,0.481,0.49
49,0.536,0.66,0.54,0.54,0.541,0.612,0.729,0.749,0.753,0.743,0.777,0.448,0.565,0.569,0.57,0.536,0.542,0.542,0.737,0.77,0.541,0.557,0.547,0.488,0.502,0.504,0.79,0.451,0.477,0.476
50,0.534,0.658,0.538,0.539,0.54,0.61,0.728,0.748,0.752,0.742,0.776,0.446,0.558,0.566,0.564,0.535,0.54,0.54,0.737,0.77,0.536,0.549,0.538,0.487,0.499,0.5,0.788,0.437,0.463,0.467
51,0.533,0.657,0.536,0.538,0.539,0.607,0.727,0.747,0.752,0.742,0.775,0.443,0.553,0.558,0.557,0.533,0.538,0.539,0.736,0.768,0.528,0.543,0.533,0.482,0.497,0.497,0.785,0.43,0.455,0.459
52,0.532,0.655,0.535,0.536,0.537,0.605,0.726,0.746,0.75,0.741,0.774,0.442,0.547,0.553,0.553,0.532,0.537,0.537,0.734,0.767,0.52,0.538,0.527,0.486,0.492,0.493,0.785,0.439,0.443,0.447
53,0.531,0.655,0.533,0.536,0.536,0.603,0.726,0.746,0.749,0.74,0.774,0.437,0.541,0.549,0.548,0.531,0.536,0.536,0.734,0.767,0.516,0.53,0.522,0.477,0.489,0.492,0.782,0.407,0.434,0.441
54,0.529,0.652,0.531,0.534,0.534,0.602,0.725,0.744,0.749,0.739,0.773,0.434,0.536,0.543,0.544,0.529,0.534,0.535,0.732,0.765,0.508,0.525,0.513,0.474,0.487,0.488,0.78,0.403,0.424,0.427
55,0.528,0.651,0.53,0.533,0.534,0.6,0.724,0.744,0.748,0.738,0.772,0.432,0.531,0.538,0.537,0.528,0.533,0.533,0.731,0.765,0.504,0.519,0.506,0.476,0.484,0.487,0.778,0.405,0.419,0.43
56,0.526,0.651,0.528,0.531,0.533,0.598,0.723,0.743,0.747,0.737,0.771,0.429,0.523,0.533,0.531,0.527,0.532,0.532,0.731,0.764,0.498,0.514,0.504,0.47,0.484,0.483,0.776,0.385,0.419,0.411
57,0.526,0.649,0.527,0.53,0.531,0.597,0.722,0.742,0.746,0.737,0.771,0.427,0.52,0.528,0.525,0.525,0.53,0.53,0.73,0.763,0.492,0.507,0.496,0.468,0.477,0.481,0.774,0.384,0.401,0.413
58,0.524,0.648,0.525,0.529,0.53,0.594,0.721,0.741,0.745,0.736,0.77,0.422,0.517,0.523,0.524,0.524,0.529,0.529,0.729,0.762,0.488,0.501,0.491,0.468,0.477,0.479,0.776,0.384,0.401,0.4
59,0.523,0.647,0.524,0.528,0.529,0.592,0.72,0.741,0.745,0.735,0.769,0.421,0.511,0.52,0.52,0.523,0.528,0.529,0.727,0.761,0.485,0.497,0.488,0.466,0.476,0.476,0.772,0.373,0.392,0.39
60,0.523,0.646,0.522,0.527,0.528,0.592,0.72,0.74,0.744,0.734,0.768,0.419,0.506,0.514,0.514,0.522,0.527,0.527,0.727,0.76,0.477,0.491,0.484,0.462,0.473,0.473,0.771,0.365,0.387,0.393
61,0.521,0.645,0.521,0.526,0.527,0.589,0.719,0.739,0.743,0.733,0.768,0.418,0.502,0.51,0.511,0.52,0.526,0.526,0.726,0.759,0.473,0.488,0.478,0.46,0.471,0.471,0.77,0.362,0.385,0.378
62,0.52,0.644,0.519,0.525,0.525,0.588,0.718,0.738,0.742,0.733,0.767,0.414,0.498,0.507,0.505,0.52,0.525,0.524,0.725,0.758,0.467,0.482,0.474,0.457,0.469,0.47,0.767,0.351,0.376,0.384
63,0.519,0.643,0.518,0.524,0.525,0.586,0.717,0.737,0.741,0.732,0.767,0.413,0.494,0.505,0.504,0.518,0.523,0.523,0.724,0.757,0.465,0.48,0.469,0.459,0.467,0.468,0.769,0.358,0.365,0.367
64,0.518,0.642,0.516,0.524,0.524,0.584,0.717,0.737,0.741,0.731,0.766,0.411,0.492,0.499,0.499,0.517,0.523,0.522,0.723,0.757,0.459,0.474,0.466,0.455,0.464,0.466,0.765,0.341,0.365,0.371
65,0.517,0.641,0.515,0.522,0.523,0.583,0.716,0.736,0.74,0.731,0.765,0.409,0.486,0.494,0.495,0.516,0.522,0.521,0.722,0.756,0.456,0.47,0.463,0.454,0.464,0.464,0.765,0.348,0.361,0.359
66,0.517,0.64,0.514,0.521,0.522,0.582,0.715,0.735,0.74,0.73,0.764,0.407,0.482,0.493,0.492,0.515,0.52,0.52,0.721,0.755,0.453,0.466,0.458,0.451,0.461,0.462,0.764,0.334,0.35,0.357
67,0.515,0.639,0.512,0.52,0.521,0.58,0.715,0.734,0.739,0.729,0.764,0.404,0.48,0.49,0.487,0.514,0.519,0.519,0.721,0.754,0.45,0.46,0.456,0.45,0.461,0.459,0.762,0.339,0.35,0.351
68,0.515,0.638,0.511,0.52,0.52,0.579,0.714,0.734,0.738,0.728,0.763,0.404,0.476,0.484,0.484,0.514,0.518,0.518,0.72,0.754,0.443,0.457,0.447,0.449,0.458,0.46,0.761,0.323,0.344,0.352
69,0.514,0.637,0.51,0.519,0.519,0.578,0.713,0.733,0.738,0.728,0.763,0.403,0.474,0.484,0.479,0.512,0.518,0.518,0.719,0.753,0.441,0.455,0.448,0.45,0.459,0.458,0.761,0.329,0.35,0.347
70,0.513,0.636,0.509,0.518,0.519,0.576,0.712,0.733,0.737,0.728,0.762,0.399,0.468,0.479,0.479,0.511,0.516,0.516,0.718,0.752,0.436,0.449,0.443,0.446,0.455,0.457,0.76,0.325,0.331,0.337
71,0.512,0.635,0.508,0.517,0.518,0.575,0.712,0.732,0.736,0.727,0.761,0.398,0.465,0.476,0.473,0.51,0.515,0.515,0.717,0.752,0.433,0.448,0.439,0.445,0.454,0.454,0.759,0.319,0.333,0.338
72,0.511,0.634,0.507,0.516,0.517,0.573,0.711,0.731,0.735,0.726,0.761,0.396,0.465,0.472,0.471,0.51,0.514,0.514,0.717,0.751,0.43,0.442,0.437,0.443,0.452,0.454,0.757,0.312,0.333,0.332
73,0.51,0.634,0.506,0.515,0.516,0.572,0.711,0.731,0.735,0.726,0.761,0.394,0.461,0.471,0.468,0.509,0.513,0.514,0.716,0.75,0.429,0.442,0.433,0.442,0.45,0.451,0.757,0.312,0.328,0.333
74,0.51,0.632,0.504,0.515,0.516,0.571,0.71,0.73,0.734,0.725,0.76,0.394,0.457,0.467,0.466,0.508,0.513,0.513,0.716,0.75,0.422,0.437,0.43,0.44,0.449,0.452,0.755,0.306,0.315,0.326
75,0.509,0.632,0.504,0.514,0.515,0.57,0.709,0.729,0.734,0.725,0.759,0.391,0.453,0.464,0.463,0.507,0.512,0.512,0.715,0.749,0.421,0.432,0.427,0.439,0.448,0.45,0.755,0.308,0.325,0.325
76,0.508,0.631,0.502,0.513,0.514,0.569,0.709,0.729,0.733,0.724,0.759,0.39,0.453,0.461,0.459,0.506,0.511,0.511,0.714,0.748,0.417,0.432,0.424,0.438,0.448,0.446,0.754,0.299,0.315,0.315
77,0.508,0.631,0.502,0.512,0.513,0.567,0.708,0.728,0.733,0.723,0.758,0.389,0.449,0.459,0.458,0.505,0.51,0.51,0.714,0.748,0.412,0.427,0.421,0.438,0.446,0.446,0.754,0.303,0.313,0.32
78,0.507,0.629,0.501,0.512,0.512,0.566,0.708,0.728,0.732,0.723,0.758,0.388,0.445,0.457,0.457,0.505,0.51,0.51,0.713,0.747,0.411,0.423,0.418,0.436,0.446,0.446,0.753,0.296,0.308,0.314
79,0.506,0.628,0.5,0.51,0.512,0.565,0.707,0.727,0.731,0.722,0.758,0.387,0.444,0.455,0.452,0.504,0.508,0.509,0.712,0.746,0.411,0.42,0.415,0.436,0.444,0.445,0.752,0.3,0.314,0.31
80,0.505,0.628,0.498,0.51,0.511,0.564,0.707,0.727,0.731,0.722,0.757,0.385,0.441,0.451,0.45,0.503,0.508,0.508,0.712,0.746,0.406,0.419,0.414,0.435,0.443,0.444,0.75,0.287,0.305,0.315
81,0.505,0.627,0.498,0.51,0.511,0.563,0.706,0.726,0.73,0.721,0.757,0.382,0.439,0.449,0.448,0.503,0.507,0.507,0.711,0.745,0.402,0.417,0.409,0.431,0.442,0.443,0.75,0.288,0.305,0.302
82,0.504,0.627,0.497,0.509,0.51,0.562,0.706,0.726,0.73,0.721,0.756,0.383,0.436,0.445,0.444,0.502,0.507,0.507,0.71,0.745,0.4,0.413,0.408,0.433,0.44,0.441,0.749,0.289,0.301,0.304
83,0.503,0.625,0.496,0.508,0.509,0.56,0.705,0.725,0.729,0.72,0.756,0.381,0.432,0.444,0.441,0.501,0.505,0.505,0.709,0.744,0.397,0.41,0.405,0.432,0.44,0.44,0.749,0.288,0.292,0.294
84,0.503,0.625,0.495,0.508,0.508,0.559,0.704,0.724,0.729,0.72,0.755,0.378,0.431,0.442,0.439,0.5,0.504,0.505,0.709,0.744,0.398,0.405,0.402,0.431,0.439,0.439,0.748,0.281,0.299,0.303
85,0.502,0.625,0.494,0.507,0.508,0.559,0.704,0.724,0.728,0.72,0.755,0.378,0.428,0.439,0.438,0.499,0.504,0.504,0.709,0.743,0.392,0.406,0.399,0.43,0.437,0.437,0.747,0.285,0.292,0.294
86,0.502,0.624,0.493,0.506,0.507,0.557,0.703,0.724,0.728,0.719,0.754,0.376,0.427,0.437,0.438,0.499,0.504,0.503,0.708,0.742,0.389,0.403,0.397,0.429,0.438,0.439,0.747,0.272,0.291,0.291
87,0.501,0.623,0.493,0.505,0.507,0.557,0.703,0.723,0.727,0.718,0.754,0.376,0.425,0.433,0.433,0.498,0.502,0.503,0.708,0.742,0.39,0.402,0.395,0.428,0.435,0.436,0.747,0.274,0.294,0.289
88,0.5,0.623,0.492,0.505,0.506,0.556,0.703,0.723,0.727,0.718,0.753,0.374,0.421,0.432,0.43,0.498,0.502,0.502,0.707,0.742,0.386,0.399,0.393,0.426,0.436,0.437,0.745,0.27,0.284,0.291
89,0.5,0.622,0.491,0.504,0.505,0.554,0.702,0.722,0.726,0.718,0.753,0.373,0.419,0.432,0.43,0.497,0.501,0.501,0.707,0.741,0.385,0.397,0.389,0.427,0.434,0.435,0.745,0.274,0.288,0.289
90,0.499,0.621,0.49,0.504,0.505,0.553,0.702,0.722,0.726,0.717,0.753,0.373,0.418,0.429,0.427,0.496,0.501,0.501,0.706,0.741,0.382,0.394,0.39,0.426,0.433,0.433,0.744,0.267,0.284,0.286
91,0.499,0.621,0.489,0.503,0.504,0.553,0.701,0.721,0.726,0.717,0.752,0.371,0.414,0.428,0.425,0.496,0.5,0.5,0.705,0.74,0.38,0.392,0.386,0.425,0.432,0.432,0.743,0.264,0.275,0.283
92,0.498,0.62,0.489,0.503,0.504,0.551,0.701,0.721,0.725,0.717,0.752,0.37,0.415,0.425,0.423,0.495,0.499,0.5,0.705,0.739,0.377,0.388,0.383,0.424,0.43,0.431,0.743,0.268,0.279,0.281
93,0.497,0.619,0.488,0.502,0.503,0.551,0.7,0.72,0.724,0.716,0.751,0.368,0.412,0.422,0.42,0.495,0.499,0.499,0.704,0.739,0.375,0.387,0.382,0.425,0.431,0.432,0.743,0.263,0.278,0.282
94,0.497,0.62,0.487,0.501,0.503,0.55,0.7,0.72,0.724,0.716,0.751,0.368,0.41,0.42,0.42,0.494,0.498,0.498,0.704,0.738,0.372,0.387,0.381,0.424,0.431,0.43,0.742,0.264,0.272,0.277
95,0.496,0.62,0.486,0.501,0.502,0.549,0.699,0.719,0.723,0.715,0.751,0.367,0.408,0.42,0.418,0.493,0.498,0.498,0.703,0.738,0.372,0.382,0.377,0.424,0.429,0.429,0.742,0.266,0.274,0.273
96,0.496,0.618,0.485,0.501,0.501,0.548,0.699,0.719,0.723,0.715,0.75,0.366,0.405,0.418,0.417,0.493,0.497,0.497,0.703,0.737,0.369,0.382,0.375,0.421,0.428,0.43,0.741,0.26,0.268,0.276
97,0.495,0.617,0.485,0.5,0.501,0.548,0.699,0.719,0.723,0.714,0.75,0.364,0.404,0.415,0.414,0.492,0.496,0.496,0.703,0.737,0.367,0.379,0.374,0.419,0.428,0.428,0.74,0.257,0.276,0.268
98,0.495,0.617,0.484,0.499,0.5,0.547,0.698,0.718,0.722,0.714,0.749,0.364,0.404,0.415,0.412,0.492,0.496,0.496,0.702,0.737,0.366,0.378,0.371,0.419,0.427,0.427,0.74,0.255,0.262,0.272
99,0.494,0.616,0.483,0.499,0.5,0.545,0.698,0.718,0.721,0.713,0.749,0.362,0.401,0.413,0.409,0.491,0.495,0.496,0.702,0.736,0.365,0.376,0.372,0.42,0.427,0.427,0.739,0.258,0.265,0.264
100,0.494,0.616,0.483,0.499,0.499,0.545,0.697,0.717,0.721,0.713,0.749,0.362,0.4,0.412,0.408,0.49,0.495,0.495,0.701,0.736,0.362,0.375,0.369,0.419,0.425,0.426,0.739,0.254,0.265,0.27
101,0.493,0.615,0.482,0.498,0.499,0.544,0.697,0.717,0.721,0.713,0.749,0.361,0.398,0.408,0.408,0.49,0.495,0.494,0.701,0.735,0.361,0.372,0.366,0.42,0.424,0.426,0.738,0.251,0.26,0.267
102,0.493,0.615,0.481,0.497,0.498,0.543,0.696,0.717,0.721,0.713,0.748,0.36,0.396,0.406,0.406,0.489,0.493,0.494,0.7,0.735,0.359,0.37,0.367,0.418,0.423,0.424,0.738,0.255,0.263,0.265
103,0.492,0.614,0.481,0.497,0.498,0.542,0.696,0.716,0.72,0.712,0.747,0.359,0.392,0.405,0.404,0.489,0.493,0.493,0.7,0.734,0.357,0.369,0.363,0.418,0.423,0.423,0.738,0.247,0.257,0.261
104,0.492,0.613,0.48,0.496,0.498,0.542,0.696,0.716,0.72,0.712,0.747,0.358,0.393,0.403,0.403,0.489,0.493,0.493,0.7,0.734,0.357,0.367,0.363,0.416,0.423,0.424,0.737,0.245,0.261,0.266
105,0.491,0.613,0.479,0.496,0.497,0.541,0.695,0.715,0.72,0.712,0.747,0.356,0.391,0.403,0.401,0.488,0.492,0.492,0.699,0.734,0.352,0.366,0.359,0.417,0.422,0.422,0.737,0.251,0.255,0.259
106,0.491,0.613,0.478,0.496,0.497,0.54,0.695,0.715,0.719,0.712,0.747,0.356,0.389,0.401,0.4,0.487,0.491,0.491,0.698,0.733,0.351,0.363,0.359,0.416,0.421,0.421,0.736,0.241,0.257,0.258
107,0.491,0.612,0.478,0.495,0.497,0.539,0.694,0.714,0.719,0.711,0.746,0.356,0.388,0.4,0.398,0.487,0.491,0.491,0.698,0.733,0.349,0.361,0.356,0.414,0.422,0.421,0.736,0.243,0.255,0.253
108,0.49,0.611,0.477,0.495,0.496,0.538,0.694,0.714,0.718,0.71,0.746,0.354,0.387,0.399,0.397,0.486,0.491,0.491,0.697,0.733,0.347,0.361,0.356,0.415,0.421,0.42,0.735,0.239,0.254,0.256
109,0.49,0.611,0.477,0.494,0.495,0.538,0.694,0.713,0.718,0.71,0.746,0.353,0.384,0.397,0.394,0.486,0.49,0.49,0.698,0.732,0.348,0.356,0.353,0.413,0.419,0.421,0.735,0.243,0.254,0.254
110,0.489,0.612,0.476,0.494,0.495,0.537,0.694,0.714,0.718,0.71,0.745,0.353,0.385,0.395,0.393,0.485,0.489,0.49,0.697,0.732,0.346,0.356,0.352,0.413,0.419,0.42,0.734,0.24,0.254,0.254
111,0.489,0.61,0.476,0.493,0.495,0.537,0.693,0.713,0.717,0.709,0.745,0.351,0.381,0.393,0.393,0.485,0.489,0.489,0.696,0.731,0.346,0.355,0.35,0.413,0.419,0.419,0.734,0.243,0.249,0.25
112,0.489,0.61,0.475,0.493,0.494,0.536,0.693,0.712,0.717,0.709,0.745,0.352,0.382,0.393,0.389,0.485,0.489,0.489,0.696,0.731,0.345,0.355,0.349,0.412,0.419,0.419,0.734,0.238,0.25,0.246
113,0.488,0.61,0.475,0.493,0.493,0.535,0.693,0.712,0.716,0.709,0.744,0.351,0.379,0.392,0.39,0.484,0.488,0.488,0.696,0.731,0.342,0.353,0.347,0.412,0.417,0.418,0.733,0.236,0.242,0.245
114,0.487,0.609,0.474,0.492,0.494,0.534,0.692,0.712,0.716,0.709,0.744,0.35,0.377,0.39,0.39,0.484,0.488,0.488,0.695,0.73,0.34,0.35,0.346,0.411,0.417,0.417,0.732,0.233,0.243,0.249
115,0.487,0.609,0.474,0.492,0.493,0.534,0.692,0.712,0.716,0.708,0.744,0.348,0.377,0.388,0.387,0.483,0.487,0.487,0.695,0.73,0.339,0.35,0.345,0.411,0.417,0.417,0.733,0.237,0.247,0.245
116,0.487,0.609,0.473,0.491,0.493,0.534,0.692,0.711,0.715,0.708,0.743,0.349,0.375,0.388,0.384,0.482,0.487,0.487,0.694,0.73,0.337,0.348,0.346,0.41,0.417,0.415,0.732,0.234,0.241,0.247
117,0.487,0.608,0.472,0.491,0.492,0.533,0.691,0.711,0.715,0.708,0.743,0.348,0.376,0.387,0.383,0.483,0.486,0.487,0.694,0.729,0.337,0.346,0.341,0.41,0.417,0.416,0.732,0.23,0.249,0.242
118,0.486,0.608,0.472,0.491,0.492,0.531,0.691,0.71,0.715,0.707,0.743,0.346,0.371,0.384,0.382,0.483,0.486,0.486,0.694,0.729,0.335,0.346,0.342,0.409,0.415,0.416,0.732,0.237,0.238,0.244
119,0.486,0.607,0.471,0.49,0.492,0.532,0.69,0.71,0.714,0.707,0.743,0.347,0.373,0.383,0.382,0.482,0.485,0.486,0.693,0.728,0.334,0.345,0.341,0.409,0.414,0.414,0.731,0.232,0.239,0.243
120,0.485,0.607,0.471,0.49,0.491,0.531,0.69,0.71,0.714,0.707,0.742,0.346,0.372,0.383,0.38,0.481,0.485,0.485,0.693,0.728,0.332,0.344,0.338,0.41,0.412,0.414,0.731,0.229,0.242,0.239
121,0.485,0.606,0.47,0.489,0.491,0.53,0.69,0.71,0.714,0.707,0.742,0.346,0.371,0.381,0.379,0.48,0.485,0.485,0.693,0.728,0.33,0.34,0.337,0.408,0.414,0.414,0.73,0.226,0.239,0.241
122,0.484,0.606,0.47,0.489,0.49,0.529,0.69,0.709,0.713,0.706,0.742,0.343,0.368,0.38,0.378,0.48,0.484,0.484,0.693,0.727,0.33,0.34,0.336,0.408,0.414,0.414,0.731,0.229,0.237,0.236
123,0.484,0.605,0.469,0.488,0.49,0.529,0.689,0.709,0.713,0.706,0.741,0.344,0.368,0.381,0.377,0.48,0.484,0.484,0.692,0.727,0.329,0.339,0.336,0.407,0.412,0.413,0.73,0.226,0.235,0.239
124,0.484,0.604,0.469,0.489,0.489,0.528,0.689,0.709,0.713,0.706,0.741,0.343,0.368,0.378,0.375,0.479,0.483,0.483,0.692,0.727,0.328,0.338,0.334,0.409,0.413,0.413,0.73,0.231,0.234,0.233
125,0.483,0.605,0.468,0.488,0.489,0.527,0.688,0.708,0.712,0.705,0.741,0.342,0.364,0.377,0.374,0.479,0.483,0.483,0.691,0.726,0.325,0.339,0.334,0.407,0.412,0.413,0.73,0.222,0.236,0.24
126,0.483,0.604,0.468,0.488,0.489,0.527,0.688,0.708,0.712,0.705,0.741,0.342,0.364,0.376,0.375,0.479,0.483,0.483,0.691,0.726,0.326,0.335,0.331,0.406,0.412,0.412,0.728,0.225,0.234,0.236
127,0.483,0.604,0.468,0.488,0.489,0.527,0.688,0.708,0.712,0.705,0.74,0.342,0.364,0.375,0.373,0.479,0.482,0.482,0.691,0.726,0.322,0.334,0.331,0.406,0.41,0.411,0.729,0.219,0.232,0.234
128,0.483,0.604,0.467,0.487,0.488,0.526,0.688,0.708,0.712,0.705,0.741,0.341,0.363,0.374,0.371,0.478,0.482,0.482,0.691,0.725,0.322,0.334,0.328,0.406,0.41,0.412,0.728,0.225,0.229,0.235
129,0.483,0.604,0.466,0.487,0.488,0.526,0.688,0.707,0.711,0.704,0.74,0.34,0.36,0.373,0.369,0.478,0.481,0.482,0.69,0.725,0.322,0.332,0.328,0.406,0.41,0.411,0.728,0.221,0.231,0.23
130,0.482,0.603,0.466,0.486,0.488,0.525,0.687,0.707,0.711,0.704,0.74,0.339,0.361,0.371,0.369,0.477,0.481,0.481,0.69,0.725,0.321,0.33,0.327,0.406,0.41,0.412,0.729,0.223,0.231,0.231
131,0.482,0.602,0.465,0.486,0.487,0.524,0.687,0.706,0.711,0.704,0.74,0.34,0.358,0.37,0.369,0.477,0.48,0.481,0.69,0.724,0.317,0.332,0.325,0.404,0.41,0.411,0.728,0.221,0.23,0.231
132,0.481,0.603,0.465,0.486,0.486,0.523,0.687,0.706,0.71,0.704,0.739,0.337,0.356,0.369,0.366,0.476,0.48,0.481,0.689,0.724,0.317,0.329,0.324,0.403,0.409,0.409,0.728,0.219,0.225,0.23
133,0.481,0.602,0.465,0.485,0.487,0.523,0.686,0.706,0.71,0.703,0.739,0.338,0.356,0.367,0.366,0.476,0.48,0.48,0.689,0.724,0.318,0.328,0.324,0.404,0.409,0.408,0.727,0.213,0.227,0.227
134,0.481,0.601,0.464,0.485,0.486,0.523,0.686,0.706,0.71,0.703,0.739,0.337,0.355,0.368,0.365,0.476,0.48,0.48,0.688,0.724,0.315,0.328,0.324,0.403,0.407,0.409,0.727,0.221,0.224,0.233
135,0.48,0.602,0.464,0.484,0.486,0.522,0.686,0.705,0.71,0.703,0.739,0.337,0.355,0.363,0.363,0.475,0.479,0.479,0.688,0.723,0.314,0.324,0.321,0.403,0.408,0.407,0.727,0.216,0.223,0.222
136,0.48,0.601,0.464,0.484,0.485,0.521,0.686,0.705,0.709,0.703,0.738,0.336,0.353,0.367,0.363,0.475,0.478,0.479,0.688,0.723,0.317,0.324,0.32,0.404,0.408,0.408,0.727,0.218,0.227,0.226
137,0.48,0.6,0.463,0.484,0.485,0.521,0.685,0.705,0.709,0.702,0.738,0.336,0.354,0.365,0.363,0.475,0.479,0.479,0.688,0.723,0.314,0.324,0.319,0.401,0.407,0.408,0.727,0.218,0.225,0.225
138,0.479,0.601,0.463,0.484,0.485,0.52,0.685,0.704,0.709,0.702,0.738,0.334,0.353,0.364,0.361,0.474,0.478,0.478,0.688,0.722,0.311,0.322,0.318,0.402,0.407,0.407,0.726,0.215,0.226,0.22
139,0.479,0.6,0.463,0.484,0.485,0.52,0.685,0.704,0.708,0.702,0.737,0.335,0.351,0.363,0.361,0.474,0.478,0.478,0.687,0.722,0.311,0.322,0.319,0.402,0.407,0.407,0.726,0.216,0.223,0.23
140,0.479,0.599,0.462,0.483,0.484,0.52,0.685,0.704,0.708,0.702,0.737,0.334,0.35,0.361,0.36,0.474,0.477,0.478,0.687,0.722,0.313,0.321,0.315,0.402,0.406,0.408,0.725,0.213,0.22,0.223
141,0.479,0.599,0.462,0.483,0.484,0.519,0.684,0.704,0.708,0.702,0.737,0.332,0.35,0.362,0.358,0.474,0.477,0.477,0.687,0.722,0.309,0.321,0.316,0.401,0.406,0.405,0.725,0.215,0.225,0.216
142,0.479,0.599,0.461,0.483,0.484,0.519,0.684,0.703,0.708,0.701,0.737,0.332,0.348,0.36,0.357,0.473,0.477,0.477,0.686,0.721,0.31,0.317,0.315,0.402,0.405,0.406,0.725,0.216,0.221,0.22
143,0.478,0.598,0.461,0.482,0.483,0.518,0.684,0.703,0.708,0.701,0.737,0.332,0.348,0.358,0.356,0.473,0.476,0.477,0.686,0.721,0.309,0.317,0.312,0.4,0.406,0.405,0.725,0.211,0.22,0.221
144,0.478,0.598,0.46,0.482,0.483,0.518,0.684,0.703,0.707,0.701,0.736,0.331,0.346,0.358,0.356,0.473,0.476,0.477,0.686,0.721,0.307,0.318,0.315,0.4,0.406,0.405,0.725,0.212,0.222,0.221
145,0.477,0.599,0.46,0.482,0.483,0.517,0.684,0.703,0.707,0.701,0.736,0.331,0.346,0.356,0.356,0.472,0.476,0.476,0.686,0.721,0.306,0.316,0.313,0.402,0.404,0.404,0.725,0.214,0.215,0.218
146,0.477,0.598,0.46,0.482,0.483,0.516,0.683,0.703,0.706,0.701,0.736,0.331,0.346,0.357,0.355,0.472,0.476,0.475,0.685,0.72,0.304,0.314,0.312,0.399,0.403,0.404,0.724,0.208,0.216,0.218
147,0.477,0.598,0.459,0.481,0.482,0.516,0.683,0.702,0.706,0.701,0.736,0.33,0.343,0.357,0.351,0.471,0.476,0.475,0.685,0.72,0.303,0.313,0.311,0.4,0.404,0.405,0.724,0.213,0.217,0.219
148,0.477,0.597,0.459,0.481,0.482,0.516,0.682,0.702,0.706,0.701,0.736,0.329,0.342,0.355,0.351,0.471,0.475,0.475,0.685,0.72,0.305,0.314,0.309,0.399,0.404,0.404,0.724,0.208,0.216,0.22
149,0.477,0.596,0.458,0.48,0.482,0.515,0.682,0.702,0.706,0.7,0.735,0.329,0.342,0.354,0.351,0.471,0.474,0.474,0.685,0.72,0.301,0.311,0.307,0.399,0.402,0.403,0.724,0.208,0.216,0.211
150,0.476,0.597,0.458,0.481,0.481,0.515,0.682,0.702,0.705,0.7,0.735,0.329,0.341,0.353,0.352,0.471,0.474,0.475,0.685,0.719,0.302,0.31,0.309,0.399,0.403,0.402,0.723,0.21,0.215,0.216
151,0.476,0.597,0.457,0.48,0.481,0.514,0.682,0.701,0.705,0.699,0.735,0.328,0.341,0.352,0.35,0.47,0.474,0.474,0.684,0.719,0.302,0.31,0.308,0.398,0.404,0.403,0.723,0.207,0.212,0.211
152,0.476,0.596,0.457,0.48,0.481,0.514,0.682,0.701,0.705,0.7,0.735,0.328,0.341,0.35,0.349,0.471,0.474,0.474,0.684,0.719,0.299,0.311,0.306,0.398,0.402,0.401,0.723,0.208,0.219,0.214
153,0.475,0.596,0.457,0.48,0.481,0.513,0.681,0.701,0.705,0.699,0.735,0.328,0.34,0.352,0.35,0.47,0.473,0.473,0.684,0.718,0.299,0.309,0.304,0.397,0.402,0.403,0.722,0.204,0.211,0.217
154,0.475,0.596,0.457,0.479,0.48,0.513,0.681,0.7,0.705,0.699,0.734,0.327,0.338,0.349,0.348,0.469,0.473,0.473,0.683,0.718,0.3,0.309,0.306,0.397,0.402,0.401,0.722,0.208,0.216,0.214
155,0.475,0.595,0.456,0.479,0.48,0.513,0.681,0.7,0.704,0.699,0.734,0.326,0.338,0.35,0.347,0.469,0.472,0.473,0.683,0.718,0.296,0.307,0.304,0.397,0.402,0.403,0.723,0.205,0.209,0.211
156,0.474,0.595,0.456,0.479,0.48,0.512,0.681,0.7,0.704,0.699,0.734,0.326,0.336,0.349,0.346,0.469,0.473,0.473,0.683,0.718,0.296,0.305,0.305,0.396,0.401,0.401,0.722,0.203,0.21,0.217
157,0.475,0.595,0.456,0.479,0.48,0.511,0.681,0.7,0.704,0.698,0.734,0.325,0.336,0.348,0.347,0.469,0.472,0.472,0.683,0.718,0.293,0.306,0.302,0.397,0.401,0.401,0.722,0.206,0.214,0.208
158,0.474,0.595,0.456,0.478,0.479,0.512,0.68,0.699,0.704,0.698,0.734,0.326,0.336,0.347,0.345,0.468,0.472,0.472,0.683,0.717,0.295,0.304,0.303,0.396,0.401,0.401,0.722,0.202,0.207,0.209
159,0.474,0.594,0.455,0.478,0.479,0.511,0.68,0.699,0.703,0.698,0.733,0.324,0.335,0.348,0.344,0.468,0.472,0.472,0.682,0.717,0.296,0.304,0.302,0.396,0.4,0.4,0.721,0.205,0.211,0.209
160,0.474,0.594,0.455,0.478,0.479,0.51,0.68,0.699,0.703,0.698,0.733,0.323,0.335,0.346,0.343,0.468,0.471,0.472,0.682,0.717,0.293,0.304,0.3,0.397,0.4,0.4,0.722,0.201,0.208,0.21
161,0.473,0.594,0.454,0.478,0.479,0.51,0.68,0.699,0.703,0.698,0.733,0.323,0.332,0.344,0.344,0.468,0.471,0.471,0.682,0.717,0.294,0.303,0.299,0.396,0.4,0.399,0.722,0.205,0.211,0.207
162,0.473,0.593,0.454,0.478,0.479,0.51,0.68,0.699,0.703,0.697,0.733,0.323,0.334,0.346,0.341,0.468,0.471,0.471,0.682,0.716,0.293,0.301,0.298,0.395,0.399,0.399,0.721,0.2,0.205,0.212
163,0.473,0.593,0.453,0.477,0.478,0.509,0.679,0.698,0.703,0.697,0.733,0.323,0.332,0.343,0.34,0.467,0.47,0.471,0.682,0.716,0.292,0.303,0.297,0.395,0.4,0.401,0.721,0.2,0.212,0.21
164,0.473,0.593,0.453,0.477,0.478,0.509,0.679,0.698,0.702,0.697,0.732,0.322,0.33,0.343,0.34,0.467,0.47,0.471,0.681,0.716,0.289,0.3,0.297,0.395,0.398,0.398,0.72,0.199,0.205,0.206
165,0.473,0.593,0.453,0.477,0.478,0.509,0.679,0.698,0.702,0.697,0.732,0.322,0.33,0.342,0.34,0.467,0.47,0.47,0.681,0.716,0.29,0.301,0.295,0.395,0.399,0.399,0.721,0.2,0.202,0.209
166,0.473,0.593,0.453,0.477,0.477,0.508,0.679,0.698,0.702,0.697,0.732,0.322,0.331,0.341,0.34,0.466,0.47,0.47,0.681,0.715,0.29,0.299,0.296,0.395,0.398,0.398,0.721,0.199,0.212,0.204
167,0.472,0.593,0.452,0.477,0.477,0.508,0.678,0.697,0.701,0.696,0.732,0.321,0.329,0.341,0.338,0.467,0.47,0.469,0.68,0.715,0.29,0.297,0.295,0.394,0.398,0.399,0.72,0.199,0.199,0.204
168,0.472,0.592,0.452,0.476,0.477,0.507,0.678,0.697,0.701,0.697,0.732,0.321,0.328,0.34,0.338,0.466,0.469,0.47,0.681,0.715,0.286,0.297,0.295,0.395,0.399,0.398,0.721,0.195,0.207,0.205
169,0.472,0.592,0.452,0.476,0.477,0.507,0.678,0.697,0.701,0.696,0.732,0.32,0.327,0.339,0.338,0.465,0.469,0.469,0.68,0.715,0.288,0.296,0.293,0.393,0.398,0.398,0.719,0.198,0.206,0.207
170,0.472,0.591,0.451,0.476,0.477,0.507,0.678,0.697,0.701,0.696,0.731,0.32,0.327,0.339,0.337,0.466,0.469,0.469,0.68,0.715,0.287,0.298,0.291,0.395,0.398,0.398,0.72,0.2,0.203,0.205
171,0.471,0.592,0.451,0.475,0.477,0.507,0.678,0.697,0.701,0.696,0.731,0.321,0.326,0.338,0.336,0.465,0.468,0.468,0.68,0.714,0.287,0.295,0.292,0.394,0.397,0.397,0.72,0.193,0.203,0.2
172,0.471,0.591,0.451,0.475,0.476,0.506,0.677,0.696,0.7,0.696,0.731,0.32,0.326,0.337,0.336,0.465,0.468,0.469,0.68,0.714,0.285,0.295,0.293,0.393,0.397,0.397,0.719,0.198,0.202,0.203
173,0.471,0.591,0.451,0.475,0.476,0.506,0.677,0.696,0.7,0.695,0.731,0.319,0.324,0.337,0.336,0.464,0.468,0.468,0.68,0.714,0.285,0.294,0.293,0.395,0.397,0.397,0.719,0.199,0.203,0.205
174,0.471,0.59,0.45,0.475,0.476,0.506,0.677,0.696,0.7,0.696,0.731,0.318,0.325,0.335,0.334,0.465,0.468,0.468,0.68,0.714,0.283,0.293,0.29,0.392,0.398,0.396,0.72,0.191,0.203,0.201
175,0.47,0.59,0.45,0.475,0.476,0.505,0.677,0.696,0.7,0.695,0.73,0.318,0.324,0.336,0.334,0.464,0.467,0.468,0.678,0.714,0.283,0.294,0.29,0.393,0.396,0.396,0.719,0.195,0.199,0.199
176,0.471,0.59,0.45,0.474,0.476,0.505,0.677,0.696,0.7,0.695,0.73,0.318,0.325,0.334,0.333,0.465,0.467,0.467,0.679,0.714,0.285,0.291,0.288,0.393,0.395,0.396,0.719,0.201,0.205,0.202
177,0.47,0.59,0.449,0.474,0.475,0.505,0.676,0.695,0.699,0.695,0.73,0.319,0.321,0.335,0.334,0.464,0.467,0.467,0.678,0.713,0.281,0.29,0.289,0.392,0.396,0.395,0.719,0.194,0.198,0.2
178,0.47,0.59,0.45,0.474,0.475,0.504,0.676,0.695,0.699,0.695,0.73,0.317,0.323,0.334,0.331,0.464,0.467,0.467,0.678,0.713,0.282,0.292,0.286,0.393,0.396,0.395,0.719,0.194,0.199,0.198
179,0.47,0.59,0.449,0.474,0.475,0.504,0.676,0.695,0.699,0.695,0.73,0.317,0.323,0.332,0.331,0.463,0.467,0.467,0.678,0.713,0.281,0.288,0.288,0.392,0.395,0.396,0.719,0.195,0.198,0.202
180,0.469,0.59,0.449,0.474,0.475,0.503,0.676,0.695,0.699,0.694,0.729,0.317,0.322,0.332,0.33,0.463,0.466,0.467,0.678,0.713,0.279,0.29,0.287,0.393,0.395,0.396,0.718,0.193,0.197,0.199
181,0.469,0.589,0.448,0.474,0.474,0.503,0.676,0.695,0.699,0.695,0.73,0.315,0.319,0.332,0.331,0.463,0.466,0.466,0.677,0.712,0.28,0.289,0.285,0.392,0.395,0.394,0.718,0.195,0.202,0.2
182,0.469,0.59,0.448,0.473,0.474,0.503,0.675,0.694,0.698,0.694,0.73,0.316,0.32,0.331,0.33,0.463,0.466,0.466,0.678,0.712,0.279,0.29,0.285,0.391,0.396,0.396,0.718,0.192,0.198,0.197
183,0.469,0.589,0.448,0.473,0.474,0.502,0.675,0.695,0.698,0.694,0.729,0.316,0.32,0.33,0.328,0.463,0.466,0.466,0.677,0.712,0.28,0.287,0.287,0.391,0.395,0.393,0.719,0.189,0.198,0.197
184,0.469,0.589,0.448,0.473,0.474,0.502,0.675,0.694,0.698,0.694,0.729,0.315,0.319,0.33,0.329,0.462,0.465,0.466,0.677,0.712,0.277,0.286,0.285,0.39,0.394,0.396,0.718,0.19,0.199,0.201
185,0.468,0.589,0.447,0.473,0.474,0.501,0.675,0.694,0.698,0.694,0.729,0.314,0.318,0.331,0.327,0.462,0.465,0.466,0.677,0.712,0.277,0.287,0.284,0.39,0.394,0.394,0.717,0.193,0.196,0.195
186,0.469,0.588,0.447,0.473,0.474,0.501,0.675,0.694,0.698,0.694,0.729,0.314,0.318,0.328,0.327,0.462,0.465,0.465,0.677,0.712,0.276,0.284,0.284,0.391,0.395,0.394,0.718,0.191,0.197,0.193
187,0.468,0.588,0.447,0.472,0.473,0.501,0.675,0.694,0.698,0.693,0.729,0.314,0.317,0.327,0.327,0.462,0.465,0.465,0.677,0.711,0.275,0.284,0.283,0.39,0.393,0.394,0.717,0.186,0.195,0.198
188,0.468,0.588,0.447,0.472,0.473,0.501,0.675,0.693,0.697,0.693,0.728,0.313,0.317,0.328,0.326,0.461,0.465,0.465,0.677,0.711,0.278,0.285,0.282,0.39,0.393,0.393,0.718,0.19,0.196,0.195
189,0.467,0.588,0.446,0.472,0.473,0.5,0.675,0.693,0.697,0.693,0.728,0.313,0.316,0.327,0.325,0.461,0.465,0.465,0.676,0.711,0.275,0.286,0.284,0.391,0.394,0.393,0.718,0.191,0.196,0.195
190,0.468,0.588,0.446,0.472,0.473,0.5,0.674,0.693,0.697,0.693,0.728,0.315,0.315,0.326,0.325,0.461,0.464,0.464,0.676,0.711,0.275,0.283,0.279,0.39,0.393,0.394,0.717,0.19,0.194,0.194
191,0.467,0.586,0.446,0.471,0.473,0.499,0.674,0.693,0.697,0.693,0.728,0.312,0.317,0.327,0.324,0.461,0.464,0.464,0.676,0.711,0.273,0.284,0.281,0.39,0.394,0.393,0.717,0.187,0.197,0.198
192,0.467,0.588,0.445,0.471,0.472,0.499,0.674,0.693,0.696,0.693,0.728,0.313,0.315,0.325,0.323,0.461,0.463,0.464,0.676,0.71,0.273,0.281,0.278,0.389,0.393,0.392,0.717,0.187,0.194,0.191
193,0.467,0.587,0.445,0.471,0.473,0.499,0.674,0.692,0.696,0.693,0.727,0.312,0.314,0.324,0.324,0.46,0.463,0.464,0.676,0.71,0.274,0.282,0.28,0.39,0.393,0.394,0.717,0.191,0.19,0.198
194,0.467,0.586,0.445,0.471,0.472,0.499,0.674,0.692,0.696,0.692,0.728,0.312,0.312,0.326,0.322,0.461,0.464,0.463,0.675,0.71,0.273,0.281,0.277,0.389,0.393,0.391,0.716,0.188,0.191,0.194
195,0.467,0.587,0.445,0.471,0.472,0.498,0.674,0.692,0.696,0.693,0.727,0.313,0.313,0.326,0.323,0.46,0.463,0.463,0.675,0.71,0.27,0.281,0.28,0.388,0.392,0.393,0.717,0.188,0.193,0.188
196,0.467,0.586,0.445,0.471,0.472,0.498,0.673,0.692,0.696,0.692,0.727,0.31,0.314,0.323,0.323,0.46,0.463,0.463,0.675,0.71,0.272,0.28,0.278,0.389,0.393,0.392,0.716,0.184,0.194,0.196
197,0.466,0.586,0.444,0.47,0.471,0.498,0.673,0.692,0.695,0.692,0.727,0.311,0.313,0.322,0.32,0.46,0.463,0.462,0.675,0.71,0.271,0.281,0.276,0.389,0.392,0.392,0.717,0.188,0.191,0.191
198,0.466,0.585,0.444,0.47,0.471,0.498,0.673,0.692,0.695,0.692,0.727,0.311,0.312,0.322,0.321,0.46,0.462,0.463,0.675,0.709,0.27,0.28,0.277,0.389,0.392,0.392,0.716,0.182,0.194,0.192
199,0.466,0.585,0.444,0.47,0.471,0.497,0.673,0.692,0.695,0.692,0.727,0.31,0.313,0.322,0.32,0.459,0.462,0.462,0.675,0.709,0.27,0.277,0.275,0.389,0.392,0.391,0.716,0.186,0.189,0.193
200,0.466,0.585,0.444,0.47,0.471,0.497,0.673,0.691,0.695,0.692,0.727,0.31,0.31,0.323,0.32,0.459,0.463,0.462,0.674,0.709,0.267,0.279,0.275,0.388,0.391,0.392,0.716,0.18,0.194,0.193
201,0.466,0.585,0.443,0.469,0.471,0.496,0.673,0.691,0.695,0.692,0.727,0.31,0.309,0.321,0.32,0.459,0.462,0.462,0.674,0.709,0.271,0.279,0.275,0.389,0.391,0.391,0.716,0.189,0.189,0.19
202,0.466,0.584,0.443,0.469,0.47,0.496,0.672,0.691,0.695,0.691,0.726,0.309,0.311,0.32,0.317,0.459,0.462,0.462,0.674,0.709,0.268,0.277,0.277,0.389,0.392,0.391,0.716,0.189,0.19,0.189
203,0.465,0.585,0.443,0.469,0.47,0.497,0.673,0.691,0.695,0.692,0.727,0.311,0.308,0.321,0.319,0.459,0.461,0.462,0.674,0.708,0.266,0.276,0.274,0.388,0.391,0.391,0.715,0.181,0.189,0.191
204,0.465,0.585,0.443,0.469,0.471,0.496,0.672,0.691,0.694,0.691,0.726,0.309,0.309,0.318,0.318,0.459,0.461,0.462,0.674,0.708,0.267,0.277,0.274,0.387,0.391,0.39,0.716,0.186,0.194,0.188
205,0.465,0.585,0.443,0.469,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.309,0.309,0.32,0.317,0.458,0.461,0.461,0.674,0.708,0.268,0.275,0.272,0.386,0.391,0.39,0.715,0.182,0.187,0.193
206,0.464,0.585,0.443,0.469,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.308,0.308,0.319,0.316,0.458,0.461,0.461,0.673,0.708,0.266,0.276,0.273,0.387,0.391,0.39,0.715,0.181,0.193,0.185
207,0.465,0.584,0.442,0.468,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.308,0.308,0.319,0.315,0.458,0.461,0.461,0.673,0.707,0.266,0.275,0.272,0.388,0.39,0.39,0.715,0.185,0.187,0.191
208,0.465,0.584,0.442,0.468,0.47,0.495,0.671,0.69,0.694,0.691,0.726,0.309,0.307,0.318,0.316,0.458,0.461,0.461,0.673,0.708,0.265,0.275,0.272,0.388,0.39,0.39,0.715,0.185,0.19,0.187
209,0.465,0.584,0.442,0.469,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.308,0.306,0.317,0.316,0.458,0.46,0.461,0.673,0.707,0.267,0.274,0.271,0.386,0.391,0.388,0.715,0.179,0.187,0.188
210,0.464,0.584,0.442,0.468,0.469,0.494,0.671,0.69,0.693,0.69,0.725,0.308,0.307,0.317,0.314,0.457,0.46,0.461,0.673,0.707,0.265,0.273,0.271,0.387,0.389,0.391,0.715,0.182,0.186,0.187
211,0.464,0.584,0.441,0.468,0.469,0.494,0.671,0.689,0.693,0.69,0.725,0.308,0.306,0.317,0.314,0.457,0.46,0.46,0.673,0.707,0.264,0.274,0.268,0.386,0.39,0.389,0.715,0.18,0.186,0.185
212,0.464,0.583,0.441,0.468,0.469,0.494,0.671,0.689,0.693,0.69,0.725,0.307,0.307,0.316,0.315,0.457,0.46,0.46,0.673,0.707,0.264,0.273,0.27,0.386,0.39,0.389,0.715,0.183,0.185,0.193
213,0.464,0.583,0.441,0.468,0.469,0.493,0.671,0.689,0.693,0.69,0.725,0.306,0.305,0.317,0.315,0.457,0.46,0.46,0.672,0.707,0.261,0.271,0.269,0.387,0.389,0.39,0.714,0.182,0.185,0.189
214,0.464,0.583,0.441,0.467,0.469,0.493,0.671,0.689,0.693,0.69,0.725,0.305,0.304,0.315,0.313,0.457,0.46,0.46,0.672,0.706,0.263,0.27,0.27,0.386,0.39,0.389,0.715,0.178,0.185,0.185
215,0.464,0.583,0.441,0.467,0.468,0.493,0.67,0.689,0.693,0.69,0.725,0.305,0.305,0.314,0.313,0.457,0.459,0.459,0.672,0.707,0.262,0.271,0.269,0.386,0.389,0.39,0.715,0.182,0.186,0.19
216,0.463,0.582,0.44,0.467,0.468,0.493,0.67,0.689,0.692,0.69,0.724,0.306,0.304,0.314,0.311,0.456,0.459,0.459,0.672,0.707,0.261,0.27,0.267,0.385,0.388,0.389,0.715,0.181,0.185,0.184
217,0.463,0.582,0.44,0.467,0.468,0.492,0.67,0.688,0.692,0.69,0.724,0.306,0.303,0.314,0.312,0.456,0.46,0.459,0.672,0.706,0.261,0.27,0.267,0.386,0.388,0.389,0.714,0.182,0.189,0.186
218,0.463,0.582,0.44,0.467,0.468,0.493,0.67,0.688,0.692,0.69,0.725,0.306,0.302,0.315,0.311,0.456,0.458,0.459,0.672,0.706,0.262,0.27,0.268,0.385,0.389,0.388,0.714,0.18,0.184,0.187
219,0.463,0.582,0.44,0.467,0.468,0.492,0.67,0.688,0.692,0.69,0.724,0.306,0.304,0.314,0.31,0.456,0.459,0.459,0.672,0.706,0.261,0.27,0.267,0.386,0.389,0.388,0.714,0.181,0.185,0.184
220,0.463,0.581,0.439,0.467,0.468,0.492,0.67,0.688,0.692,0.689,0.724,0.305,0.302,0.313,0.309,0.456,0.458,0.459,0.672,0.706,0.26,0.269,0.269,0.385,0.388,0.388,0.714,0.178,0.184,0.186
221,0.463,0.583,0.439,0.466,0.468,0.491,0.67,0.688,0.692,0.689,0.724,0.305,0.3,0.312,0.31,0.456,0.458,0.458,0.671,0.706,0.259,0.269,0.267,0.385,0.388,0.389,0.713,0.179,0.184,0.183
222,0.463,0.581,0.439,0.466,0.468,0.492,0.669,0.688,0.692,0.689,0.724,0.304,0.3,0.31,0.309,0.456,0.458,0.458,0.671,0.705,0.262,0.27,0.266,0.386,0.388,0.388,0.714,0.18,0.183,0.186
223,0.462,0.582,0.439,0.466,0.468,0.491,0.669,0.688,0.691,0.689,0.724,0.303,0.301,0.312,0.31,0.455,0.458,0.458,0.671,0.705,0.26,0.268,0.266,0.385,0.389,0.387,0.714,0.175,0.183,0.184
224,0.462,0.581,0.438,0.466,0.467,0.49,0.669,0.687,0.691,0.689,0.724,0.304,0.299,0.311,0.309,0.455,0.458,0.458,0.671,0.705,0.258,0.266,0.267,0.384,0.387,0.388,0.714,0.181,0.185,0.184
225,0.462,0.581,0.439,0.466,0.467,0.49,0.669,0.687,0.691,0.689,0.724,0.305,0.301,0.311,0.31,0.455,0.458,0.458,0.671,0.705,0.258,0.268,0.266,0.386,0.387,0.388,0.714,0.179,0.182,0.184
226,0.462,0.581,0.438,0.466,0.467,0.49,0.669,0.687,0.691,0.689,0.724,0.304,0.3,0.311,0.308,0.455,0.458,0.458,0.671,0.705,0.257,0.265,0.264,0.385,0.386,0.385,0.713,0.178,0.182,0.178
227,0.462,0.582,0.438,0.466,0.467,0.49,0.669,0.687,0.691,0.688,0.723,0.303,0.3,0.31,0.307,0.454,0.457,0.457,0.67,0.705,0.258,0.266,0.266,0.385,0.387,0.387,0.714,0.179,0.183,0.183
228,0.462,0.581,0.438,0.465,0.467,0.49,0.669,0.687,0.691,0.689,0.723,0.303,0.3,0.309,0.307,0.454,0.458,0.457,0.671,0.705,0.256,0.266,0.263,0.383,0.386,0.387,0.712,0.178,0.183,0.183
229,0.462,0.581,0.439,0.465,0.467,0.489,0.669,0.687,0.691,0.688,0.723,0.302,0.298,0.308,0.307,0.455,0.457,0.458,0.67,0.704,0.258,0.266,0.265,0.383,0.387,0.387,0.714,0.175,0.179,0.181
230,0.461,0.58,0.438,0.465,0.466,0.489,0.668,0.687,0.69,0.688,0.723,0.303,0.298,0.307,0.305,0.454,0.457,0.457,0.67,0.704,0.256,0.266,0.263,0.383,0.388,0.386,0.714,0.177,0.179,0.183
231,0.462,0.58,0.438,0.465,0.466,0.489,0.668,0.686,0.69,0.688,0.723,0.301,0.298,0.308,0.306,0.454,0.457,0.457,0.67,0.704,0.257,0.263,0.262,0.383,0.387,0.387,0.714,0.177,0.184,0.182
232,0.461,0.581,0.437,0.465,0.466,0.489,0.668,0.686,0.69,0.688,0.723,0.303,0.298,0.306,0.306,0.454,0.457,0.457,0.67,0.704,0.256,0.264,0.261,0.385,0.388,0.386,0.713,0.174,0.178,0.183
233,0.461,0.58,0.437,0.465,0.466,0.488,0.668,0.686,0.69,0.688,0.723,0.301,0.296,0.307,0.304,0.454,0.457,0.457,0.67,0.704,0.255,0.266,0.26,0.384,0.386,0.387,0.713,0.179,0.182,0.179
234,0.461,0.58,0.437,0.464,0.466,0.489,0.668,0.686,0.69,0.688,0.722,0.302,0.297,0.308,0.303,0.454,0.456,0.456,0.67,0.704,0.253,0.261,0.261,0.384,0.387,0.386,0.713,0.176,0.179,0.183
235,0.461,0.579,0.437,0.465,0.466,0.488,0.668,0.686,0.69,0.688,0.722,0.302,0.298,0.308,0.306,0.454,0.456,0.457,0.67,0.703,0.257,0.262,0.261,0.383,0.387,0.386,0.712,0.174,0.181,0.177
236,0.46,0.58,0.436,0.464,0.465,0.488,0.668,0.686,0.689,0.688,0.722,0.3,0.296,0.305,0.305,0.453,0.456,0.456,0.67,0.704,0.255,0.261,0.258,0.385,0.386,0.386,0.713,0.174,0.179,0.179
237,0.461,0.58,0.436,0.464,0.466,0.488,0.668,0.686,0.69,0.687,0.722,0.301,0.296,0.306,0.305,0.453,0.456,0.456,0.669,0.703,0.253,0.262,0.262,0.384,0.386,0.386,0.713,0.18,0.18,0.182
238,0.46,0.579,0.436,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.301,0.295,0.305,0.302,0.453,0.456,0.456,0.669,0.703,0.253,0.263,0.261,0.383,0.385,0.386,0.712,0.171,0.179,0.18
239,0.46,0.579,0.436,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.3,0.295,0.306,0.303,0.453,0.455,0.456,0.669,0.703,0.252,0.262,0.259,0.384,0.385,0.385,0.713,0.175,0.18,0.178
240,0.46,0.58,0.435,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.301,0.294,0.305,0.302,0.453,0.455,0.456,0.669,0.703,0.253,0.26,0.259,0.384,0.386,0.386,0.712,0.174,0.177,0.179
241,0.46,0.579,0.436,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.299,0.293,0.304,0.302,0.453,0.456,0.456,0.669,0.703,0.254,0.262,0.257,0.383,0.386,0.386,0.713,0.174,0.177,0.179
242,0.46,0.578,0.435,0.463,0.465,0.487,0.667,0.685,0.689,0.687,0.721,0.3,0.293,0.304,0.301,0.452,0.455,0.455,0.669,0.703,0.25,0.26,0.257,0.382,0.386,0.385,0.712,0.175,0.181,0.175
243,0.46,0.578,0.435,0.463,0.465,0.486,0.667,0.685,0.688,0.687,0.721,0.3,0.293,0.305,0.302,0.452,0.454,0.455,0.669,0.703,0.252,0.262,0.258,0.383,0.385,0.386,0.712,0.174,0.175,0.18
244,0.459,0.579,0.435,0.463,0.464,0.486,0.667,0.685,0.689,0.687,0.721,0.299,0.292,0.303,0.301,0.452,0.455,0.455,0.668,0.702,0.252,0.258,0.256,0.383,0.385,0.384,0.712,0.179,0.179,0.179
245,0.459,0.579,0.435,0.463,0.464,0.486,0.666,0.684,0.688,0.687,0.722,0.299,0.293,0.301,0.3,0.452,0.455,0.455,0.669,0.702,0.252,0.258,0.258,0.382,0.385,0.385,0.712,0.171,0.179,0.176
246,0.459,0.578,0.435,0.463,0.464,0.486,0.666,0.684,0.688,0.686,0.721,0.299,0.293,0.303,0.3,0.452,0.455,0.455,0.668,0.702,0.249,0.259,0.257,0.381,0.386,0.384,0.711,0.169,0.174,0.175
247,0.459,0.578,0.435,0.463,0.464,0.485,0.666,0.684,0.688,0.687,0.721,0.299,0.292,0.301,0.301,0.452,0.454,0.455,0.668,0.702,0.251,0.259,0.259,0.381,0.384,0.384,0.712,0.17,0.18,0.177
248,0.459,0.578,0.435,0.463,0.464,0.485,0.666,0.684,0.688,0.686,0.721,0.298,0.292,0.302,0.3,0.452,0.454,0.455,0.668,0.702,0.249,0.257,0.255,0.382,0.384,0.385,0.712,0.173,0.176,0.176
249,0.459,0.578,0.434,0.463,0.464,0.486,0.666,0.684,0.688,0.687,0.721,0.299,0.292,0.301,0.299,0.451,0.454,0.454,0.668,0.702,0.25,0.258,0.255,0.382,0.385,0.385,0.712,0.175,0.175,0.18
250,0.459,0.578,0.434,0.463,0.464,0.484,0.666,0.684,0.688,0.686,0.721,0.298,0.29,0.302,0.3,0.451,0.454,0.454,0.668,0.702,0.25,0.258,0.256,0.381,0.385,0.384,0.712,0.169,0.177,0.178
251,0.459,0.578,0.434,0.462,0.464,0.485,0.666,0.684,0.688,0.686,0.721,0.298,0.291,0.301,0.299,0.451,0.454,0.454,0.667,0.702,0.25,0.257,0.255,0.382,0.384,0.385,0.711,0.172,0.174,0.176
252,0.459,0.578,0.433,0.462,0.464,0.485,0.666,0.684,0.688,0.686,0.72,0.298,0.289,0.3,0.3,0.451,0.454,0.454,0.668,0.701,0.248,0.258,0.255,0.382,0.383,0.384,0.712,0.17,0.176,0.174
253,0.459,0.577,0.434,0.462,0.464,0.484,0.666,0.683,0.687,0.686,0.72,0.297,0.29,0.301,0.297,0.451,0.454,0.454,0.668,0.702,0.248,0.256,0.255,0.381,0.384,0.384,0.712,0.17,0.179,0.175
254,0.458,0.577,0.434,0.462,0.463,0.485,0.665,0.683,0.687,0.686,0.72,0.297,0.29,0.3,0.299,0.451,0.454,0.454,0.667,0.701,0.248,0.256,0.255,0.383,0.384,0.385,0.711,0.175,0.171,0.177
255,0.458,0.577,0.433,0.462,0.463,0.484,0.665,0.683,0.687,0.686,0.72,0.297,0.289,0.301,0.296,0.451,0.453,0.453,0.667,0.701,0.248,0.255,0.254,0.382,0.385,0.384,0.711,0.168,0.177,0.171
256,0.458,0.577,0.433,0.462,0.463,0.484,0.665,0.683,0.687,0.686,0.72,0.296,0.288,0.298,0.297,0.451,0.454,0.453,0.667,0.701,0.247,0.255,0.256,0.382,0.383,0.383,0.711,0.17,0.174,0.177
257,0.458,0.577,0.433,0.462,0.463,0.484,0.665,0.683,0.687,0.685,0.72,0.296,0.288,0.298,0.297,0.45,0.454,0.453,0.667,0.701,0.248,0.255,0.253,0.381,0.385,0.384,0.712,0.169,0.172,0.175
258,0.458,0.576,0.433,0.462,0.463,0.484,0.665,0.683,0.686,0.686,0.72,0.297,0.289,0.299,0.297,0.45,0.453,0.453,0.667,0.701,0.247,0.255,0.253,0.381,0.383,0.383,0.711,0.173,0.175,0.175
259,0.458,0.576,0.433,0.462,0.463,0.483,0.665,0.683,0.687,0.686,0.72,0.296,0.289,0.299,0.296,0.45,0.453,0.453,0.667,0.701,0.246,0.254,0.251,0.38,0.382,0.382,0.712,0.168,0.175,0.173
260,0.458,0.577,0.432,0.461,0.463,0.483,0.665,0.682,0.686,0.685,0.72,0.296,0.288,0.298,0.295,0.45,0.453,0.453,0.667,0.7,0.246,0.254,0.251,0.381,0.384,0.383,0.711,0.171,0.174,0.175
261,0.457,0.576,0.432,0.461,0.463,0.483,0.665,0.682,0.686,0.685,0.72,0.296,0.286,0.299,0.296,0.45,0.453,0.453,0.666,0.7,0.246,0.254,0.251,0.38,0.384,0.384,0.711,0.169,0.177,0.178
262,0.458,0.576,0.433,0.461,0.463,0.482,0.664,0.682,0.686,0.685,0.72,0.296,0.287,0.296,0.295,0.45,0.453,0.453,0.666,0.7,0.247,0.253,0.251,0.381,0.382,0.382,0.711,0.171,0.172,0.174
263,0.458,0.576,0.432,0.461,0.462,0.482,0.665,0.682,0.686,0.685,0.719,0.296,0.287,0.296,0.295,0.449,0.452,0.453,0.666,0.7,0.245,0.253,0.251,0.38,0.383,0.383,0.71,0.167,0.173,0.174
264,0.457,0.577,0.432,0.461,0.462,0.483,0.665,0.682,0.686,0.685,0.719,0.295,0.288,0.297,0.295,0.45,0.452,0.452,0.666,0.7,0.245,0.253,0.251,0.381,0.383,0.384,0.712,0.171,0.173,0.171
265,0.457,0.577,0.432,0.461,0.462,0.482,0.664,0.682,0.686,0.685,0.719,0.295,0.286,0.297,0.295,0.449,0.452,0.452,0.666,0.7,0.244,0.252,0.251,0.381,0.383,0.382,0.71,0.166,0.177,0.177
266,0.458,0.575,0.432,0.461,0.462,0.482,0.664,0.682,0.686,0.685,0.719,0.295,0.285,0.298,0.294,0.449,0.452,0.452,0.666,0.7,0.245,0.252,0.25,0.38,0.381,0.381,0.711,0.167,0.174,0.172
267,0.457,0.576,0.432,0.461,0.462,0.482,0.664,0.682,0.686,0.684,0.719,0.295,0.286,0.295,0.293,0.449,0.452,0.452,0.666,0.7,0.244,0.252,0.25,0.38,0.384,0.381,0.71,0.17,0.174,0.176
268,0.457,0.576,0.431,0.46,0.462,0.481,0.664,0.682,0.685,0.685,0.719,0.294,0.286,0.295,0.293,0.449,0.452,0.452,0.666,0.7,0.244,0.251,0.248,0.379,0.381,0.382,0.71,0.166,0.172,0.172
269,0.457,0.575,0.431,0.46,0.462,0.481,0.664,0.682,0.685,0.685,0.719,0.294,0.285,0.295,0.293,0.449,0.451,0.452,0.666,0.699,0.243,0.251,0.25,0.381,0.381,0.381,0.71,0.17,0.171,0.171
270,0.457,0.575,0.431,0.46,0.461,0.481,0.664,0.681,0.685,0.684,0.719,0.295,0.285,0.296,0.293,0.449,0.451,0.451,0.665,0.699,0.243,0.25,0.249,0.379,0.383,0.383,0.71,0.168,0.171,0.171
271,0.456,0.575,0.431,0.46,0.461,0.481,0.664,0.681,0.685,0.684,0.719,0.294,0.283,0.293,0.293,0.449,0.451,0.452,0.666,0.699,0.243,0.252,0.249,0.38,0.381,0.383,0.711,0.169,0.172,0.171
272,0.457,0.575,0.431,0.46,0.461,0.481,0.664,0.681,0.685,0.684,0.719,0.294,0.284,0.295,0.292,0.449,0.451,0.451,0.666,0.699,0.241,0.25,0.25,0.38,0.382,0.382,0.711,0.168,0.173,0.173
273,0.457,0.575,0.431,0.46,0.462,0.481,0.664,0.681,0.685,0.684,0.719,0.294,0.284,0.294,0.291,0.448,0.451,0.451,0.665,0.699,0.242,0.249,0.248,0.38,0.382,0.382,0.71,0.167,0.168,0.171
274,0.456,0.574,0.431,0.46,0.461,0.481,0.663,0.681,0.685,0.684,0.718,0.294,0.284,0.294,0.291,0.449,0.451,0.451,0.665,0.699,0.244,0.25,0.247,0.378,0.381,0.382,0.711,0.172,0.171,0.174
275,0.456,0.575,0.431,0.459,0.461,0.48,0.663,0.681,0.684,0.684,0.718,0.293,0.283,0.294,0.291,0.448,0.45,0.451,0.665,0.699,0.242,0.249,0.248,0.379,0.382,0.381,0.71,0.165,0.171,0.169
276,0.456,0.574,0.43,0.459,0.461,0.48,0.663,0.681,0.684,0.684,0.718,0.293,0.282,0.293,0.29,0.448,0.451,0.451,0.665,0.699,0.242,0.249,0.247,0.38,0.382,0.383,0.71,0.169,0.167,0.169
277,0.456,0.574,0.43,0.459,0.461,0.48,0.663,0.68,0.684,0.684,0.718,0.294,0.283,0.292,0.29,0.448,0.451,0.451,0.665,0.699,0.241,0.25,0.245,0.379,0.381,0.381,0.71,0.166,0.171,0.168
278,0.456,0.574,0.43,0.46,0.461,0.48,0.663,0.681,0.684,0.684,0.718,0.294,0.283,0.292,0.29,0.448,0.451,0.451,0.665,0.698,0.241,0.248,0.247,0.38,0.382,0.382,0.71,0.168,0.172,0.177
279,0.456,0.574,0.43,0.46,0.461,0.48,0.663,0.68,0.684,0.683,0.718,0.293,0.281,0.292,0.29,0.448,0.451,0.45,0.665,0.698,0.24,0.249,0.245,0.378,0.381,0.382,0.71,0.163,0.168,0.172
280,0.456,0.575,0.43,0.459,0.46,0.48,0.663,0.68,0.684,0.684,0.718,0.294,0.283,0.293,0.29,0.448,0.45,0.45,0.664,0.698,0.239,0.247,0.245,0.379,0.381,0.381,0.709,0.168,0.169,0.166
281,0.456,0.574,0.43,0.459,0.461,0.479,0.662,0.68,0.684,0.684,0.718,0.291,0.281,0.292,0.29,0.448,0.45,0.45,0.665,0.698,0.24,0.248,0.247,0.379,0.382,0.381,0.71,0.167,0.171,0.169
282,0.455,0.573,0.43,0.459,0.46,0.479,0.662,0.68,0.684,0.684,0.718,0.292,0.282,0.292,0.289,0.448,0.45,0.45,0.664,0.698,0.239,0.247,0.245,0.379,0.38,0.381,0.71,0.165,0.168,0.167
283,0.455,0.574,0.429,0.459,0.46,0.479,0.662,0.68,0.684,0.684,0.718,0.293,0.281,0.29,0.29,0.447,0.45,0.45,0.664,0.698,0.24,0.247,0.245,0.379,0.382,0.38,0.71,0.163,0.173,0.171
284,0.456,0.574,0.429,0.459,0.46,0.479,0.663,0.68,0.684,0.683,0.718,0.292,0.281,0.291,0.288,0.447,0.45,0.45,0.664,0.697,0.239,0.246,0.245,0.378,0.38,0.38,0.71,0.169,0.169,0.169
285,0.455,0.574,0.429,0.459,0.46,0.478,0.662,0.68,0.683,0.683,0.718,0.292,0.281,0.291,0.288,0.447,0.45,0.45,0.664,0.698,0.24,0.246,0.245,0.378,0.382,0.381,0.71,0.164,0.167,0.166
286,0.455,0.573,0.429,0.459,0.46,0.478,0.662,0.68,0.683,0.683,0.717,0.29,0.279,0.291,0.288,0.447,0.45,0.45,0.664,0.698,0.237,0.247,0.245,0.379,0.381,0.381,0.71,0.167,0.169,0.168
287,0.455,0.573,0.429,0.459,0.46,0.479,0.662,0.68,0.683,0.683,0.717,0.292,0.279,0.289,0.287,0.447,0.449,0.45,0.664,0.697,0.239,0.248,0.245,0.38,0.381,0.38,0.709,0.167,0.166,0.171
288,0.455,0.574,0.429,0.458,0.46,0.478,0.662,0.679,0.683,0.683,0.717,0.291,0.278,0.29,0.288,0.447,0.449,0.449,0.664,0.697,0.236,0.245,0.243,0.378,0.38,0.38,0.71,0.163,0.171,0.167
289,0.455,0.573,0.429,0.458,0.46,0.479,0.662,0.679,0.683,0.683,0.717,0.292,0.279,0.29,0.288,0.446,0.449,0.449,0.663,0.697,0.239,0.246,0.243,0.378,0.381,0.38,0.709,0.163,0.167,0.168
290,0.455,0.574,0.429,0.458,0.46,0.478,0.662,0.679,0.683,0.683,0.717,0.291,0.279,0.288,0.288,0.447,0.449,0.449,0.664,0.697,0.235,0.245,0.242,0.379,0.38,0.38,0.71,0.169,0.165,0.168
291,0.455,0.574,0.429,0.458,0.459,0.478,0.662,0.679,0.683,0.683,0.717,0.291,0.279,0.289,0.287,0.447,0.449,0.449,0.664,0.697,0.237,0.244,0.244,0.379,0.381,0.379,0.708,0.162,0.169,0.172
292,0.455,0.573,0.428,0.458,0.459,0.478,0.662,0.679,0.683,,,0.291,0.279,0.29,0.286,0.447,0.449,0.449,0.663,0.696,0.237,0.242,0.242,0.378,0.38,0.38,0.709,0.167,0.165,0.165
293,0.455,,0.428,0.458,0.459,0.477,0.662,0.679,0.683,,,0.291,0.279,0.287,0.287,0.446,0.449,0.449,0.663,0.697,0.237,0.244,0.241,0.377,0.38,0.38,0.709,0.163,0.167,0.165
294,0.454,,0.428,0.458,0.459,0.477,0.661,0.679,0.682,,,0.29,0.277,0.288,0.286,0.446,0.448,0.449,0.664,0.697,0.237,0.244,0.243,0.378,0.38,0.381,0.71,0.165,0.166,0.17
295,0.454,,0.428,0.458,0.459,0.477,0.661,0.679,0.683,,,0.29,0.279,0.287,0.285,0.446,0.449,0.449,0.663,0.697,0.236,0.246,0.243,0.379,0.381,0.38,0.709,0.167,0.169,0.167
296,0.454,,0.428,0.457,0.459,0.477,0.661,0.679,0.682,,,0.289,0.278,0.288,0.285,0.446,0.448,0.448,0.663,0.697,0.237,0.244,0.241,0.376,0.38,0.38,0.709,0.163,0.166,0.165
297,0.454,,0.427,0.457,0.459,0.477,0.661,0.678,0.682,,,0.29,0.276,0.287,0.286,0.445,0.448,0.448,0.663,0.696,0.236,0.243,0.241,0.377,0.378,0.38,0.709,0.163,0.168,0.168
298,0.454,,0.427,0.457,0.459,0.477,0.661,0.679,0.682,,,0.29,0.278,0.286,0.286,0.446,0.449,0.448,0.663,0.696,0.236,0.243,0.24,0.377,0.38,0.38,0.709,0.162,0.168,0.167
299,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.682,,,0.29,0.277,0.287,0.285,0.446,0.448,0.448,0.663,0.696,0.235,0.242,0.241,0.377,0.379,0.38,0.709,0.164,0.165,0.171
300,0.454,,0.427,0.457,0.459,0.477,0.661,0.678,0.682,,,0.289,0.278,0.285,0.285,0.445,0.448,0.448,0.663,0.696,0.235,0.243,0.241,0.378,0.379,0.379,0.709,0.166,0.164,0.166
301,0.454,,0.427,0.457,0.459,0.476,0.661,0.678,0.682,,,0.29,0.277,0.286,0.283,0.445,0.448,0.448,0.663,0.696,0.235,0.242,0.24,0.378,0.381,0.38,0.709,0.159,0.172,0.17
302,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.682,,,0.289,0.276,0.286,0.284,0.445,0.448,0.448,0.663,0.696,0.235,0.243,0.24,0.377,0.38,0.379,0.709,0.162,0.168,0.167
303,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.681,,,0.29,0.276,0.286,0.283,0.445,0.448,0.448,0.662,0.696,0.235,0.24,0.241,0.377,0.379,0.381,0.708,0.161,0.165,0.167
304,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.682,,,0.289,0.276,0.285,0.284,0.445,0.447,0.448,0.662,0.696,0.233,0.241,0.24,0.378,0.379,0.378,0.709,0.163,0.166,0.165
305,0.454,,0.426,0.457,0.459,0.476,0.661,0.678,0.681,,,0.289,0.275,0.285,0.283,0.445,0.448,0.447,0.662,0.696,0.233,0.24,0.239,0.377,0.379,0.38,0.709,0.162,0.165,0.162
306,0.453,,0.427,0.456,0.458,0.475,0.66,0.677,0.681,,,0.289,0.275,0.285,0.283,0.445,0.447,0.447,0.662,0.696,0.234,0.241,0.239,0.377,0.38,0.378,0.709,0.162,0.171,0.166
307,0.454,,0.427,0.457,0.458,0.475,0.66,0.678,0.681,,,0.288,0.276,0.285,0.283,0.445,0.447,0.447,0.662,0.696,0.234,0.24,0.24,0.377,0.379,0.38,0.709,0.162,0.165,0.162
308,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.288,0.275,0.284,0.282,0.445,0.447,0.447,0.662,0.695,0.232,0.24,0.239,0.377,0.378,0.378,0.709,0.161,0.162,0.167
309,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.288,0.274,0.284,0.283,0.444,0.447,0.448,0.662,0.695,0.234,0.241,0.238,0.377,0.379,0.379,0.708,0.162,0.164,0.164
310,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.287,0.274,0.284,0.284,0.445,0.447,0.447,0.662,0.695,0.234,0.24,0.238,0.377,0.378,0.379,0.709,0.159,0.162,0.164
311,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.288,0.275,0.283,0.281,0.444,0.447,0.447,0.661,0.695,0.232,0.24,0.238,0.377,0.378,0.378,0.708,0.163,0.166,0.165
312,0.453,,0.426,0.456,0.458,0.474,,0.677,0.681,,,0.288,0.274,0.283,0.281,0.444,0.447,0.447,0.662,0.695,0.232,0.239,0.238,0.376,0.378,0.379,0.708,0.157,0.162,0.164
313,0.453,,0.426,0.456,0.458,0.474,,0.677,0.681,,,0.288,0.273,0.283,0.282,0.444,0.447,0.447,0.662,0.695,0.233,0.239,0.238,0.376,0.379,0.379,0.708,0.158,0.163,0.164
314,0.452,,0.425,0.456,0.457,0.474,,0.677,0.68,,,0.288,0.274,0.283,0.281,0.444,0.447,0.446,0.661,0.695,0.233,0.241,0.239,0.377,0.379,0.378,0.709,0.161,0.166,0.163
315,0.452,,0.426,0.456,0.457,0.474,,0.677,0.68,,,0.288,0.271,0.283,0.281,0.444,0.447,0.447,0.662,0.695,0.232,0.238,0.236,0.377,0.379,0.378,0.708,0.162,0.164,0.163
316,0.453,,0.426,0.456,0.458,0.474,,0.677,0.68,,,0.288,0.272,0.282,0.281,0.444,0.446,0.447,0.662,0.695,0.231,0.238,0.239,0.376,0.379,0.379,0.707,0.16,0.162,0.164
317,0.453,,0.425,0.456,0.457,0.474,,0.677,,,,0.287,0.273,0.283,0.28,0.444,0.446,0.446,0.661,0.695,0.231,0.24,0.235,0.378,0.379,0.378,0.709,0.159,0.165,0.163
318,0.452,,0.425,0.456,0.457,0.474,,,,,,0.286,0.273,0.282,0.28,0.443,0.447,0.446,0.661,0.694,0.231,0.238,0.238,0.376,0.378,0.378,0.708,0.161,0.162,0.162
319,0.453,,0.425,0.456,0.457,0.473,,,,,,0.287,0.273,0.281,0.279,0.444,0.446,0.446,0.661,0.694,0.23,0.238,0.236,0.376,0.378,0.377,0.708,0.16,0.164,0.162
320,0.452,,0.425,0.455,0.457,0.473,,,,,,0.286,0.271,0.282,0.279,0.444,0.446,0.446,0.661,0.694,0.23,0.239,0.236,0.376,0.378,0.378,0.708,0.162,0.163,0.166
321,0.452,,0.425,0.456,0.457,0.473,,,,,,0.286,0.272,0.282,0.279,0.443,0.446,0.446,0.661,0.694,0.23,0.237,0.235,0.376,0.378,0.378,0.708,0.162,0.164,0.167
322,0.452,,0.425,0.455,0.457,0.473,,,,,,0.287,0.272,0.281,0.279,0.443,0.446,0.446,0.661,0.695,0.23,0.238,0.237,0.376,0.377,0.377,0.708,0.159,0.162,0.164
323,0.453,,0.425,0.455,0.457,0.473,,,,,,0.286,0.273,0.282,0.28,0.443,0.446,0.446,0.661,0.694,0.23,0.237,0.237,0.375,0.378,0.378,0.707,0.16,0.161,0.165
324,0.451,,0.425,0.455,0.456,0.472,,,,,,0.286,0.27,0.281,0.28,0.443,0.446,0.446,0.661,0.694,0.23,0.238,0.235,0.375,0.377,0.376,0.708,0.159,0.168,0.161
325,0.452,,0.424,0.456,0.457,0.473,,,,,,0.285,0.269,0.28,0.278,0.443,0.446,0.446,0.661,0.694,0.23,0.236,0.236,0.374,0.377,0.378,0.707,0.156,0.163,0.159
326,0.452,,0.424,0.455,0.457,0.473,,,,,,0.286,0.272,0.282,0.279,0.443,0.446,0.446,0.661,0.694,0.23,0.237,0.235,0.375,0.378,0.378,0.708,0.163,0.162,0.165
327,0.452,,0.424,0.455,0.456,0.473,,,,,,0.287,0.27,0.28,0.278,0.443,0.445,0.445,0.661,0.694,0.229,0.237,0.234,0.377,0.378,0.377,0.708,0.159,0.162,0.16
328,0.452,,0.424,0.455,0.456,0.472,,,,,,0.285,0.269,0.279,0.278,0.443,0.446,0.446,0.661,0.694,0.228,0.235,0.234,0.375,0.378,0.378,0.708,0.156,0.165,0.166
329,0.451,,0.424,0.455,0.456,0.472,,,,,,0.286,0.269,0.279,0.278,0.442,0.445,0.445,0.66,0.693,0.23,0.237,0.233,0.375,0.377,0.377,0.708,0.16,0.163,0.161
330,0.452,,0.424,0.455,0.456,0.472,,,,,,0.285,0.269,0.278,0.278,0.443,0.445,0.445,0.66,0.693,0.229,0.236,0.235,0.375,0.377,0.377,0.707,0.159,0.161,0.163
331,0.451,,0.424,0.454,0.456,0.472,,,,,,0.285,0.27,0.28,0.277,0.442,0.446,0.445,0.66,0.693,0.228,0.233,0.233,0.375,0.377,0.377,0.708,0.157,0.164,0.16
332,0.451,,0.424,0.455,0.456,0.471,,,,,,0.285,0.27,0.277,0.277,0.442,0.445,0.445,0.66,0.693,0.228,0.237,0.234,0.376,0.378,0.377,0.707,0.161,0.16,0.165
333,0.451,,0.424,0.455,0.456,0.471,,,,,,0.285,0.269,0.279,0.277,0.442,0.444,0.445,0.66,0.693,0.227,0.235,0.232,0.376,0.377,0.377,0.708,0.157,0.162,0.163
334,0.451,,0.424,0.454,0.456,0.471,,,,,,0.285,0.27,0.28,0.277,0.442,0.445,0.445,0.66,0.693,0.228,0.235,0.234,0.374,0.377,0.376,0.707,0.16,0.159,0.162
335,0.451,,0.423,0.454,0.456,0.471,,,,,,0.285,0.269,0.279,0.277,0.442,0.445,0.445,0.66,0.693,0.226,0.237,0.232,0.375,0.376,0.377,0.707,0.156,0.161,0.162
336,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.268,0.278,0.276,0.442,0.445,0.445,0.66,0.693,0.228,0.235,0.233,0.375,0.377,0.377,0.707,0.16,0.16,0.162
337,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.27,0.276,0.276,0.442,0.444,0.445,0.66,0.693,0.228,0.234,0.233,0.374,0.376,0.377,0.707,0.157,0.158,0.159
338,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.268,0.278,0.276,0.442,0.444,0.444,0.66,0.693,0.227,0.234,0.232,0.373,0.377,0.377,0.707,0.159,0.159,0.159
339,0.451,,0.423,0.454,0.455,0.471,,,,,,0.283,0.27,0.278,0.276,0.442,0.444,0.444,0.66,0.693,0.227,0.232,0.231,0.376,0.377,0.376,0.708,0.162,0.158,0.163
340,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.266,0.276,0.275,0.442,0.444,0.444,0.66,0.693,0.228,0.234,0.231,0.375,0.376,0.377,0.708,0.154,0.163,0.159
341,0.451,,0.423,0.454,0.455,0.471,,,,,,0.283,0.267,0.276,0.277,0.442,0.444,0.444,0.659,0.692,0.227,0.233,0.233,0.375,0.377,0.376,0.707,0.159,0.159,0.16
342,0.45,,0.423,0.454,0.455,0.47,,,,,,0.284,0.268,0.277,0.274,0.441,0.444,0.444,0.66,0.692,0.226,0.232,0.23,0.374,0.377,0.377,0.706,0.154,0.159,0.156
343,0.451,,0.423,0.454,0.455,0.47,,,,,,0.283,0.267,0.276,0.275,0.442,0.444,0.444,0.66,0.692,0.226,0.234,0.231,0.374,0.378,0.376,0.707,0.157,0.162,0.161
344,0.451,,0.422,0.453,0.455,0.47,,,,,,0.283,0.267,0.277,0.275,0.442,0.444,0.444,0.659,0.692,0.228,0.233,0.232,0.376,0.376,0.376,0.707,0.155,0.159,0.161
345,0.45,,0.422,0.453,0.455,0.47,,,,,,0.285,0.266,0.276,0.274,0.441,0.444,0.444,0.659,0.692,0.224,0.233,0.232,0.374,0.376,0.376,0.706,0.156,0.162,0.159
346,0.45,,0.422,0.453,0.455,0.47,,,,,,0.282,0.266,0.276,0.274,0.441,0.444,0.444,0.659,0.692,0.225,0.233,0.231,0.375,0.376,0.377,0.707,0.157,0.159,0.163
347,0.451,,0.422,0.453,0.455,0.469,,,,,,0.283,0.266,0.277,0.275,0.441,0.443,0.444,0.659,0.692,0.224,0.229,0.231,0.374,0.376,0.375,0.707,0.155,0.16,0.157
348,0.45,,0.422,0.453,0.455,0.47,,,,,,0.281,0.267,0.275,0.274,0.441,0.444,0.444,0.659,0.692,0.225,0.233,0.231,0.374,0.376,0.375,0.706,0.16,0.16,0.16
349,0.45,,0.422,0.453,0.455,0.47,,,,,,0.283,0.265,0.276,0.273,0.441,0.444,0.444,0.659,0.692,0.224,0.232,0.229,0.374,0.376,0.377,0.707,0.153,0.161,0.158
350,0.45,,0.422,0.453,0.454,0.469,,,,,,0.282,0.265,0.275,0.273,0.441,0.444,0.444,0.659,0.692,0.223,0.232,0.23,0.373,0.376,0.376,0.708,0.158,0.161,0.16
351,0.45,,0.422,0.453,0.455,0.469,,,,,,0.283,0.266,0.274,0.275,0.441,0.443,0.443,0.659,0.692,0.226,0.231,0.228,0.373,0.375,0.376,0.706,0.154,0.161,0.161
352,0.45,,0.422,0.453,0.454,0.469,,,,,,0.283,0.266,0.276,0.273,0.441,0.443,0.443,0.659,0.692,0.227,0.231,0.23,0.374,0.377,0.375,0.707,0.154,0.16,0.156
353,0.45,,0.422,0.453,0.455,0.469,,,,,,0.283,0.266,0.277,0.274,0.441,0.443,0.443,0.658,0.691,0.224,0.229,0.229,0.374,0.376,0.376,0.707,0.155,0.16,0.156
354,0.45,,0.422,0.453,0.454,0.469,,,,,,0.283,0.266,0.275,0.272,0.441,0.443,0.443,0.659,0.692,0.225,0.231,0.228,0.374,0.375,0.375,0.707,0.158,0.157,0.161
355,0.45,,0.421,0.453,0.454,0.469,,,,,,0.282,0.265,0.274,0.273,0.441,0.443,0.443,0.659,0.691,0.224,0.231,0.227,0.373,0.376,0.375,0.707,0.159,0.156,0.16
356,0.45,,0.421,0.453,0.454,0.469,,,,,,0.282,0.265,0.275,0.272,0.441,0.443,0.443,0.659,0.692,0.223,0.229,0.229,0.373,0.376,0.374,0.706,0.156,0.161,0.157
357,0.45,,0.421,0.453,0.454,0.468,,,,,,0.282,0.265,0.273,0.273,0.44,0.443,0.443,0.658,0.691,0.223,0.231,0.23,0.375,0.376,0.376,0.707,0.157,0.156,0.156
358,0.45,,0.421,0.453,0.454,0.469,,,,,,0.282,0.266,0.271,0.272,0.441,0.443,0.443,0.658,0.691,0.224,0.229,0.228,0.373,0.376,0.375,0.706,0.154,0.157,0.162
359,0.449,,0.421,0.452,0.454,0.468,,,,,,0.282,0.263,0.274,0.272,0.44,0.443,0.443,0.658,0.691,0.222,0.229,0.228,0.372,0.377,0.376,0.706,0.154,0.162,0.158
360,0.449,,0.421,0.453,0.453,0.468,,,,,,0.282,0.263,0.274,0.272,0.44,0.443,0.443,0.658,0.691,0.222,0.231,0.228,0.374,0.375,0.374,0.707,0.159,0.157,0.161
361,0.449,,0.421,0.452,0.454,0.469,,,,,,0.281,0.264,0.273,0.272,0.44,0.443,0.443,0.658,0.691,0.223,0.23,0.227,0.373,0.376,0.375,0.706,0.155,0.155,0.159
362,0.449,,0.421,0.452,0.453,0.468,,,,,,0.282,0.264,0.274,0.27,0.44,0.443,0.443,0.658,0.691,0.223,0.227,0.228,0.375,0.375,0.375,0.706,0.153,0.16,0.158
363,0.449,,0.42,0.452,0.454,0.468,,,,,,0.281,0.263,0.272,0.271,0.44,0.443,0.443,0.658,0.691,0.223,0.229,0.228,0.373,0.375,0.376,0.706,0.155,0.16,0.161
364,0.449,,0.421,0.452,0.453,0.467,,,,,,0.281,0.263,0.272,0.271,0.44,0.442,0.443,0.658,0.691,0.222,0.229,0.227,0.373,0.376,0.375,0.707,0.155,0.155,0.156
365,0.449,,0.421,0.452,0.454,0.468,,,,,,0.28,0.264,0.273,0.27,0.44,0.443,0.442,0.658,0.69,0.222,0.229,0.227,0.374,0.375,0.374,0.706,0.153,0.161,0.159
366,0.449,,0.42,0.452,0.454,0.467,,,,,,0.28,0.262,0.272,0.271,0.44,0.442,0.442,0.658,0.691,0.222,0.227,0.226,0.373,0.375,0.374,0.707,0.157,0.154,0.156
367,0.449,,0.42,0.452,0.453,0.467,,,,,,0.281,0.263,0.273,0.271,0.44,0.442,0.442,0.658,0.691,0.222,0.229,0.226,0.374,0.375,0.376,0.706,0.158,0.158,0.16
368,0.448,,0.42,0.452,0.453,0.467,,,,,,0.28,0.263,0.273,0.27,0.44,0.442,0.442,0.658,0.69,0.22,0.229,0.226,0.373,0.375,0.374,0.707,0.154,0.157,0.157
369,0.449,,0.421,0.452,0.453,0.467,,,,,,0.281,0.262,0.271,0.27,0.439,0.442,0.442,0.658,0.691,0.222,0.229,0.226,0.373,0.375,0.374,0.706,0.155,0.156,0.159
370,0.449,,0.42,0.452,0.453,0.468,,,,,,0.28,0.263,0.271,0.271,0.44,0.442,0.442,0.658,0.69,0.221,0.227,0.225,0.372,0.374,0.375,0.706,0.15,0.153,0.155
371,0.449,,0.42,0.451,0.453,0.467,,,,,,0.28,0.261,0.271,0.269,0.44,0.442,0.442,0.657,0.69,0.221,0.226,0.226,0.374,0.375,0.376,0.706,0.156,0.157,0.157
372,0.448,,0.42,0.452,0.453,0.467,,,,,,0.281,0.261,0.271,0.269,0.439,0.442,0.442,0.657,0.69,0.221,0.226,0.226,0.373,0.375,0.375,0.706,0.153,0.158,0.154
373,0.448,,0.42,0.452,0.453,0.467,,,,,,0.28,,0.271,0.269,0.44,0.441,0.442,0.657,0.69,0.221,0.228,0.226,0.372,0.374,0.373,0.706,0.153,0.156,0.155
374,0.449,,0.42,0.451,0.453,0.467,,,,,,0.28,,0.271,0.269,0.439,0.442,0.442,0.657,0.69,0.22,0.226,0.226,0.373,0.376,0.376,0.706,0.155,0.155,0.157
375,0.448,,0.42,0.451,0.453,0.467,,,,,,0.279,,0.27,0.27,0.439,0.442,0.441,0.657,0.69,0.22,0.228,0.226,0.373,0.374,0.375,0.707,0.155,0.158,0.155
376,0.449,,0.42,0.451,0.453,0.466,,,,,,0.28,,0.27,0.268,0.439,0.442,0.441,0.658,0.69,0.221,0.227,0.224,0.372,0.374,0.374,0.706,0.153,0.155,0.158
377,0.448,,0.419,0.451,0.453,0.466,,,,,,0.28,,0.271,0.269,0.439,0.441,0.442,0.657,0.69,0.222,0.226,0.224,0.373,0.376,0.374,0.707,0.154,0.156,0.153
378,0.448,,0.419,0.451,0.453,0.466,,,,,,0.28,,0.271,0.271,0.439,0.441,0.441,0.657,0.69,0.22,0.227,0.226,0.372,0.375,0.374,0.706,0.152,0.156,0.159
379,0.448,,0.419,0.451,0.452,0.466,,,,,,0.279,,0.27,0.268,0.439,0.441,0.442,0.657,0.69,0.219,0.226,0.223,0.372,0.374,0.375,0.706,0.15,0.154,0.156
380,0.448,,0.419,0.451,0.452,0.466,,,,,,0.28,,0.27,0.267,0.439,0.441,0.441,0.657,0.69,0.221,0.226,0.224,0.373,0.375,0.373,0.706,0.156,0.158,0.155
381,0.448,,0.419,0.451,0.453,0.466,,,,,,0.28,,0.27,0.267,0.439,0.441,0.441,0.657,0.69,0.219,0.226,0.224,0.373,0.374,0.375,0.706,0.154,0.157,0.154
382,0.448,,0.419,0.451,0.453,0.466,,,,,,0.278,,0.269,0.266,0.439,0.441,0.441,0.657,0.69,0.219,0.226,0.223,0.373,0.374,0.373,0.705,0.151,0.155,0.157
383,0.448,,0.418,0.45,0.452,0.466,,,,,,0.278,,0.269,0.268,0.439,0.441,0.441,0.657,0.69,0.219,0.225,0.224,0.372,0.373,0.374,0.706,0.155,0.155,0.156
384,0.448,,0.419,0.451,0.452,0.466,,,,,,0.279,,0.27,0.268,0.438,0.441,0.441,0.656,0.689,0.217,0.227,0.224,0.372,0.374,0.373,0.705,0.152,0.156,0.154
385,0.448,,0.418,0.451,0.452,0.466,,,,,,0.278,,0.268,0.268,0.438,0.44,0.441,0.657,0.69,0.219,0.225,0.223,0.373,0.373,0.373,0.705,0.152,0.153,0.153
386,0.448,,0.419,0.45,0.452,0.465,,,,,,0.279,,0.27,0.267,0.439,0.441,0.441,0.656,0.689,0.219,0.225,0.222,0.373,0.373,0.374,0.705,0.152,0.157,0.156
387,0.448,,0.419,0.451,0.452,0.465,,,,,,0.279,,0.268,0.267,0.438,0.441,0.441,0.657,0.689,0.219,0.225,0.223,0.372,0.374,0.373,0.705,0.158,0.158,0.153
388,0.448,,0.419,0.45,0.452,0.465,,,,,,0.279,,0.27,0.267,0.438,0.441,0.44,0.656,0.689,0.218,0.227,0.224,0.373,0.374,0.374,0.706,0.148,0.155,0.156
389,0.447,,0.419,0.451,0.452,0.465,,,,,,0.278,,0.268,0.267,0.438,0.44,0.441,0.657,0.689,0.219,0.224,0.224,0.373,0.374,0.373,0.706,0.15,0.154,0.154
390,0.447,,0.418,0.45,0.452,0.465,,,,,,0.277,,0.268,0.267,0.438,0.44,0.441,0.656,0.689,0.218,0.224,0.223,0.372,0.374,0.374,0.706,0.153,0.155,0.155
391,0.447,,0.418,0.45,0.452,0.465,,,,,,0.279,,0.268,0.266,0.438,0.44,0.44,0.656,0.689,0.218,0.225,0.223,0.372,0.374,0.374,0.706,0.152,0.154,0.158
392,0.448,,0.418,0.45,0.452,0.465,,,,,,0.278,,0.267,0.266,0.438,0.44,0.44,0.657,0.689,0.218,0.224,0.222,0.372,0.374,0.374,0.706,0.152,0.158,0.155
393,0.447,,0.418,0.45,0.452,0.464,,,,,,0.279,,0.268,0.266,0.438,0.44,0.44,0.656,0.689,0.218,0.224,0.224,0.372,0.374,0.373,0.705,0.151,0.156,0.155
394,0.447,,0.418,0.45,0.451,0.465,,,,,,0.277,,0.268,0.265,0.438,0.44,0.44,0.656,0.689,0.216,0.223,0.223,0.372,0.373,0.373,0.706,0.152,0.155,0.154
395,0.447,,0.418,0.45,0.451,0.464,,,,,,0.277,,0.265,0.265,0.437,0.44,0.44,0.656,0.689,0.217,0.224,0.221,0.372,0.374,0.373,0.705,0.151,0.152,0.154
396,0.447,,0.418,0.45,0.451,0.464,,,,,,0.277,,0.266,0.265,0.437,0.44,0.44,0.656,0.689,0.217,0.223,0.222,0.371,0.373,0.373,0.705,0.148,0.153,0.154
397,0.447,,0.418,0.45,0.451,0.465,,,,,,0.277,,0.267,0.265,0.438,0.44,0.44,0.656,0.688,0.219,0.223,0.222,0.372,0.374,0.373,0.705,0.153,0.152,0.155
398,0.447,,0.418,,0.451,0.463,,,,,,0.278,,0.268,0.266,0.438,0.44,0.44,0.656,0.689,0.216,0.223,0.222,0.371,0.373,0.373,0.705,0.15,0.154,0.153
399,0.447,,0.417,,0.451,0.464,,,,,,0.277,,0.267,0.265,0.437,0.44,0.44,0.656,0.688,0.217,0.223,0.222,0.372,0.373,0.374,0.705,0.152,0.159,0.157
400,0.447,,0.418,,0.451,0.464,,,,,,0.278,,0.267,0.266,0.438,0.44,0.439,0.656,0.689,0.218,0.222,0.221,0.372,0.374,0.372,0.705,0.15,0.156,0.153
401,0.447,,0.418,,0.451,0.464,,,,,,0.277,,0.268,0.265,0.437,0.44,0.44,0.656,0.688,0.217,0.223,0.22,0.372,0.373,0.373,0.706,0.153,0.154,0.152
402,0.447,,0.418,,,0.464,,,,,,0.278,,0.266,0.266,0.437,0.44,0.44,0.655,0.688,0.216,0.223,0.222,0.372,0.373,0.372,0.705,0.15,0.151,0.153
403,0.447,,0.417,,,0.464,,,,,,0.277,,0.264,0.265,0.437,0.44,0.44,0.656,0.688,0.216,0.221,0.221,0.371,0.373,0.373,0.705,0.15,0.151,0.155
404,0.447,,0.418,,,0.464,,,,,,0.277,,0.265,0.264,0.437,0.44,0.44,0.655,0.688,0.216,0.221,0.221,0.371,0.373,0.373,0.705,0.154,0.156,0.153
405,0.447,,0.417,,,0.463,,,,,,0.276,,0.266,0.265,0.437,0.44,0.439,0.655,0.688,0.216,0.222,0.221,0.371,0.374,0.373,0.706,0.15,0.153,0.153
406,0.446,,0.417,,,0.463,,,,,,0.277,,0.267,0.263,0.437,0.44,0.44,0.656,0.688,0.214,0.223,0.219,0.371,0.372,0.373,0.705,0.15,0.153,0.154
407,0.447,,0.417,,,0.463,,,,,,0.276,,0.265,0.263,0.437,0.439,0.439,0.655,0.688,0.216,0.222,0.219,0.37,0.373,0.373,0.705,0.148,0.151,0.15
408,0.446,,0.417,,,0.463,,,,,,0.276,,0.266,0.263,0.437,0.44,0.439,0.656,0.688,0.216,0.223,0.219,0.372,0.373,0.372,0.705,0.153,0.152,0.152
409,0.446,,0.417,,,0.463,,,,,,0.276,,0.265,0.265,0.437,0.439,0.439,0.655,0.688,0.215,0.22,0.218,0.371,0.373,0.373,0.705,0.147,0.153,0.153
410,0.446,,0.417,,,0.463,,,,,,0.276,,0.265,0.263,0.437,0.439,0.439,0.656,0.688,0.216,0.221,0.221,0.37,0.373,0.372,0.706,0.149,0.151,0.154
411,0.446,,0.417,,,0.463,,,,,,0.276,,0.263,0.263,0.436,0.439,0.439,0.655,0.688,0.215,0.221,0.219,0.371,0.372,0.372,0.705,0.15,0.151,0.152
412,0.446,,0.416,,,0.463,,,,,,0.276,,0.266,0.262,0.437,0.439,0.439,0.655,0.688,0.215,0.222,0.218,0.371,0.372,0.372,0.705,0.148,0.155,0.153
413,0.446,,0.417,,,0.462,,,,,,0.276,,0.265,0.265,0.436,0.439,0.439,0.655,0.688,0.215,0.22,0.22,0.37,0.374,0.372,0.705,0.149,0.152,0.156
414,0.446,,0.416,,,0.462,,,,,,0.276,,0.263,0.262,0.437,0.439,0.439,0.655,0.688,0.214,0.218,0.218,0.371,0.372,0.373,0.705,0.152,0.152,0.15
415,0.446,,0.417,,,0.463,,,,,,0.276,,0.264,0.263,0.436,0.439,0.439,0.655,0.687,0.215,0.221,0.221,0.371,0.372,0.373,0.705,0.149,0.151,0.15
416,0.446,,0.416,,,0.462,,,,,,0.276,,0.264,0.262,0.436,0.439,0.439,0.655,0.687,0.213,0.221,0.218,0.372,0.372,0.373,0.705,0.147,0.152,0.151
417,0.446,,0.416,,,0.462,,,,,,0.275,,0.263,0.263,0.436,0.439,0.438,0.655,0.687,0.216,0.219,0.217,0.371,0.371,0.373,0.705,0.148,0.15,0.149
418,0.446,,0.416,,,0.462,,,,,,0.275,,0.263,0.262,0.436,0.438,0.439,0.655,0.687,0.213,0.221,0.217,0.37,0.373,0.372,0.706,0.151,0.152,0.155
419,0.446,,0.416,,,0.462,,,,,,0.275,,0.265,0.263,0.436,0.439,0.439,0.655,0.687,0.214,0.219,0.218,0.371,0.374,0.372,0.705,0.15,0.15,0.151
420,0.445,,0.416,,,0.462,,,,,,0.275,,0.263,0.263,0.436,0.438,0.438,0.655,0.687,0.213,0.22,0.218,0.37,0.373,0.372,0.704,0.145,0.156,0.15
421,0.446,,0.416,,,0.462,,,,,,0.276,,0.263,0.263,0.436,0.438,0.438,0.655,0.687,0.214,0.219,0.217,0.37,0.372,0.372,0.705,0.152,0.154,0.15
422,0.445,,0.416,,,0.461,,,,,,0.275,,0.263,0.264,0.436,0.438,0.438,0.654,0.687,0.213,0.22,0.217,0.37,0.372,0.372,0.704,0.146,0.151,0.152
423,0.445,,0.415,,,0.462,,,,,,0.275,,0.264,0.261,0.436,0.438,0.438,0.654,0.687,0.211,0.219,0.218,0.371,0.372,0.373,0.705,0.149,0.15,0.151
424,0.446,,0.416,,,0.462,,,,,,0.275,,0.261,0.262,0.436,0.438,0.438,0.654,0.687,0.213,0.219,0.217,0.37,0.373,0.372,0.705,0.147,0.155,0.151
425,0.445,,0.416,,,0.461,,,,,,0.275,,0.263,0.261,0.436,0.438,0.438,0.654,0.687,0.214,0.219,0.218,0.37,0.371,0.371,0.706,0.149,0.15,0.153
426,0.446,,0.415,,,0.462,,,,,,0.275,,0.263,0.259,0.435,0.438,0.438,0.654,0.687,0.214,0.219,0.218,0.369,0.371,0.372,0.705,0.15,0.15,0.153
427,0.445,,0.415,,,0.461,,,,,,0.275,,0.261,0.261,0.435,0.438,0.438,0.654,0.687,0.213,0.219,0.217,0.37,0.372,0.372,0.705,0.151,0.152,0.15
428,0.445,,0.416,,,0.461,,,,,,0.275,,0.262,0.262,0.436,0.438,0.438,0.654,0.687,0.213,0.22,0.218,0.371,0.373,0.371,0.704,0.148,0.149,0.149
429,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.26,0.436,0.438,0.438,0.654,0.687,0.212,0.216,0.219,0.37,0.371,0.372,0.704,0.149,0.15,0.153
430,0.445,,0.415,,,0.461,,,,,,0.275,,0.261,0.26,0.436,0.437,0.438,0.654,0.687,0.212,0.219,0.217,0.371,0.372,0.372,0.704,0.147,0.149,0.151
431,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.259,,0.438,0.438,0.654,0.686,0.213,0.22,0.217,0.37,0.372,0.372,0.705,0.151,0.152,0.148
432,0.445,,0.415,,,0.461,,,,,,0.274,,0.262,0.258,,0.438,0.438,0.654,0.686,0.213,0.218,0.217,0.371,0.372,0.372,0.705,0.149,0.148,0.15
433,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.261,,0.437,0.438,0.654,0.686,0.212,0.217,0.217,0.37,0.372,0.372,0.705,0.148,0.152,0.153
434,0.445,,0.415,,,0.461,,,,,,0.275,,0.26,0.259,,0.438,0.437,0.654,0.686,0.213,0.219,0.215,0.37,0.372,0.371,0.705,0.146,0.152,0.149
435,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.26,,0.437,0.437,0.654,0.686,0.211,0.216,0.216,0.37,0.372,0.371,0.705,0.146,0.153,0.148
436,0.445,,0.415,,,0.46,,,,,,0.273,,0.261,0.26,,0.437,0.438,0.654,0.686,0.211,0.218,0.217,0.371,0.372,0.371,0.705,0.147,0.148,0.152
437,0.445,,0.415,,,0.46,,,,,,0.273,,0.261,0.26,,0.438,0.438,0.654,0.686,0.212,0.217,0.216,0.37,0.371,0.372,0.704,0.15,0.152,0.149
438,0.445,,0.415,,,0.46,,,,,,0.274,,0.26,0.261,,0.438,0.437,0.654,0.686,0.209,0.218,0.215,0.37,0.372,0.371,0.705,0.148,0.149,0.15
439,0.445,,0.415,,,0.46,,,,,,0.273,,,0.259,,0.437,0.437,0.654,0.686,0.211,0.217,0.216,0.37,0.372,0.371,0.705,0.146,0.148,0.152
440,0.445,,0.414,,,0.46,,,,,,0.273,,,0.258,,0.437,0.438,0.654,0.686,0.21,0.217,0.216,0.37,0.371,0.371,0.704,0.147,0.153,0.15
441,0.445,,0.415,,,0.46,,,,,,0.273,,,0.26,,0.437,0.437,0.654,0.686,0.212,0.216,0.215,0.369,0.371,0.372,0.704,0.149,0.15,0.148
442,0.445,,0.415,,,0.46,,,,,,0.274,,,,,0.438,0.437,0.654,0.686,0.211,0.217,0.215,0.369,0.371,0.371,0.705,0.15,0.15,0.154
443,0.444,,0.414,,,0.46,,,,,,0.274,,,,,0.437,0.437,0.653,0.686,0.211,0.216,0.215,0.369,0.371,0.371,0.704,0.151,0.148,0.149
444,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.654,0.686,0.212,0.215,0.216,0.37,0.372,0.372,0.704,0.147,0.151,0.147
445,0.445,,0.414,,,0.46,,,,,,0.274,,,,,0.437,0.437,0.653,0.686,0.21,0.217,0.215,0.371,0.37,0.371,0.705,0.153,0.149,0.15
446,0.444,,0.414,,,0.459,,,,,,0.272,,,,,0.437,0.437,0.653,0.686,0.212,0.217,0.214,0.37,0.371,0.37,0.704,0.148,0.149,0.15
447,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.653,0.686,0.211,0.215,0.215,0.37,0.372,0.37,0.704,0.147,0.148,0.147
448,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.653,0.685,0.21,0.218,0.215,0.37,0.372,0.372,0.704,0.146,0.151,0.15
449,0.444,,0.414,,,0.459,,,,,,0.274,,,,,0.436,0.437,0.653,0.685,0.21,0.216,0.213,0.37,0.372,0.37,0.704,0.144,0.151,0.153
450,0.444,,0.414,,,0.459,,,,,,0.272,,,,,0.437,0.437,0.653,0.685,0.212,0.217,0.215,0.37,0.37,0.371,0.704,0.147,0.152,0.144
451,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.653,0.685,0.21,0.216,0.215,0.369,0.371,0.37,0.704,0.144,0.148,0.148
452,0.444,,0.414,,,0.459,,,,,,0.272,,,,,0.437,0.437,0.653,0.686,0.209,0.216,0.214,0.37,0.371,0.371,0.704,0.153,0.147,0.145
453,0.444,,0.414,,,0.459,,,,,,0.273,,,,,0.437,0.437,0.653,0.686,0.209,0.216,0.215,0.369,0.37,0.37,0.704,0.144,0.149,0.151
454,0.444,,0.414,,,0.459,,,,,,0.273,,,,,0.437,0.437,0.653,0.685,0.21,0.214,0.215,0.369,0.372,0.37,0.704,0.148,0.149,0.147
455,0.444,,0.413,,,0.458,,,,,,0.273,,,,,0.437,0.436,0.653,0.685,0.208,0.216,0.213,0.369,0.371,0.37,0.704,0.145,0.147,0.147
456,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.436,0.437,0.653,0.685,0.209,0.215,0.214,0.369,0.371,0.371,0.704,0.148,0.147,0.149
457,0.444,,0.414,,,0.458,,,,,,0.273,,,,,0.437,0.436,0.653,0.685,0.208,0.214,0.211,0.369,0.37,0.371,0.704,0.146,0.15,0.15
458,0.444,,0.413,,,0.459,,,,,,0.273,,,,,0.437,0.436,0.653,0.685,0.209,0.214,0.213,0.369,0.371,0.37,0.703,0.148,0.145,0.147
459,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.437,0.436,0.653,0.685,0.209,0.214,0.214,0.369,0.371,0.37,0.704,0.145,0.151,0.148
460,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.436,0.437,0.653,0.685,0.21,0.214,0.213,0.369,0.371,0.37,0.704,0.151,0.149,0.15
461,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.436,0.436,0.653,0.685,0.208,0.214,0.213,0.369,0.37,0.371,0.704,0.144,0.148,0.148
462,0.443,,0.413,,,0.458,,,,,,0.271,,,,,0.436,0.436,0.652,0.685,0.208,0.215,0.213,0.368,0.372,0.37,0.704,0.145,0.149,0.147
463,0.444,,0.413,,,0.459,,,,,,0.272,,,,,0.436,0.436,0.652,0.684,0.21,0.215,0.214,0.369,0.371,0.37,0.704,0.148,0.15,0.148
464,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.652,0.685,0.208,0.213,0.212,0.369,0.371,0.37,0.703,0.143,0.148,0.15
465,0.444,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.685,0.209,0.214,0.214,0.369,0.371,0.37,0.704,0.148,0.147,0.148
466,0.444,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.684,0.209,0.214,0.212,0.37,0.37,0.369,0.704,0.147,0.145,0.149
467,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.685,0.207,0.214,0.214,0.369,0.37,0.37,0.703,0.142,0.148,0.149
468,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.685,0.208,0.214,0.211,0.369,0.37,0.371,0.704,0.146,0.144,0.149
469,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.652,0.684,0.208,0.214,0.213,0.37,0.371,0.371,0.704,0.147,0.152,0.148
470,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.435,0.652,0.684,0.209,0.214,0.212,0.37,0.37,0.37,0.703,0.142,0.147,0.149
471,0.443,,0.412,,,0.457,,,,,,,,,,,0.436,0.436,0.652,0.684,0.207,0.214,0.212,0.368,0.371,0.37,0.704,0.145,0.149,0.149
472,0.443,,0.413,,,0.457,,,,,,,,,,,0.435,0.436,0.652,0.684,0.207,0.213,0.211,0.369,0.37,0.37,0.704,0.147,0.15,0.15
473,0.443,,0.412,,,0.458,,,,,,,,,,,0.435,0.436,0.652,0.684,0.207,0.213,0.211,0.369,0.371,0.37,0.703,0.145,0.147,0.145
474,0.443,,0.412,,,0.458,,,,,,,,,,,0.435,0.435,0.652,0.684,0.21,0.212,0.21,0.369,0.37,0.37,0.703,0.145,0.147,0.148
475,0.443,,0.412,,,0.457,,,,,,,,,,,0.435,0.435,0.652,0.684,0.208,0.214,0.212,0.369,0.371,0.37,0.703,0.146,0.151,0.148
476,0.443,,0.412,,,0.457,,,,,,,,,,,0.435,0.436,0.652,0.684,0.206,0.214,0.21,0.368,0.37,0.369,0.704,0.143,0.148,0.145
477,0.443,,0.412,,,0.457,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.214,0.211,0.368,0.37,0.369,0.704,0.15,0.146,0.149
478,0.443,,0.412,,,0.457,,,,,,,,,,,0.436,0.435,0.652,0.684,0.205,0.212,0.211,0.368,0.369,0.369,0.704,0.142,0.148,0.149
479,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.212,0.211,0.368,0.371,0.369,0.703,0.146,0.147,0.15
480,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.208,0.213,0.211,0.369,0.37,0.37,0.704,0.145,0.146,0.147
481,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.212,0.211,0.37,0.369,0.37,0.704,0.147,0.147,0.145
482,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.212,0.211,0.368,0.37,0.37,0.703,0.146,0.149,0.148
483,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.212,0.21,0.368,0.369,0.37,0.703,0.145,0.147,0.144
484,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.208,0.213,0.21,0.369,0.369,0.371,0.703,0.147,0.148,0.146
485,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.212,0.21,0.369,0.371,0.369,0.704,0.143,0.148,0.149
486,0.443,,0.411,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.21,0.209,0.369,0.37,0.369,0.704,0.143,0.144,0.144
487,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.205,0.212,0.21,0.368,0.369,0.37,0.703,0.146,0.144,0.147
488,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.211,0.211,0.369,0.371,0.37,0.704,0.147,0.144,0.146
489,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.205,0.213,0.21,0.368,0.37,0.369,0.703,0.145,0.151,0.147
490,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.207,0.211,0.209,0.369,0.37,0.37,0.703,0.147,0.146,0.147
491,0.442,,0.411,,,,,,,,,,,,,,0.434,0.435,0.651,0.683,0.205,0.211,0.21,0.368,0.37,0.369,0.703,0.143,0.148,0.149
492,0.443,,0.411,,,,,,,,,,,,,,0.435,0.434,0.651,0.683,0.204,0.21,0.21,0.368,0.369,0.37,0.703,0.148,0.147,0.145
493,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.205,0.211,0.21,0.367,0.369,0.37,0.704,0.142,0.146,0.147
494,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.205,0.21,0.209,0.369,0.371,0.369,0.703,0.145,0.145,0.146
495,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.211,0.209,0.367,0.369,0.369,0.703,0.142,0.147,0.145
496,0.442,,0.411,,,,,,,,,,,,,,0.435,0.434,0.651,0.683,0.206,0.21,0.208,0.369,0.369,0.37,0.703,0.143,0.144,0.145
497,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.208,0.209,0.368,0.368,0.37,0.703,0.144,0.15,0.149
498,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.211,0.208,0.368,0.368,0.369,0.704,0.148,0.147,0.147
499,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.211,0.208,0.368,0.37,0.369,0.703,0.148,0.144,0.145
500,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.21,0.209,0.367,0.369,0.369,0.703,0.144,0.148,0.145
501,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.206,0.21,0.208,0.369,0.369,0.368,0.703,0.146,0.147,0.144
502,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.21,0.209,0.368,0.37,0.37,0.703,0.143,0.144,0.148
503,0.442,,0.411,,,,,,,,,,,,,,0.435,0.434,0.651,0.683,0.204,0.21,0.209,0.367,0.37,0.369,0.703,0.145,0.146,0.144
504,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.682,0.204,0.21,0.208,0.368,0.37,0.369,0.703,0.145,0.145,0.145
505,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.21,0.208,0.367,0.368,0.369,0.703,0.143,0.146,0.149
506,0.441,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.209,0.208,0.368,0.369,0.368,0.703,0.142,0.146,0.143
507,0.442,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.682,0.205,0.208,0.207,0.368,0.369,0.371,0.703,0.144,0.142,0.143
508,0.441,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.212,0.207,0.367,0.369,0.369,0.702,0.142,0.146,0.144
509,0.442,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.209,0.208,0.367,0.369,0.368,0.703,0.143,0.145,0.148
510,0.441,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.208,0.207,0.368,0.368,0.369,0.703,0.144,0.146,0.144
511,0.442,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.209,0.208,0.367,0.369,0.369,0.703,0.142,0.146,0.147
512,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.65,0.682,0.203,0.208,0.208,0.369,0.369,0.369,0.703,0.147,0.145,0.145
513,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.651,0.682,0.203,0.211,0.207,0.367,0.369,0.369,0.703,0.144,0.144,0.147
514,,,0.41,,,,,,,,,,,,,,0.434,0.434,0.65,0.682,0.204,0.209,0.208,0.368,0.369,0.368,0.703,0.141,0.149,0.142
515,,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.682,0.203,0.208,0.207,0.368,0.369,0.367,0.703,0.142,0.144,0.14
516,,,0.411,,,,,,,,,,,,,,0.434,0.434,0.65,0.682,0.204,0.21,0.206,0.368,0.369,0.369,0.703,0.14,0.144,0.147
517,,,0.41,,,,,,,,,,,,,,0.433,0.434,0.65,0.682,0.203,0.208,0.208,0.366,0.369,0.368,0.703,0.143,0.144,0.146
518,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.65,0.682,0.202,0.208,0.206,0.368,0.368,0.369,0.703,0.144,0.15,0.144
519,,,0.41,,,,,,,,,,,,,,0.433,0.434,0.65,0.682,0.202,0.208,0.207,0.368,0.37,0.369,0.703,0.146,0.145,0.146
520,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.65,0.682,0.203,0.209,0.205,0.366,0.368,0.368,0.702,0.141,0.147,0.141
521,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.207,0.206,0.368,0.368,0.369,0.703,0.141,0.144,0.148
522,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.204,0.209,0.205,0.367,0.368,0.368,0.702,0.139,0.144,0.143
523,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.202,0.208,0.205,0.368,0.368,0.369,0.703,0.141,0.144,0.142
524,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.208,0.205,0.368,0.368,0.368,0.703,0.146,0.145,0.147
525,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.207,0.207,0.367,0.368,0.369,0.703,0.141,0.142,0.143
526,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.207,0.207,0.367,0.368,0.368,0.702,0.143,0.143,0.143
527,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.202,0.207,0.206,0.367,0.369,0.368,0.703,0.142,0.145,0.142
528,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.207,0.205,0.367,0.369,0.369,0.703,0.143,0.144,0.143
529,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.202,0.207,0.207,0.367,0.369,0.368,0.702,0.138,0.144,0.143
530,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.207,0.204,0.367,0.369,0.368,0.703,0.147,0.145,0.143
531,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.681,0.202,0.206,0.206,0.367,0.368,0.368,0.703,0.139,0.147,0.139
532,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.206,0.205,0.367,0.369,0.367,0.702,0.141,0.141,0.144
533,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.206,0.206,0.368,0.369,0.368,0.702,0.144,0.143,0.145
534,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.649,0.681,0.202,0.206,0.205,0.366,0.368,0.369,0.703,0.141,0.144,0.145
535,,,0.409,,,,,,,,,,,,,,0.433,0.432,0.65,0.681,0.201,0.207,0.205,0.366,0.369,0.368,0.703,0.139,0.146,0.144
536,,,0.409,,,,,,,,,,,,,,0.432,0.433,0.65,0.681,0.203,0.207,0.204,0.367,0.368,0.368,0.702,0.147,0.146,0.143
537,,,0.409,,,,,,,,,,,,,,0.432,0.433,0.65,0.681,0.202,0.207,0.206,0.367,0.369,0.368,0.702,0.139,0.143,0.144
538,,,0.409,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.207,0.204,0.367,0.368,0.369,0.703,0.142,0.145,0.141
539,,,0.409,,,,,,,,,,,,,,0.432,0.433,0.649,0.681,0.201,0.206,0.205,0.367,0.369,0.369,0.702,0.142,0.144,0.142
540,,,0.408,,,,,,,,,,,,,,0.432,0.432,0.65,0.681,0.202,0.206,0.205,0.367,0.368,0.368,0.702,0.141,0.146,0.144
541,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.681,0.202,0.207,0.205,0.367,0.368,0.368,0.702,0.142,0.142,0.14
542,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.202,0.206,0.204,0.368,0.368,0.368,0.702,0.142,0.141,0.141
543,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.208,0.204,0.368,0.368,0.368,0.703,0.143,0.143,0.142
544,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.202,0.207,0.205,0.366,0.369,0.368,0.703,0.139,0.143,0.149
545,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.201,0.206,0.205,0.366,0.367,0.369,0.703,0.145,0.144,0.143
546,,,,,,,,,,,,,,,,,0.432,0.433,0.649,0.68,0.199,0.205,0.204,0.367,0.369,0.368,0.702,0.141,0.145,0.143
547,,,,,,,,,,,,,,,,,0.433,0.432,0.65,0.681,0.2,0.206,0.203,0.368,0.368,0.368,0.702,0.141,0.142,0.139
548,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.2,0.204,0.203,0.366,0.368,0.367,0.702,0.14,0.144,0.143
549,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.199,0.205,0.204,0.368,0.367,0.367,0.702,0.141,0.144,0.144
550,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.206,0.205,0.367,0.368,0.368,0.703,0.141,0.145,0.139
551,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.201,0.204,0.203,0.366,0.368,0.367,0.702,0.139,0.14,0.145
552,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.201,0.206,0.202,0.366,0.368,0.369,0.702,0.141,0.143,0.14
553,,,,,,,,,,,,,,,,,0.431,0.432,0.649,0.68,0.2,0.205,0.202,0.367,0.368,0.367,0.703,0.14,0.142,0.144
554,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.204,0.204,0.366,0.367,0.368,0.702,0.14,0.147,0.142
555,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.681,0.199,0.203,0.201,0.367,0.368,0.368,0.703,0.146,0.141,0.143
556,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.2,0.205,0.204,0.366,0.368,0.367,0.702,0.141,0.143,0.145
557,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.201,0.206,0.204,0.366,0.369,0.368,0.702,0.14,0.141,0.141
558,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.198,0.205,0.204,0.366,0.368,0.367,0.702,0.138,0.142,0.142
559,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.681,0.199,0.205,0.203,0.366,0.367,0.368,0.702,0.14,0.141,0.141
560,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.2,0.205,0.203,0.365,0.368,0.367,0.701,0.139,0.142,0.145
561,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.2,0.204,0.204,0.367,0.368,0.367,0.702,0.142,0.144,0.142
562,,,,,,,,,,,,,,,,,0.431,0.432,0.649,0.68,0.2,0.205,0.202,0.366,0.367,0.367,0.703,0.14,0.141,0.142
563,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.2,0.203,0.201,0.367,0.368,0.367,0.702,0.138,0.142,0.141
564,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.198,0.204,0.201,0.366,0.367,0.367,0.702,0.14,0.141,0.144
565,,,,,,,,,,,,,,,,,0.431,0.431,0.649,0.68,0.2,0.202,0.202,0.367,0.367,0.367,0.703,0.141,0.143,0.14
566,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.2,0.204,0.203,0.366,0.367,0.368,0.702,0.142,0.143,0.145
567,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.199,0.204,0.202,0.367,0.367,0.367,0.702,0.143,0.144,0.139
568,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.199,0.204,0.202,0.365,0.366,0.367,0.702,0.139,0.14,0.14
569,,,,,,,,,,,,,,,,,0.431,0.431,0.649,0.68,0.199,0.204,0.201,0.365,0.367,0.368,0.702,0.138,0.139,0.143
570,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.199,0.205,0.201,0.365,0.366,0.368,0.702,0.142,0.141,0.139
571,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.198,0.204,0.202,0.367,0.368,0.368,0.702,0.141,0.142,0.142
572,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.679,0.197,0.202,0.203,0.366,0.366,0.367,0.702,0.139,0.141,0.137
573,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.199,0.204,0.203,0.366,0.367,0.367,0.702,0.142,0.139,0.141
574,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.198,0.203,0.203,0.366,0.367,0.368,0.702,0.141,0.14,0.144
575,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.198,0.204,0.201,0.365,0.368,0.367,0.702,0.141,0.142,0.14
576,,,,,,,,,,,,,,,,,,0.431,0.649,0.68,0.198,0.203,0.202,0.366,0.367,0.367,0.702,0.138,0.143,0.14
577,,,,,,,,,,,,,,,,,,,0.649,0.68,0.198,0.202,0.202,0.365,0.367,0.367,0.702,0.137,0.145,0.141
578,,,,,,,,,,,,,,,,,,,0.648,0.68,0.197,0.202,0.201,0.366,0.368,0.366,0.702,0.137,0.143,0.142
579,,,,,,,,,,,,,,,,,,,0.648,0.679,0.199,0.202,0.201,0.367,0.367,0.368,0.702,0.141,0.141,0.138
580,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.201,0.202,0.366,0.367,0.367,0.702,0.14,0.145,0.143
581,,,,,,,,,,,,,,,,,,,0.648,0.679,0.2,0.204,0.201,0.366,0.367,0.367,0.702,0.141,0.141,0.14
582,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.202,0.202,0.366,0.367,0.366,0.702,0.142,0.141,0.144
583,,,,,,,,,,,,,,,,,,,0.648,0.68,0.198,0.201,0.201,0.365,0.367,0.366,0.702,0.138,0.14,0.141
584,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.204,0.2,0.366,0.367,0.367,0.702,0.141,0.139,0.144
585,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.201,0.201,0.365,0.366,0.367,0.702,0.139,0.141,0.141
586,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.202,0.202,0.367,0.366,0.367,0.702,0.143,0.141,0.143
587,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.203,0.201,0.365,0.366,0.367,0.702,0.137,0.14,0.143
588,,,,,,,,,,,,,,,,,,,0.648,0.68,0.2,0.203,0.199,0.364,0.366,0.367,0.702,0.142,0.141,0.137
589,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.203,0.2,0.366,0.367,0.367,0.701,0.136,0.141,0.142
590,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.202,0.201,0.365,0.367,0.366,0.702,0.138,0.139,0.137
591,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.202,0.201,0.365,0.367,0.366,0.701,0.136,0.143,0.144
592,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.202,0.199,0.366,0.367,0.367,0.702,0.14,0.141,0.141
593,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.201,0.2,0.366,0.368,0.366,0.702,0.139,0.141,0.138
594,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.202,0.201,0.366,0.367,0.367,0.702,0.141,0.14,0.137
595,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.201,0.199,0.366,0.366,0.367,0.703,0.139,0.144,0.146
596,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.201,0.2,0.365,0.369,0.366,0.702,0.139,0.14,0.141
597,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.201,0.198,0.365,0.366,0.367,0.702,0.138,0.142,0.14
598,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.201,0.2,0.366,0.367,0.366,0.702,0.139,0.138,0.139
599,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.201,0.202,0.364,0.366,0.366,0.701,0.138,0.14,0.14
600,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.201,0.198,0.366,0.367,0.367,0.702,0.141,0.14,0.144
601,,,,,,,,,,,,,,,,,,,0.647,0.678,0.197,0.2,0.199,0.367,0.367,0.367,0.701,0.138,0.139,0.139
602,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.2,0.199,0.365,0.367,0.367,0.702,0.139,0.141,0.139
603,,,,,,,,,,,,,,,,,,,0.647,0.679,0.195,0.202,0.2,0.365,0.367,0.367,0.702,0.136,0.141,0.141
604,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.2,0.199,0.365,0.367,0.367,0.701,0.141,0.139,0.139
605,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.201,0.198,0.366,0.367,0.366,0.701,0.138,0.139,0.14
606,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.201,0.2,0.366,0.366,0.367,0.701,0.136,0.141,0.14
607,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.202,0.2,0.366,0.367,0.366,0.702,0.14,0.139,0.14
608,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.2,0.199,0.366,0.367,0.367,0.701,0.139,0.138,0.141
609,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.201,0.201,0.365,0.366,0.366,0.702,0.141,0.142,0.139
610,,,,,,,,,,,,,,,,,,,0.647,0.678,0.196,0.201,0.198,0.366,0.366,0.366,0.702,0.137,0.14,0.138
611,,,,,,,,,,,,,,,,,,,0.647,0.678,0.194,0.201,0.199,0.366,0.367,0.366,0.702,0.137,0.143,0.141
612,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.2,0.199,0.364,0.366,0.366,0.702,0.136,0.139,0.139
613,,,,,,,,,,,,,,,,,,,0.647,0.678,0.196,0.199,0.198,0.365,0.366,0.366,0.701,0.137,0.138,0.138
614,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.201,0.198,0.365,0.366,0.366,0.702,0.138,0.14,0.136
615,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.198,0.198,0.366,0.367,0.366,0.701,0.14,0.144,0.139
616,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.198,0.198,0.365,0.367,0.366,0.702,0.138,0.137,0.141
617,,,,,,,,,,,,,,,,,,,0.647,0.678,0.194,0.199,0.2,0.366,0.366,0.365,0.701,0.14,0.14,0.137
618,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.2,0.2,0.365,0.366,0.367,0.702,0.136,0.14,0.139
619,,,,,,,,,,,,,,,,,,,0.647,0.678,0.194,0.199,0.197,0.365,0.367,0.367,0.701,0.141,0.138,0.138
620,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.199,0.198,0.366,0.367,0.366,0.702,0.137,0.141,0.145
621,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.2,0.198,0.365,0.367,0.365,0.701,0.135,0.138,0.14
622,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.2,0.197,0.364,0.364,0.366,0.702,0.139,0.142,0.143
623,,,,,,,,,,,,,,,,,,,0.647,,0.196,0.199,0.199,0.366,0.367,0.366,0.701,0.137,0.139,0.137
624,,,,,,,,,,,,,,,,,,,0.647,,0.195,0.2,0.198,0.365,0.366,0.367,0.701,0.138,0.137,0.14
625,,,,,,,,,,,,,,,,,,,0.646,,0.194,0.199,0.197,0.365,0.366,0.367,0.701,0.135,0.14,0.137
626,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.2,0.196,0.365,0.366,0.365,0.701,0.137,0.141,0.137
627,,,,,,,,,,,,,,,,,,,0.647,,0.195,0.2,0.197,0.365,0.365,0.366,0.701,0.137,0.141,0.139
628,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.198,0.199,0.365,0.365,0.367,0.702,0.138,0.14,0.141
629,,,,,,,,,,,,,,,,,,,0.647,,0.193,0.199,,0.365,0.366,0.366,0.702,0.138,0.142,0.139
630,,,,,,,,,,,,,,,,,,,0.647,,0.195,0.199,,0.363,0.365,0.365,0.701,0.137,0.138,0.137
631,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.199,,0.364,0.366,0.366,0.701,0.137,0.138,0.138
632,,,,,,,,,,,,,,,,,,,0.647,,0.193,0.198,,0.364,0.365,0.366,0.701,0.134,0.139,0.139
633,,,,,,,,,,,,,,,,,,,0.647,,0.192,0.2,,0.365,0.366,0.366,0.701,0.137,0.138,0.141
634,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.198,,0.365,0.367,0.365,0.702,0.14,0.138,0.137
635,,,,,,,,,,,,,,,,,,,,,0.193,0.198,,0.365,0.366,0.365,0.701,0.137,0.139,0.137
636,,,,,,,,,,,,,,,,,,,,,0.194,0.197,,0.365,0.367,0.367,0.702,0.137,0.138,0.137
637,,,,,,,,,,,,,,,,,,,,,,0.198,,0.364,0.366,0.365,0.701,0.134,0.139,0.138
638,,,,,,,,,,,,,,,,,,,,,,0.197,,0.365,0.365,0.366,0.702,0.141,0.14,0.137
639,,,,,,,,,,,,,,,,,,,,,,0.198,,0.365,0.365,0.365,0.701,0.138,0.137,0.138
640,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.366,0.701,0.139,0.136,0.142
641,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.366,0.365,0.702,0.139,0.14,0.137
642,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.135,0.137,0.138
643,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.367,0.366,0.702,0.136,0.141,0.137
644,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.366,0.701,0.138,0.14,0.143
645,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.134,0.137,0.137
646,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.701,0.136,0.137,0.136
647,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.367,0.701,0.134,0.136,0.138
648,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.139,0.14,0.139
649,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.7,0.137,0.139,0.139
650,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.366,0.366,0.701,0.136,0.139,0.138
651,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.702,0.136,0.139,0.137
652,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.702,0.139,0.137,0.137
653,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.365,0.366,0.701,0.137,0.141,0.138
654,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.134,0.136,0.137
655,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.366,0.701,0.138,0.137,0.138
656,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.135,0.139,0.135
657,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.365,0.701,0.134,0.14,0.14
658,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.136,0.134,0.139
659,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.367,0.701,0.141,0.14,0.14
660,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.7,0.135,0.136,0.137
661,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.701,0.136,0.139,0.14
662,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.365,0.365,0.7,0.139,0.137,0.138
663,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.702,0.136,0.139,0.137
664,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.363,0.701,0.135,0.139,0.137
665,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.138,0.137,0.139
666,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.367,0.366,0.701,0.139,0.14,0.136
667,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.135,0.136,0.135
668,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.366,0.7,0.134,0.135,0.14
669,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.134,0.141,0.134
670,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.138,0.138,0.137
671,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.137,0.133
672,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.365,0.7,0.137,0.138,0.136
673,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.139,0.139
674,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.365,0.701,0.135,0.137,0.137
675,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.364,0.701,0.137,0.137,0.136
676,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.365,0.701,0.134,0.136,0.136
677,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.137,0.135,0.136
678,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.364,0.364,0.701,0.136,0.134,0.136
679,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.365,0.701,0.132,0.139,0.136
680,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.135,0.136,0.136
681,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.136,0.137,0.134
682,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.364,0.701,0.134,0.138,0.137
683,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.366,0.701,0.134,0.141,0.136
684,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.136,0.138,0.137
685,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.7,0.137,0.141,0.141
686,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.701,0.135,0.133,0.137
687,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.366,0.365,0.701,0.133,0.138,0.13
688,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.135,0.136,0.138
689,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.701,0.134,0.135,0.138
690,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.136,0.139
691,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.139,0.137
692,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.136,0.136,0.138
693,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.366,0.364,0.701,0.134,0.136,0.137
694,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.365,0.701,0.137,0.136,0.136
695,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.134,0.138,0.137
696,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.133,0.133,0.138
697,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.135,0.138,0.135
698,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.701,0.134,0.137,0.135
699,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.701,0.135,0.135,0.135
700,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.135,0.136,0.135
701,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.7,0.133,0.135,0.138
702,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.137,0.138,0.139
703,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.135,0.137,0.133
704,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.365,0.701,0.133,0.137,0.133
705,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.364,0.7,0.134,0.133,0.136
706,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.135,0.136,0.132
707,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.7,0.136,0.133,0.133
708,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.701,0.133,0.134,0.139
709,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.363,0.7,0.133,0.139,0.135
710,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.134,0.135,0.136
711,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.137,0.136,0.134
712,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.364,0.364,0.7,0.134,0.137,0.135
713,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.363,0.7,0.134,0.135,0.137
714,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.136,0.136,0.134
715,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.132,0.137,0.135
716,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.135,0.134,0.139
717,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.701,0.134,0.135,0.138
718,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.364,0.365,0.7,0.131,0.134,0.135
719,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.133,0.138,0.134
720,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.132,0.135,0.137
721,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.136,0.136,0.134
722,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.363,0.364,0.7,0.133,0.135,0.133
723,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.363,0.7,0.138,0.136,0.135
724,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.365,0.7,0.132,0.136,0.137
725,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.135,0.134,0.132
726,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.134,0.135,0.133
727,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.363,0.7,0.134,0.136,0.133
728,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.137,0.137,0.133
729,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.701,0.132,0.136,0.134
730,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.131,0.137,0.135
731,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.365,0.7,0.135,0.134,0.134
732,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.134,0.137,0.135
733,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.365,0.7,0.135,0.132,0.135
734,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.132,0.136,0.132
735,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.363,0.364,0.7,0.137,0.135,0.136
736,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.135,0.136,0.132
737,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.701,0.133,0.135,0.136
738,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.363,0.7,0.133,0.136,0.133
739,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.362,0.7,0.134,0.135,0.133
740,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.7,0.133,0.135,0.136
741,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.132,0.133,0.134
742,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.365,0.7,0.134,0.134,0.137
743,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.7,0.13,0.134,0.133
744,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.366,0.364,0.7,0.132,0.137,0.132
745,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.701,0.133,0.134,0.134
746,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.132,0.137,0.133
747,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.136,0.139,0.134
748,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.364,0.7,0.132,0.134,0.136
749,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.135,0.137,0.138
750,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.133,0.133,0.133
751,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.701,0.13,0.135,0.136
752,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.364,0.7,0.132,0.136,0.134
753,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.701,0.134,0.132,0.134
754,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.363,0.363,0.7,0.135,0.135,0.135
755,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.701,0.133,0.137,0.134
756,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.13,0.135,0.133
757,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.134,0.136,0.133
758,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.133,0.129
759,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.137,0.132,0.138
760,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.7,0.131,0.137,0.134
761,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.135,0.136
762,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.362,0.364,0.7,0.132,0.132,0.132
763,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.701,0.136,0.132,0.133
764,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.701,0.131,0.134,0.136
765,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.7,0.133,0.135,0.131
766,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.129,0.137,0.131
767,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.132,0.135,0.13
768,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.701,0.131,0.132,0.131
769,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.699,0.133,0.135,0.138
770,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.133,0.132,0.133
771,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.134,0.136,0.134
772,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.13,0.132,0.134
773,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.134,0.134,0.134
774,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.132,0.135,0.133
775,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.364,0.699,0.134,0.133,0.134
776,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.135,0.132,0.135
777,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.699,0.13,0.132,0.133
778,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.131,0.135,0.136
779,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.134,0.131,0.134
780,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.132,0.137,0.13
781,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.134,0.134,0.135
782,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.362,0.7,0.132,0.133,0.131
783,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.133,0.13,0.135
784,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.136,0.134
785,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.132,0.133,0.137
786,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.7,0.131,0.134,0.132
787,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.364,0.363,0.7,0.138,0.134,0.131
788,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.13,0.137,0.131
789,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.699,0.132,0.132,0.131
790,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.7,0.133,0.134,0.133
791,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.7,0.131,0.132,0.136
792,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.362,0.363,0.7,0.128,0.131,0.134
793,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.133,0.133,0.131
794,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.132,0.133,0.135
795,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.13,0.129,0.13
796,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.135,0.134,0.13
797,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.131,0.132,0.132
798,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.701,0.134,0.133,0.135
799,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.13,0.134,0.133
800,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.134,0.134,0.133
801,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.699,0.133,0.133,0.132
802,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.129,0.134,0.136
803,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.361,0.7,0.135,0.133,0.131
804,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.364,0.699,0.132,0.132,0.131
805,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.701,0.13,0.13,0.134
806,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.132,0.133,0.132
807,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.131,0.133,0.132
808,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.129,0.132,0.131
809,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.132,0.132,0.134
810,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.134,0.131,0.129
811,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.132,0.136
812,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.701,0.131,0.13,0.135
813,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.129,0.132,0.133
814,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.133,0.131,0.132
815,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.7,0.134,0.133,0.131
816,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.131,0.136,0.133
817,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.131,0.135
818,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.699,0.133,0.135,0.133
819,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.7,0.132,0.131,0.13
820,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.131,0.135,0.133
821,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.133,0.131,0.132
822,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.699,0.135,0.134,0.128
823,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.129,0.133,0.133
824,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.13,0.13,0.135
825,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.7,0.131,0.136,0.132
826,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.132,0.132,0.13
827,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.134,0.131,0.131
828,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.132,0.134,0.134
829,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.134,0.132,0.13
830,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.699,0.131,0.134,0.132
831,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.13,0.131,0.132
832,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.364,0.7,0.129,0.13,0.132
833,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.361,0.7,0.136,0.131,0.128
834,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.699,0.129,0.13,0.134
835,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.364,0.7,0.129,0.13,0.131
836,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.699,0.13,0.135,0.134
837,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.7,0.132,0.133,0.129
838,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.131,0.131,0.135
839,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.128,0.134,0.129
840,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.13,0.131,0.136
841,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.699,0.128,0.132,0.135
842,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.135,0.128,0.13
843,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.699,0.127,0.134,0.134
844,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.361,0.7,0.132,0.132,0.128
845,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.699,0.133,0.133,0.129
846,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.13,0.132,0.132
847,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.363,0.7,0.13,0.13,0.132
848,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.362,0.699,0.133,0.133,0.131
849,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.132,0.133,0.13
850,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.699,0.129,0.13,0.131
851,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.13,0.132,0.133
852,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.133,0.131,0.131
853,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.699,0.129,0.13,0.131
854,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.363,0.699,0.127,0.132,0.129
855,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.129,0.13,0.131
856,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.13,0.129,0.129
857,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.132,0.134,0.136
858,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.13,0.135,0.127
859,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.7,0.13,0.13,0.131
860,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.133,0.131
861,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.133,0.133,0.127
862,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.129,0.13,0.13
863,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.132,0.132,0.13
864,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.7,0.128,0.132,0.127
865,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.7,0.129,0.135,0.134
866,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.127,0.13,0.13
867,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.699,0.133,0.132,0.131
868,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.129,0.129,0.13
869,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.129,0.132,0.13
870,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.131,0.129,0.13
871,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.699,0.133,0.133,0.132
872,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.7,0.127,0.132,0.128
873,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.133,0.13
874,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.132,0.128,0.134
875,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.13,0.13,0.13
876,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.13,0.135,0.131
877,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.131,0.135,0.134
878,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.363,0.699,0.132,0.13,0.129
879,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.131,0.131
880,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.127,0.129,0.13
881,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.361,0.699,0.13,0.132,0.131
882,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.126,0.129,0.132
883,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.132,0.127,0.13
884,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.134,0.13
885,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.13,0.131,0.131
886,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.13,0.133
887,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.129,0.133,0.13
888,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.134,0.13
889,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.131,0.128,0.127
890,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.131,0.129
891,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.128,0.131,0.131
892,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.133,0.13,0.127
893,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.129,0.135,0.131
894,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.13,0.126
895,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.128,0.131,0.133
896,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.7,0.128,0.129,0.13
897,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.362,0.699,0.132,0.129,0.133
898,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.128,0.13,0.13
899,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.134,0.128
900,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.698,0.133,0.129,0.131
901,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.129,0.129,0.129
902,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.126,0.133,0.127
903,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.132,0.132,0.131
904,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.129,0.128,0.13
905,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.128,0.132,0.131
906,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.13,0.129
907,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.128,0.128,0.129
908,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.126,0.131,0.133
909,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.699,0.128,0.131,0.127
910,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.129,0.131,0.13
911,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.362,0.699,0.132,0.129,0.129
912,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.13,0.131,0.131
913,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.127,0.132,0.13
914,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.132,0.129,0.127
915,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.128,0.129
916,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.132,0.132,0.131
917,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.128,0.128
918,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.13,0.128,0.126
919,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.135,0.13,0.126
920,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.7,0.127,0.127,0.129
921,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.127,0.131,0.13
922,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.128,0.129,0.128
923,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.699,0.132,0.13,0.127
924,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.129,0.135,0.13
925,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.126,0.131,0.129
926,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.127,0.13
927,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.128,0.128,0.131
928,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.127,0.128,0.127
929,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.127,0.128,0.132
930,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.128,0.133,0.129
931,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.698,0.125,0.13,0.128
932,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.131,0.127,0.129
933,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.128,0.129,0.129
934,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.125,0.13,0.128
935,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.699,0.13,0.131,0.131
936,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.127,0.126,0.13
937,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.698,0.129,0.13,0.128
938,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.127,0.134,0.128
939,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.132,0.133
940,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.127,0.127,0.127
941,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.13,0.131,0.127
942,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.129,0.131,0.13
943,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.129,0.129,0.128
944,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.363,0.699,0.13,0.127,0.13
945,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.36,0.699,0.13,0.13,0.126
946,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.125,0.13,0.129
947,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.125,0.13,0.133
948,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.128,0.13,0.127
949,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.127,0.13,0.127
950,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.698,0.131,0.133,0.128
951,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.126,0.128,0.129
952,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.128,0.128,0.127
953,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.131,0.13
954,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.698,0.128,0.129,0.128
955,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.133,0.128,0.128
956,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.698,0.128,0.13,0.129
957,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.129,0.128,0.126
958,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.129,0.13,0.128
959,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.126,0.131,0.125
960,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.127,0.132
961,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.129,0.126,0.128
962,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.699,0.129,0.134,0.127
963,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.127,0.128,0.127
964,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.7,0.129,0.128,0.13
965,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.128,0.129,0.13
966,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.129,0.129
967,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.131,0.128,0.129
968,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.127,0.13,0.131
969,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.125,0.131,0.127
970,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.129,0.129,0.127
971,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.125,0.129,0.13
972,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.129,0.126,0.131
973,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.13,0.132,0.125
974,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.129,0.128,0.129
975,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.127,0.127
976,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.699,0.13,0.127,0.127
977,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.128,0.13,0.131
978,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.13,0.129,0.129
979,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.129,0.127,0.128
980,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.127,0.128,0.126
981,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.127,0.131,0.126
982,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.127,0.13
983,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.126,0.129,0.128
984,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.125,0.13,0.129
985,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.127,0.129,0.128
986,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.699,0.131,0.125,0.127
987,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.699,0.127,0.131,0.128
988,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.128,0.126,0.127
989,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.127,0.132,0.125
990,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.128,0.13
991,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.699,0.131,0.128,0.127
992,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.128,0.127,0.128
993,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.128,0.128
994,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.129,0.127
995,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.127,0.131,0.132
996,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.126,0.127,0.127
997,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.699,0.127,0.129,0.128
998,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.129,0.128,0.127
999,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.128,0.126,0.13
1000,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.13,0.127,0.126
1001,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.126,0.126,0.128
1002,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.36,0.698,0.127,0.128,0.127
1003,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.127,0.127,0.13
1004,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.698,0.133,0.129,0.131
1005,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.128,0.129,0.126
1006,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.127,0.125,0.129
1007,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.128,0.128
1008,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.699,0.125,0.128,0.127
1009,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.13,0.13,0.128
1010,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.127,0.127
1011,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.125,0.125,0.131
1012,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.698,0.125,0.128,0.128
1013,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.698,0.132,0.129,0.127
1014,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.36,0.699,0.123,0.128,0.129
1015,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.125,0.125,0.125
1016,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.131,0.126,0.127
1017,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.127,0.131
1018,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.129,0.129,0.124
1019,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.127,0.13,0.127
1020,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.13,0.129,0.127
1021,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.698,0.128,0.126,0.128
1022,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.125,0.128,0.126
1023,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.127,0.128,0.128
1024,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.13,0.127,0.126
1025,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.124,0.128,0.13
1026,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.127,0.129,0.127
1027,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.13,0.13,0.125
1028,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.13,0.128
1029,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.127,0.126,0.129
1030,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.124,0.13,0.125
1031,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.125,0.128,0.126
1032,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.699,0.127,0.127,0.127
1033,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.123,0.128,0.129
1034,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.124,0.129,0.128
1035,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.128,0.127,0.127
1036,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.126,0.129,0.127
1037,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.124,0.129,0.129
1038,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.123,0.126,0.125
1039,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.361,0.697,0.131,0.125,0.128
1040,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.126,0.126,0.129
1041,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.126,0.128,0.125
1042,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.699,0.124,0.127,0.128
1043,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.129,0.125,0.125
1044,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.124,0.127,0.127
1045,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.125,0.128,0.127
1046,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.359,0.36,0.699,0.129,0.126,0.128
1047,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.129,0.127
1048,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.126,0.128,0.124
1049,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.698,0.13,0.127,0.13
1050,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.126,0.129,0.125
1051,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.699,0.126,0.13,0.125
1052,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.126,0.127,0.131
1053,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.126,0.126
1054,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.699,0.128,0.128,0.125
1055,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.361,0.36,0.699,0.125,0.127,0.125
1056,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.129,0.128,0.127
1057,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.129,0.126
1058,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.122,0.126,0.125
1059,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.124,0.13,0.128
1060,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.127,0.127,0.131
1061,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.128,0.126,0.127
1062,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.124,0.131,0.125
1063,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.36,0.699,0.128,0.126,0.126
1064,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.699,0.126,0.13,0.126
1065,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.127,0.127,0.128
1066,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.127,0.129,0.126
1067,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.127,0.125
1068,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.126,0.125,0.126
1069,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.129,0.13,0.127
1070,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.126,0.124,0.128
1071,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.126,0.125,0.125
1072,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.126,0.125,0.125
1073,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.125,0.126,0.125
1074,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.125,0.127
1075,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.125,0.125
1076,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.127,0.129,0.124
1077,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.129,0.127,0.126
1078,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.129,0.128
1079,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.128,0.127,0.127
1080,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.125,0.13,0.126
1081,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.123,0.129,0.129
1082,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.128,0.125,0.125
1083,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.128,0.129,0.125
1084,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.699,0.125,0.124,0.127
1085,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.36,0.698,0.127,0.127,0.127
1086,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.128,0.129
1087,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.127,0.127,0.125
1088,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.127,0.125,0.125
1089,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.123,0.125,0.127
1090,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.126,0.128,0.125
1091,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.127,0.124
1092,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.126,0.127,0.128
1093,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.124,0.126,0.121
1094,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.13,0.128
1095,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.128,0.129,0.125
1096,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.699,0.126,0.129,0.126
1097,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.126,0.125,0.125
1098,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.126,0.124,0.128
1099,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.126,0.126
1100,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.127,0.13,0.125
1101,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.36,0.699,0.123,0.125,0.125
1102,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.125,0.126,0.127
1103,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.125,0.126,0.126
1104,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.698,0.128,0.127,0.129
1105,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.699,0.125,0.127,0.124
1106,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.125,0.127,0.128
1107,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.131,0.124
1108,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.126,0.124,0.128
1109,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.126,0.126,0.124
1110,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.126,0.125,0.125
1111,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.122,0.127,0.127
1112,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.698,0.125,0.126,0.129
1113,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.698,0.126,0.127,0.123
1114,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.124,0.123,0.124
1115,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.128,0.123,0.126
1116,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.125,0.128,0.128
1117,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.698,0.125,0.126,0.124
1118,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.126,0.127,0.125
1119,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.124,0.123,0.126
1120,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.125,0.127,0.126
1121,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.123,0.128,0.122
1122,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.127,0.127
1123,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.123,0.126,0.129
1124,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.697,0.127,0.125,0.127
1125,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.129,0.128,0.126
1126,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.699,0.124,0.126,0.123
1127,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.697,0.124,0.124,0.127
1128,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.124,0.125,0.126
1129,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.127,0.126
1130,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.698,0.125,0.123,0.127
1131,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.698,0.125,0.124,0.126
1132,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.129,0.128
1133,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.127,0.127
1134,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.126,0.124,0.124
1135,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.698,0.125,0.125,0.127
1136,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.124,0.125,0.125
1137,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.124,0.126,0.124
1138,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.125,0.124
1139,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.697,0.127,0.128,0.129
1140,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.124,0.127
1141,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.127,0.123,0.125
1142,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.125,0.124,0.13
1143,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.127,0.123
1144,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.126,0.124
1145,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.127,0.124,0.125
1146,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.36,0.697,0.124,0.125,0.122
1147,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.699,0.127,0.126,0.124
1148,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.125,0.128,0.128
1149,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.123,0.125,0.126
1150,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.124,0.126,0.125
1151,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.697,0.125,0.126,0.124
1152,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.123,0.123,0.125
1153,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.697,0.124,0.126,0.123
1154,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.699,0.126,0.125,0.124
1155,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.127,0.127,0.129
1156,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.123,0.126,0.123
1157,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.361,0.697,0.124,0.125,0.127
1158,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.697,0.125,0.126,0.126
1159,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.698,0.127,0.125,0.124
1160,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.125,0.125
1161,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.698,0.126,0.124,0.122
1162,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.123,0.124,0.125
1163,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.128,0.124
1164,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.125,0.126,0.128
1165,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.125,0.126,0.125
1166,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.36,0.698,0.127,0.123,0.127
1167,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.698,0.124,0.121,0.124
1168,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.122,0.125,0.122
1169,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.125,0.127
1170,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.121,0.123,0.127
1171,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.125,0.127,0.124
1172,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.124,0.124,0.126
1173,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.697,0.122,0.125,0.121
1174,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.127,0.126,0.124
1175,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.698,0.125,0.124,0.126
1176,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.361,0.698,0.126,0.124,0.124
1177,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.124,0.13,0.123
1178,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.125,0.124,0.126
1179,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.126,0.123,0.125
1180,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.125,0.127
1181,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.126,0.121
1182,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.125,0.123,0.127
1183,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.122,0.122,0.127
1184,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.123,0.125,0.123
1185,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.124,0.127,0.123
1186,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.125,0.126
1187,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.121,0.125
1188,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.126,0.125,0.122
1189,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.124,0.124
1190,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.126,0.126
1191,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.123,0.127,0.123
1192,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.122,0.126,0.126
1193,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.125,0.124,0.124
1194,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.697,0.128,0.126,0.125
1195,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.698,0.124,0.121,0.126
1196,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.124,0.129,0.124
1197,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.123,0.127
1198,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.697,0.125,0.125,0.126
1199,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.699,0.126,0.125,0.124
1200,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.123,0.122,0.123
1201,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.697,0.128,0.129,0.127
1202,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.36,0.698,0.121,0.124,0.123
1203,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.126,0.124,0.124
1204,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.123,0.125,0.124
1205,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.123,0.124
1206,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.123,0.123
1207,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.121,0.125,0.123
1208,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.697,0.124,0.125,0.128
1209,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.125,0.123
1210,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.128,0.124,0.125
1211,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.122,0.124,0.121
1212,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.698,0.126,0.124,0.123
1213,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.126,0.119
1214,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.125,0.122
1215,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.13,0.123
1216,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.121,0.124,0.125
1217,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.697,0.121,0.125,0.126
1218,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.124,0.124,0.126
1219,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.128,0.127
1220,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.124,0.124,0.122
1221,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.123,0.123
1222,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.126,0.123,0.127
1223,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.125,0.121,0.122
1224,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.698,0.127,0.126,0.125
1225,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.123,0.128,0.121
1226,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.122,0.124,0.124
1227,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.126,0.124,0.125
1228,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.36,0.697,0.123,0.123,0.125
1229,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.124,0.125,0.125
1230,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.12,0.124,0.125
1231,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.125,0.127,0.123
1232,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.123,0.123
1233,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.121,0.124,0.127
1234,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.124,0.125,0.124
1235,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.127,0.126,0.124
1236,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.121,0.123,0.124
1237,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.123,0.126,0.123
1238,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.128,0.126,0.123
1239,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.121,0.125,0.125
1240,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.123,0.123,0.122
1241,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.122,0.119,0.125
1242,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.127,0.124
1243,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.36,0.698,0.127,0.124,0.126
1244,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.122,0.122,0.125
1245,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.126,0.125,0.123
1246,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.121,0.122,0.125
1247,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.124,0.125,0.122
1248,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.122,0.123,0.12
1249,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.121,0.124,0.124
1250,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.697,0.123,0.125,0.122
1251,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.125,0.124,0.126
1252,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.124,0.124,0.124
1253,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.123,0.122
1254,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.698,0.126,0.126,0.124
1255,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.125,0.126,0.122
1256,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.697,0.123,0.125,0.124
1257,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.125,0.122,0.123
1258,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.122,0.122,0.124
1259,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.123,0.129,0.124
1260,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.123,0.12
1261,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.123,0.125,0.126
1262,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.125,0.123,0.125
1263,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.127,0.123
1264,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.697,0.126,0.124,0.123
1265,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.698,0.124,0.125,0.122
1266,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.123,0.122,0.124
1267,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.698,0.122,0.124,0.124
1268,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.122,0.123,0.124
1269,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.127,0.125,0.123
1270,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.126,0.123
1271,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.698,0.124,0.121,0.125
1272,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.124,0.126,0.123
1273,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.12,0.122,0.124
1274,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.697,0.124,0.123,0.126
1275,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.12,0.124,0.121
1276,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.124,0.123
1277,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.124,0.123,0.123
1278,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.124,0.127,0.12
1279,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.123,0.122,0.121
1280,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.119,0.121,0.126
1281,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.697,0.127,0.121,0.124
1282,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.697,0.126,0.125,0.124
1283,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.121,0.122,0.125
1284,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.123,0.126,0.124
1285,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.36,0.698,0.122,0.12,0.123
1286,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.122,0.122,0.122
1287,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.36,0.697,0.124,0.13,0.121
1288,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.358,0.697,0.122,0.124,0.123
1289,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.697,0.125,0.122,0.126
1290,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.121,0.124,0.123
1291,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.126,0.122,0.122
1292,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.126,0.124,0.122
1293,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.123,0.127
1294,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.126,0.122
1295,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.12,0.122,0.126
1296,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.122,0.125,0.122
1297,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.698,0.122,0.124,0.122
1298,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.122,0.123,0.126
1299,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.122,0.121,0.126
1300,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.122,0.122
1301,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.126,0.122,0.121
1302,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.121,0.121,0.126
1303,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.126,0.123,0.121
1304,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.125,0.128,0.124
1305,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.697,0.122,0.123,0.121
1306,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.122,0.125,0.121
1307,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.127,0.127,0.122
1308,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.124,0.121,0.121
1309,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.698,0.124,0.124,0.122
1310,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.121,0.125,0.123
1311,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.122,0.123,0.127
1312,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.125,0.124,0.122
1313,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.123,0.124,0.123
1314,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.125,0.123
1315,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.12,0.122,0.124
1316,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.121,0.125,0.12
1317,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.698,0.119,0.123,0.123
1318,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.121,0.122,0.125
1319,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.697,0.122,0.123,0.123
1320,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.123,0.124
1321,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.121,0.123,0.124
1322,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.127,0.121
1323,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.124,0.121,0.122
1324,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.121,0.122,0.124
1325,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.698,0.123,0.12,0.123
1326,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.122,0.122,0.12
1327,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.126,0.127,0.121
1328,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.121,0.123,0.122
1329,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.697,0.121,0.125,0.122
1330,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.119,0.124,0.119
1331,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.122,0.122
1332,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.124,0.121,0.125
1333,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.122,0.122
1334,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.123,0.12
1335,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.121,0.123,0.123
1336,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.122,0.124,0.122
1337,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.124,0.124,0.121
1338,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.124,0.124,0.122
1339,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.123,0.125
1340,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.123,0.123,0.123
1341,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.123,0.123
1342,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.357,0.697,0.12,0.123,0.121
1343,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.129,0.12
1344,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.122,0.124
1345,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.122,0.122
1346,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.126,0.12,0.121
1347,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.122,0.119,0.121
1348,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.125,0.121
1349,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.12,0.123,0.124
1350,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.125,0.123,0.121
1351,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.357,0.358,0.698,0.123,0.123,0.126
1352,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.698,0.12,0.123,0.121
1353,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.121,0.121
1354,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.128,0.124,0.121
1355,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.12,0.122,0.122
1356,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.119,0.125,0.127
1357,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.12,0.121
1358,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.12,0.121,0.121
1359,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.36,0.358,0.697,0.121,0.123,0.125
1360,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.122,0.122,0.123
1361,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.122,0.123,0.123
1362,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.359,0.697,0.121,0.122,0.123
1363,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.123,0.125,0.121
1364,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.12,0.122,0.123
1365,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.124,0.122,0.122
1366,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.124,0.123,0.121
1367,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.358,0.697,0.125,0.124,0.123
1368,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.121,0.122,0.123
1369,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.123,0.123
1370,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.698,0.124,0.121,0.127
1371,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.12,0.124,0.119
1372,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.123,0.123,0.122
1373,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.125,0.122
1374,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.122,0.123
1375,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.123,0.122,0.122
1376,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.123,0.121
1377,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.122,0.118
1378,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.123,0.125,0.124
1379,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.121,0.122,0.121
1380,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.123,0.121,0.125
1381,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.121,0.121,0.121
1382,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.122,0.121
1383,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.122,0.121,0.123
1384,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.696,0.123,0.123,0.123
1385,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.122,0.123,0.121
1386,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.125,0.12,0.122
1387,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.121,0.127,0.121
1388,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.357,0.357,0.697,0.121,0.119,0.119
1389,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.697,0.129,0.125,0.123
1390,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.358,0.697,0.119,0.122,0.123
1391,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.123,0.121
1392,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.12,0.122,0.121
1393,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.696,0.121,0.121,0.121
1394,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.119,0.123
1395,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.357,0.697,0.122,0.124,0.124
1396,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.124,0.124,0.121
1397,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.122,0.126,0.122
1398,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.121,0.121
1399,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.12,0.127,0.124
1400,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.123,0.125
1401,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.125,0.121,0.12
1402,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.123,0.12,0.125
1403,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.119,0.121
1404,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.12,0.122
1405,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.12,0.12,0.122
1406,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.697,0.125,0.122,0.119
1407,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.126,0.122
1408,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.119,0.122,0.122
1409,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.12,0.121,0.118
1410,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.123,0.122
1411,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.122,0.12
1412,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.12,0.125,0.123
1413,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.123,0.124,0.121
1414,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.123,0.12
1415,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.122,0.123,0.121
1416,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.122,0.124
1417,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.696,0.126,0.119,0.12
1418,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.124,0.12
1419,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.118,0.122,0.123
1420,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.119,0.12
1421,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.12,0.123,0.123
1422,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.122,0.12,0.124
1423,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.359,0.697,0.124,0.121,0.122
1424,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.123,0.12
1425,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.12,0.12,0.12
1426,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.122,0.121,0.122
1427,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.125,0.12,0.122
1428,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.122,0.123,0.121
1429,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.123,0.122
1430,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.124,0.124,0.119
1431,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.119,0.121,0.123
1432,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.123,0.124
1433,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.121,0.119,0.12
1434,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.697,0.118,0.122,0.123
1435,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.125,0.122,0.121
1436,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.121,0.121,0.121
1437,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.123,0.122,0.12
1438,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.12,0.122
1439,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.12,0.12,0.121
1440,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.121,0.122
1441,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.696,0.121,0.121,0.12
1442,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.359,0.697,0.119,0.124,0.123
1443,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.119,0.124,0.119
1444,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.698,0.121,0.123,0.121
1445,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.121,0.119,0.12
1446,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.12,0.123,0.12
1447,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.121,0.123,0.124
1448,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.124,0.123,0.122
1449,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.121,0.12
1450,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.698,0.123,0.122,0.121
1451,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.124,0.124
1452,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.123,0.124
1453,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.123,0.122,0.12
1454,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.121,0.121
1455,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.12,0.121
1456,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.696,0.12,0.12,0.119
1457,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.124,0.123
1458,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.12,0.12
1459,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.121,0.122,0.121
1460,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.359,0.697,0.123,0.121,0.123
1461,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.123,0.119
1462,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.123,0.121,0.124
1463,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.122,0.122,0.123
1464,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.123,0.12
1465,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.123,0.122
1466,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.123,0.121
1467,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.121,0.122,0.123
1468,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.12,0.119
1469,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.122,0.118,0.119
1470,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.121,0.124,0.123
1471,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.124,0.123,0.121
1472,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.12,0.122
1473,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.118,0.121
1474,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.12,0.12
1475,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.121,0.122,0.121
1476,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.696,0.119,0.12,0.122
1477,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.121,0.123,0.124
1478,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.123,0.12
1479,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.119,0.122
1480,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.124,0.12
1481,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.696,0.122,0.123,0.122
1482,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.12,0.12
1483,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.12,0.12,0.121
1484,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.119,0.123,0.119
1485,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.357,0.696,0.122,0.121,0.119
1486,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.12,0.123,0.12
1487,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.12,0.118,0.12
1488,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.122,0.124
1489,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.123,0.117
1490,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.697,0.123,0.121,0.123
1491,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.12,0.121
1492,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.696,0.119,0.119,0.122
1493,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.121,0.123,0.122
1494,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.121,0.119
1495,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.119,0.12,0.121
1496,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.122,0.122
1497,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.12,0.121,0.12
1498,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.121,0.123
1499,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.12,0.119,0.118
1500,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.124,0.123
1501,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.697,0.123,0.118,0.12
1502,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.121,0.121
1503,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.698,0.119,0.123,0.122
1504,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.359,0.697,0.122,0.121,0.12
1505,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.122,0.125,0.121
1506,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.12,0.12
1507,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.118,0.12
1508,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.117,0.122,0.124
1509,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.119,0.121
1510,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.124,0.122
1511,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.117,0.121,0.119
1512,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.122
1513,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.122,0.12
1514,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.119,0.121,0.121
1515,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.697,0.12,0.123,0.122
1516,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.118,0.121,0.124
1517,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.119,0.122,0.119
1518,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.357,0.696,0.119,0.12,0.122
1519,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.125,0.121,0.121
1520,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.119,0.119,0.119
1521,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.124,0.12
1522,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.119,0.119
1523,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.123,0.121,0.122
1524,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.696,0.121,0.119,0.12
1525,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.121,0.119,0.12
1526,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.121,0.123,0.122
1527,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.121,0.121,0.119
1528,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.12
1529,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.696,0.123,0.121,0.122
1530,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.12,0.119,0.119
1531,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.119,0.119,0.119
1532,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.124,0.126,0.122
1533,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.119,0.122,0.125
1534,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.119,0.121,0.12
1535,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.119,0.12
1536,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.125,0.119
1537,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.121,0.12,0.12
1538,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.697,0.121,0.12,0.121
1539,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.117,0.12,0.119
1540,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.122,0.119,0.119
1541,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.119,0.12
1542,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.12,0.119
1543,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.12,0.121
1544,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.122,0.124,0.12
1545,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.696,0.12,0.121,0.12
1546,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.12,0.123,0.122
1547,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.119,0.121,0.119
1548,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.119,0.121
1549,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.697,0.119,0.124,0.119
1550,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.696,0.118,0.121,0.119
1551,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.697,0.122,0.12,0.119
1552,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.117,0.122,0.12
1553,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.12,0.125
1554,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.119,0.118,0.117
1555,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.119,0.12,0.12
1556,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.121,0.121,0.12
1557,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.121,0.121
1558,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.122,0.121
1559,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.117,0.12,0.119
1560,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.119,0.117,0.119
1561,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.121,0.125,0.12
1562,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.122,0.12
1563,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.121,0.12,0.121
1564,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.119,0.12,0.12
1565,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.122,0.124
1566,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.119,0.12
1567,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.123,0.12,0.12
1568,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.12
1569,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.12,0.124,0.119
1570,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.358,0.696,0.121,0.119,0.118
1571,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.121,0.121,0.117
1572,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.122,0.118,0.119
1573,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.123,0.12,0.122
1574,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.121,0.119,0.123
1575,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.123,0.121,0.119
1576,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.696,0.121,0.12,0.118
1577,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.119,0.122,0.121
1578,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.119,0.122,0.118
1579,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.116,0.119,0.12
1580,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.121
1581,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.118,0.121
1582,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.122,0.117
1583,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.119,0.123,0.12
1584,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.119,0.12
1585,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.122,0.118
1586,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.121,0.121
1587,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.119,0.12,0.121
1588,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.118,0.12,0.12
1589,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.122,0.124,0.118
1590,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.117,0.118,0.12
1591,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.117,0.12,0.122
1592,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.118,0.118
1593,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.119,0.121
1594,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.122,0.121,0.124
1595,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.12,0.121,0.117
1596,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.696,0.122,0.119,0.121
1597,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.121,0.124,0.119
1598,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.119,0.123
1599,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.359,0.697,0.119,0.12,0.119
1600,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.696,0.119,0.117,0.12
1601,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.123,0.126
1602,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.12,0.119,0.119
1603,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.122,0.12,0.119
1604,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.119,0.123
1605,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.123,0.12,0.118
1606,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.12,0.119,0.119
1607,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.116,0.119,0.119
1608,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.12,0.119,0.12
1609,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.118,0.121,0.12
1610,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.356,0.696,0.125,0.12,0.119
1611,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.12,0.117,0.119
1612,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.12,0.123,0.121
1613,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.12,0.121
1614,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.117,0.12,0.119
1615,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.358,0.697,0.119,0.122,0.121
1616,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.12,0.122,0.121
1617,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.122,0.119
1618,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.119,0.121
1619,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.116,0.12,0.119
1620,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.121,0.12
1621,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.121,0.119
1622,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.117,0.12
1623,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.696,0.117,0.12,0.117
1624,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.12,0.123,0.119
1625,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.121,0.124
1626,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.12,0.12,0.119
1627,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.119,0.118,0.119
1628,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.121,0.12
1629,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.117,0.122,0.122
1630,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.119,0.118
1631,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.119,0.121
1632,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.121,0.123,0.117
1633,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.123,0.12,0.118
1634,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.12,0.122,0.12
1635,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.121,0.116,0.118
1636,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.117,0.119,0.119
1637,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.119,0.121,0.121
1638,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.119,0.121,0.117
1639,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.124,0.119
1640,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.697,0.121,0.118,0.119
1641,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.119,0.117
1642,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.122,0.119,0.122
1643,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.358,0.358,0.697,0.116,0.121,0.122
1644,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.12,0.121,0.118
1645,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.12,0.121,0.119
1646,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.12,0.121
1647,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.123,0.119
1648,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.12,0.116,0.119
1649,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.696,0.122,0.116,0.116
1650,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.117,0.122,0.12
1651,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.119,0.12,0.12
1652,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.697,0.122,0.119,0.121
1653,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.119,0.121,0.119
1654,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.121,0.119,0.12
1655,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.697,0.121,0.118,0.121
1656,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.124,0.119
1657,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.697,0.12,0.121,0.116
1658,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.696,0.117,0.118,0.122
1659,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.358,0.696,0.121,0.118,0.121
1660,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.119,0.122
1661,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.117,0.122,0.117
1662,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.117,0.12
1663,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.122,0.121,0.118
1664,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.121,0.123,0.119
1665,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.116,0.122,0.12
1666,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.116,0.117
1667,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.121,0.121
1668,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.121,0.119
1669,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.122,0.121,0.118
1670,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.119,0.119
1671,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.118,0.119,0.12
1672,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.123,0.116,0.12
1673,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.121,0.119
1674,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.117,0.12,0.121
1675,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.696,0.119,0.12,0.122
1676,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.119,0.122,0.118
1677,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.121,0.122,0.119
1678,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.121,0.117,0.121
1679,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.119,0.12,0.117
1680,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.356,0.697,0.119,0.12,0.119
1681,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.119,0.118
1682,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.121,0.119,0.118
1683,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.118,0.119
1684,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.123,0.123,0.121
1685,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.118,0.12,0.121
1686,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.12,0.118
1687,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.119,0.117
1688,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.118,0.117
1689,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.121,0.118,0.119
1690,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.119,0.12
1691,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.696,0.119,0.12,0.12
1692,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.119,0.122,0.118
1693,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.118,0.12
1694,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.119,0.117
1695,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.119,0.12
1696,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.122,0.12,0.12
1697,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.121,0.119
1698,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.358,0.357,0.697,0.118,0.12,0.118
1699,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.118,0.121
1700,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.117,0.118,0.119
1701,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.119,0.121
1702,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.697,0.119,0.12,0.12
1703,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.12,0.12,0.118
1704,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.116,0.119,0.12
1705,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.117,0.121,0.12
1706,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.121,0.118,0.117
1707,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.117,0.118,0.119
1708,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.118,0.12
1709,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.123,0.119,0.121
1710,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.122,0.119
1711,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.117,0.116
1712,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.12,0.12,0.119
1713,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.119,0.118
1714,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.118,0.12
1715,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.116,0.121,0.119
1716,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.118,0.117
1717,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.356,0.696,0.119,0.118,0.122
1718,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.119,0.119,0.119
1719,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.123
1720,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.119,0.123,0.118
1721,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.118,0.118,0.12
1722,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.118,0.117
1723,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.119,0.117,0.121
1724,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.123,0.122,0.118
1725,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.119,0.118
1726,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.121,0.118
1727,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.119,0.118,0.121
1728,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.119
1729,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.119,0.115
1730,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.121,0.118
1731,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.12,0.119,0.118
1732,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.12,0.121
1733,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.119,0.121,0.119
1734,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.695,0.119,0.116,0.118
1735,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.123,0.118,0.118
1736,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.115,0.118,0.12
1737,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.12,0.118
1738,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.115,0.116,0.121
1739,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.119,0.118
1740,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.119,0.119,0.119
1741,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.121,0.121
1742,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.12,0.122
1743,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.355,0.696,0.117,0.117,0.117
1744,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.119,0.119
1745,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.118,0.121,0.116
1746,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.117,0.122,0.12
1747,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.119,0.116
1748,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.12,0.118,0.119
1749,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.125,0.12,0.121
1750,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.117,0.121,0.119
1751,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.695,0.118,0.119,0.121
1752,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.116
1753,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.116,0.118,0.12
1754,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.122
1755,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.118,0.119,0.119
1756,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.119,0.121,0.118
1757,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.12,0.119,0.116
1758,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.12,0.121,0.12
1759,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.118
1760,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.124,0.118,0.118
1761,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.115,0.118
1762,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.121,0.119,0.119
1763,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.117,0.116
1764,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.115,0.117,0.118
1765,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.119,0.121,0.113
1766,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.116,0.118
1767,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.117,0.118,0.119
1768,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.695,0.121,0.118,0.119
1769,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.119,0.119,0.119
1770,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.356,0.696,0.117,0.116,0.118
1771,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.119,0.12,0.116
1772,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.116,0.12,0.12
1773,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.116,0.117
1774,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.119,0.12,0.118
1775,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.116,0.123,0.12
1776,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.119,0.116,0.119
1777,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.118,0.12,0.118
1778,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.12,0.119,0.122
1779,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.117,0.117
1780,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.118,0.121
1781,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.697,0.122,0.121,0.118
1782,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.12,0.119
1783,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.12,0.12,0.118
1784,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.697,0.118,0.118,0.116
1785,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.117,0.12,0.118
1786,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.118,0.118
1787,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.119,0.118
1788,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.123,0.12
1789,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.119,0.119,0.115
1790,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.697,0.118,0.118,0.121
1791,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.12,0.119,0.117
1792,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.116,0.118,0.121
1793,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.121,0.117,0.12
1794,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.12,0.117
1795,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.355,0.696,0.118,0.119,0.117
1796,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.117,0.121
1797,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.116,0.118
1798,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.117,0.119,0.119
1799,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.116,0.117
1800,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.119
1801,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.12,0.119
1802,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.118,0.12,0.117
1803,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.118,0.118,0.117
1804,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.119,0.116
1805,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.119,0.119,0.12
1806,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.118,0.119,0.119
1807,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.119,0.121
1808,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.12
1809,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.117,0.118,0.122
1810,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.116,0.117
1811,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.116,0.122,0.118
1812,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.118,0.117
1813,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.117
1814,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.117,0.118
1815,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.12,0.115
1816,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.119,0.118
1817,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.118,0.117,0.119
1818,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.118,0.123,0.118
1819,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.118,0.12
1820,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.118,0.12
1821,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.12,0.117
1822,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.117,0.118
1823,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.696,0.116,0.118,0.119
1824,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.121,0.119,0.12
1825,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.118
1826,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.118,0.118,0.123
1827,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.119,0.118,0.117
1828,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.118,0.118,0.118
1829,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.119,0.12
1830,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.117,0.117
1831,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.116,0.119,0.117
1832,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.116,0.119,0.119
1833,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.12,0.121,0.118
1834,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.696,0.116,0.116,0.117
1835,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.119,0.122
1836,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.121,0.116,0.114
1837,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.122,0.116
1838,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.12,0.119,0.12
1839,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.118,0.119
1840,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.118,0.119,0.122
1841,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.115,0.118,0.116
1842,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.121,0.114,0.117
1843,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.116,0.121,0.118
1844,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.116,0.119
1845,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.12,0.118
1846,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.117,0.117,0.117
1847,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.12,0.117
1848,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.116,0.116
1849,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.117,0.121,0.118
1850,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.118,0.117
1851,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.119,0.118,0.118
1852,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.12,0.116
1853,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.117,0.116,0.116
1854,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.116,0.119,0.117
1855,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.118,0.119
1856,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.117,0.121
1857,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.119,0.118,0.118
1858,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.119,0.118
1859,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.697,0.117,0.12,0.122
1860,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.695,0.119,0.119,0.117
1861,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.119,0.12,0.119
1862,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.358,0.696,0.119,0.12,0.121
1863,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.116,0.118
1864,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.117,0.12,0.12
1865,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.116,0.115,0.116
1866,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.117,0.119,0.118
1867,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.121,0.118,0.117
1868,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.119
1869,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.116,0.117
1870,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.116,0.117,0.115
1871,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.118,0.117
1872,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.695,0.118,0.12,0.117
1873,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.119,0.115,0.118
1874,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.12,0.119
1875,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.116,0.117,0.117
1876,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.122,0.117
1877,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.118,0.118,0.116
1878,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.119,0.118,0.116
1879,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.118,0.118
1880,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.115,0.117,0.116
1881,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.116,0.12
1882,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.119,0.119,0.116
1883,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.12,0.117,0.117
1884,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.115,0.118,0.117
1885,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.119,0.12
1886,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.117,0.116
1887,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.121,0.121
1888,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.357,0.696,0.118,0.117,0.116
1889,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.116,0.117
1890,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.119,0.115
1891,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.12,0.118,0.12
1892,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.116,0.117,0.116
1893,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.119,0.118
1894,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.118,0.119,0.117
1895,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.119,0.119
1896,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.122,0.119,0.117
1897,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.115,0.118
1898,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.117,0.117,0.12
1899,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.116,0.115
1900,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.121
1901,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.116
1902,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.117,0.116,0.122
1903,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.122,0.116
1904,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.118,0.118
1905,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.118,0.116
1906,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.697,0.122,0.115,0.119
1907,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.116,0.118
1908,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.119,0.116
1909,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.12,0.12,0.117
1910,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.121,0.118
1911,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.117,0.116
1912,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.119,0.114,0.117
1913,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.118,0.118
1914,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.115,0.119,0.115
1915,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.117
1916,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.118,0.119
1917,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.12,0.118
1918,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.115,0.117
1919,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.119,0.115
1920,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.115,0.121,0.119
1921,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.119
1922,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.119,0.118,0.119
1923,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.118,0.119
1924,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.121,0.116
1925,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.12,0.117,0.118
1926,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.119,0.114
1927,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.118,0.115
1928,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.116,0.115
1929,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.12
1930,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.117,0.119
1931,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.117,0.117
1932,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.116,0.114
1933,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.119,0.117
1934,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.118,0.119
1935,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.118,0.115
1936,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.122,0.117,0.116
1937,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.116,0.12
1938,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.119,0.118
1939,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.114
1940,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.115,0.118,0.117
1941,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.117,0.117,0.117
1942,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.118,0.119,0.118
1943,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.115,0.114
1944,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.119,0.118,0.116
1945,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.356,0.355,0.697,0.117,0.116,0.117
1946,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.118,0.12,0.119
1947,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.119,0.118,0.117
1948,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.116,0.118
1949,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.121,0.116,0.115
1950,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.119,0.116
1951,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.116,0.115,0.117
1952,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.119,0.119
1953,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.116,0.113
1954,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.357,0.696,0.12,0.118,0.123
1955,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.116,0.114,0.116
1956,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.118,0.117
1957,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.116,0.117,0.116
1958,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.12,0.12
1959,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.115,0.121
1960,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.118,0.115,0.118
1961,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.119,0.121,0.116
1962,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.119,0.117
1963,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.118,0.118,0.118
1964,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.114,0.114,0.12
1965,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.118,0.118
1966,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.116,0.115,0.117
1967,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.118,0.118
1968,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.357,0.696,0.116,0.12,0.118
1969,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.115,0.121
1970,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.356,0.696,0.118,0.116,0.121
1971,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.697,0.116,0.119,0.114
1972,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.116,0.118
1973,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.115,0.118,0.117
1974,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.117,0.116
1975,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.12,0.117,0.118
1976,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.117,0.117
1977,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.116,0.117,0.118
1978,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.116,0.12,0.115
1979,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.114,0.118,0.12
1980,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.114,0.117,0.12
1981,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.115,0.12,0.119
1982,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.115,0.12
1983,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.115,0.114
1984,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.116,0.12,0.115
1985,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.116,0.119,0.118
1986,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.121,0.117
1987,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.117,0.118,0.116
1988,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.119,0.116
1989,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.118,0.115
1990,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.119,0.117,0.121
1991,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.117,0.116
1992,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.117,0.119
1993,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.119,0.115,0.117
1994,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.697,0.118,0.117,0.117
1995,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.119,0.118
1996,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.121,0.116
1997,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.119,0.12,0.115
1998,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.118,0.12
1999,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.116,0.116
2000,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.119,0.116,0.117
2001,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.116,0.12,0.117
2002,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.696,0.119,0.116,0.114
2003,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.118,0.115,0.118
2004,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.114,0.114,0.123
2005,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.116,0.116,0.116
2006,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.119,0.116
2007,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.114,0.116
2008,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.117,0.115,0.117
2009,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.116,0.12,0.116
2010,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.697,0.12,0.118,0.117
2011,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.354,0.696,0.116,0.116,0.115
2012,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.117,0.113
2013,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.113,0.119
2014,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.115,0.115,0.117
2015,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.697,0.117,0.117,0.119
2016,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.696,0.117,0.115,0.117
2017,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.119,0.117
2018,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.12,0.121
2019,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.116,0.115
2020,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.115,0.12,0.116
2021,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.118,0.116,0.116
2022,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.696,0.116,0.118,0.116
2023,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.119,0.117,0.12
2024,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.115,0.114
2025,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.116,0.119,0.117
2026,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.115,0.116,0.118
2027,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.117,0.119
2028,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.117,0.116
2029,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.118,0.116
2030,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.115,0.116
2031,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.122,0.119,0.115
2032,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.695,0.114,0.115,0.116
2033,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.116,0.12,0.118
2034,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.116,0.117
2035,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.117,0.118,0.117
2036,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.121,0.117
2037,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.355,0.696,0.118,0.117,0.114
2038,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.115,0.118,0.118
2039,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.117,0.115
2040,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.114,0.117,0.113
2041,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.113,0.119,0.119
2042,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.117,0.115
2043,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.116,0.116
2044,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.119,0.121,0.118
2045,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.113,0.117
2046,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.117,0.116,0.117
2047,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.122,0.115
2048,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.118,0.117
2049,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.117,0.118,0.119
2050,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.113,0.118
2051,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.118,0.116,0.116
2052,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.117,0.117,0.115
2053,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.121,0.116,0.118
2054,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.118,0.118
2055,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.116,0.118,0.116
2056,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.116,0.116
2057,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.117,0.117
2058,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.356,0.696,0.116,0.12,0.116
2059,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.696,0.116,0.116,0.116
2060,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.119,0.114
2061,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.357,0.355,0.695,0.114,0.121,0.114
2062,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.117,0.115,0.118
2063,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.697,0.117,0.118,0.116
2064,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.117,0.117,0.119
2065,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.117,0.115,0.114
2066,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.119,0.114,0.117
2067,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.115,0.115
2068,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.114,0.117,0.116
2069,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.116,0.116
2070,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.12,0.116,0.116
2071,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.112,0.117,0.114
2072,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.117,0.117,0.118
2073,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.114,0.115
2074,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.116,0.118
2075,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.119,0.119,0.116
2076,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.119,0.117,0.117
2077,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.116,0.114
2078,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.119,0.118
2079,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.119,0.116,0.119
2080,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.119,0.117,0.115
2081,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.117,0.12,0.114
2082,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.117,0.116
2083,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.118,0.118,0.115
2084,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.115,0.118
2085,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.115,0.116
2086,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.118,0.118
2087,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.118,0.12,0.117
2088,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.115,0.117
2089,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.113,0.113,0.116
2090,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.119,0.114,0.119
2091,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.696,0.114,0.117,0.119
2092,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.119,0.115
2093,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.119,0.116,0.118
2094,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.116
2095,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.115,0.121,0.115
2096,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.12,0.116,0.117
2097,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.113,0.117,0.118
2098,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.115,0.116,0.12
2099,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.116,0.115,0.113
2100,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.116,0.113
2101,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.695,0.122,0.118,0.118
2102,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.357,0.696,0.115,0.113,0.117
2103,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.114,0.117,0.115
2104,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.117,0.114,0.114
2105,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.697,0.114,0.119,0.116
2106,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.117,0.117,0.116
2107,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.113,0.117,0.118
2108,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.117,0.115
2109,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.119,0.122,0.114
2110,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.116,0.117,0.116
2111,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.114,0.117
2112,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.695,0.116,0.116,0.116
2113,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.116,0.116,0.119
2114,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.118,0.119,0.117
2115,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.117,0.116
2116,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.115,0.118,0.114
2117,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.118,0.117,0.116
2118,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.116,0.115,0.116
2119,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.696,0.119,0.118,0.117
2120,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.695,0.115,0.116,0.119
2121,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.113,0.117,0.116
2122,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.354,0.696,0.118,0.115,0.117
2123,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.115,0.114
2124,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.357,0.355,0.695,0.116,0.114,0.119
2125,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.118
2126,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.114,0.118,0.115
2127,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.114,0.118,0.115
2128,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.119,0.113,0.114
2129,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.116,0.117
2130,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.117,0.118,0.115
2131,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.116,0.117
2132,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.117,0.117,0.12
2133,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.695,0.119,0.115,0.115
2134,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.115,0.119,0.117
2135,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.114,0.112
2136,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.113,0.114,0.117
2137,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.354,0.695,0.121,0.116,0.118
2138,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.113,0.115
2139,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.115,0.116,0.116
2140,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.113,0.114,0.117
2141,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.114,0.115,0.118
2142,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.114
2143,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.357,0.356,0.696,0.115,0.12,0.116
2144,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.115,0.119
2145,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.115,0.117,0.114
2146,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.118,0.117,0.117
2147,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.117,0.118,0.116
2148,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.114,0.12
2149,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.118,0.116
2150,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.116,0.117,0.115
2151,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.118,0.114,0.115
2152,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.696,0.116,0.117,0.115
2153,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.115,0.121,0.118
2154,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.696,0.115,0.118,0.115
2155,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.354,0.696,0.12,0.114,0.114
2156,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.697,0.112,0.115,0.118
2157,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.115,0.116,0.115
2158,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.697,0.114,0.118,0.115
2159,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.116,0.114
2160,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.117,0.116
2161,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.696,0.116,0.118,0.116
2162,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.115,0.118,0.117
2163,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.114,0.114,0.116
2164,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.114,0.114
2165,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.117,0.117
2166,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.118,0.114
2167,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.112,0.114
2168,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.116,0.12,0.115
2169,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.696,0.116,0.12,0.115
2170,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.114,0.116,0.114
2171,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.115,0.112
2172,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.695,0.115,0.116,0.117
2173,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.117,0.114
2174,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.696,0.115,0.115,0.114
2175,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.117,0.116,0.116
2176,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.12,0.116,0.113
2177,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.114,0.118,0.119
2178,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.697,0.115,0.115,0.113
2179,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.116,0.115,0.116
2180,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.117,0.115
2181,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.117,0.116
2182,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.115,0.116
2183,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.114,0.115,0.116
2184,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.114,0.119,0.115
2185,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.354,0.696,0.118,0.118,0.117
2186,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.114,0.118,0.114
2187,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.354,0.696,0.116,0.115,0.118
2188,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.119,0.115,0.115
2189,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.114,0.117,0.118
2190,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.115,0.113,0.117
2191,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.696,0.118,0.115,0.118
2192,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.114,0.112,0.115
2193,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.113,0.118,0.115
2194,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.113,0.115
2195,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.115,0.115
2196,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.117,0.115,0.114
2197,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.114,0.117,0.115
2198,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.354,0.695,0.119,0.118,0.115
2199,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.115,0.118,0.116
2200,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.112,0.117,0.115
2201,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.116,0.115
2202,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.116,0.115,0.115
2203,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.117,0.118,0.118
2204,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.695,0.116,0.114,0.113
2205,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.697,0.115,0.117,0.114
2206,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.113,0.114,0.115
2207,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.117,0.119,0.118
2208,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.119,0.116,0.114
2209,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.116,0.116,0.115
2210,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.354,0.696,0.115,0.119,0.115
2211,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.695,0.115,0.116,0.116
2212,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.115,0.115
2213,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.117,0.115
2214,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.114,0.116,0.116
2215,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.354,0.695,0.115,0.116,0.117
2216,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.116,0.116,0.113
2217,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.696,0.117,0.117,0.114
2218,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.116,0.114,0.117
2219,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.695,0.115,0.118,0.116
2220,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.113,0.115,0.115
2221,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.117,0.116,0.116
2222,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.117,0.119,0.113
2223,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.116,0.114,0.116
2224,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.116,0.118,0.113
2225,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.696,0.113,0.116,0.118
2226,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.116,0.117,0.115
2227,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.116,0.119,0.117
2228,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.114,0.114,0.113
2229,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.354,0.695,0.118,0.117,0.115
2230,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.696,0.121,0.114,0.114
2231,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.119,0.119,0.116
2232,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.114,0.116
2233,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.116,0.115,0.114
2234,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.695,0.116,0.119,0.116
2235,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.354,0.696,0.113,0.114,0.116
2236,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.117,0.116,0.114
2237,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.354,0.696,0.114,0.116,0.117
2238,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.12,0.113,0.117
2239,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.111,0.115,0.116
2240,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.117,0.117,0.115
2241,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.354,0.696,0.116,0.114,0.115
2242,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.356,0.695,0.114,0.118,0.119
2243,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.116,0.118,0.118
2244,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.114,0.118,0.113
2245,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.114,0.117
2246,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.115,0.115
2247,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.353,0.695,0.117,0.115,0.114
2248,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.117,0.115,0.114
2249,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.118,0.117,0.116
2250,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.115,0.116
2251,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.695,0.115,0.115,0.114
2252,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.354,0.695,0.117,0.115,0.119
2253,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.695,0.117,0.114,0.114
2254,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.114
2255,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.11,0.116
2256,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.113,0.118,0.113
2257,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.114,0.12,0.115
2258,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.117,0.117
2259,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.116
2260,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.117,0.113,0.115
2261,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.117,0.119
2262,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.118,0.119,0.116
2263,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.115,0.113,0.114
2264,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.113,0.117,0.112
2265,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.121,0.116,0.115
2266,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.118,0.115
2267,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.117,0.116,0.113
2268,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.116,0.113,0.116
2269,,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.354,0.696,0.115,0.116,0.112
2270,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.116,0.116
2271,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.117,0.118
2272,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.111,0.115,0.115
2273,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.115,0.115,0.118
2274,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.114
2275,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.697,0.113,0.115,0.112
2276,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.117,0.115
2277,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.116,0.115
2278,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.115,0.114
2279,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.113,0.12,0.12
2280,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.115
2281,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.113,0.115
2282,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.115,0.119,0.113
2283,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.115,0.114
2284,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.116,0.117
2285,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.115,0.113
2286,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.117
2287,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.695,0.116,0.118,0.117
2288,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.117,0.114
2289,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.114,0.118
2290,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.117,0.116
2291,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.116,0.117
2292,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.117,0.115,0.116
2293,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.115,0.119,0.113
2294,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.116,0.112
2295,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.113,0.117
2296,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.114,0.114
2297,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.115
2298,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.116,0.113,0.115
2299,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.116,0.116,0.117
2300,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.114,0.117,0.115
2301,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.115,0.112
2302,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.116,0.114
2303,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.116,0.117
2304,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.114,0.115,0.116
2305,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.114,0.118,0.116
2306,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.116,0.115,0.115
2307,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.696,0.114,0.116,0.117
2308,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.118,0.112
2309,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.115,0.114
2310,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.696,0.115,0.117,0.118
2311,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.115,0.116,0.112
2312,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.696,0.115,0.115,0.116
2313,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.116,0.115
2314,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.112,0.116,0.116
2315,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.113,0.114
2316,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.117,0.118,0.117
2317,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.114,0.113
2318,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.117,0.114,0.116
2319,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.118,0.114
2320,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.115
2321,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.117,0.115
2322,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.118,0.117,0.115
2323,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.115,0.114
2324,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.116,0.114,0.117
2325,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.118,0.114
2326,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.118,0.114
2327,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.114,0.117
2328,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.114,0.118,0.115
2329,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.115,0.115
2330,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.116
2331,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.119,0.112,0.117
2332,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.117,0.113
2333,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.112,0.114
2334,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.114
2335,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.114,0.114
2336,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.119
2337,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.115,0.115
2338,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.353,0.695,0.116,0.119,0.112
2339,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.116,0.116
2340,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.115,0.118
2341,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.116,0.116
2342,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.117,0.113
2343,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.694,0.116,0.115,0.114
2344,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.115,0.115
2345,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.113
2346,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.116,0.114,0.117
2347,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.117,0.114,0.115
2348,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.115,0.112
2349,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.116,0.114,0.117
2350,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.113,0.116
2351,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.113
2352,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.115,0.116,0.115
2353,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.118,0.113
2354,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.118,0.116,0.116
2355,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.116,0.117,0.114
2356,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.115,0.115
2357,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.116
2358,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.115,0.113
2359,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.116
2360,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.116,0.118
2361,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.115,0.115,0.113
2362,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.117,0.116
2363,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.115,0.114
2364,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.117,0.115
2365,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.112,0.118
2366,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.115,0.113
2367,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.114,0.116
2368,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.111,0.114
2369,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.116,0.114
2370,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.115,0.117
2371,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.114,0.113
2372,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.116,0.113
2373,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.116,0.117
2374,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.118,0.114
2375,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.112,0.114,0.113
2376,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.116,0.116
2377,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.113,0.115,0.119
2378,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.113,0.112
2379,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.113,0.117
2380,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.114,0.114
2381,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.115
2382,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.12,0.116
2383,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.115,0.112
2384,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.114,0.116
2385,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.117,0.112
2386,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.117,0.114
2387,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.114,0.116
2388,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.116,0.115
2389,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.116,0.115
2390,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.116,0.116
2391,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.114,0.117,0.115
2392,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.112,0.112,0.115
2393,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.116,0.116
2394,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.113,0.12
2395,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.118,0.111
2396,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.119,0.116,0.113
2397,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.112,0.115,0.115
2398,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.113,0.114,0.114
2399,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.115,0.112
2400,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.114,0.117
2401,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.119,0.116,0.115
2402,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.118,0.118
2403,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.114,0.116
2404,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.112,0.114
2405,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.118,0.116
2406,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.115,0.115
2407,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.119,0.117,0.116
2408,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.12,0.115
2409,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.117,0.115
2410,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.113
2411,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.116,0.116,0.115
2412,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.118,0.114,0.112
2413,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.114
2414,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.115,0.117
2415,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.114
2416,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.116,0.118,0.116
2417,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.114,0.114
2418,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.116
2419,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.118,0.112
2420,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.115,0.113
2421,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.113,0.115
2422,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.114,0.112
2423,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.113,0.113,0.116
2424,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.114,0.114
2425,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.111,0.115
2426,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.116,0.114,0.115
2427,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.114,0.113
2428,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.119,0.118,0.112
2429,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.111,0.117
2430,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.119,0.113,0.116
2431,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.117,0.113
2432,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.696,0.116,0.116,0.114
2433,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.116
2434,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.118,0.114
2435,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.114,0.115
2436,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.11,0.114,0.116
2437,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.117,0.116
2438,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.118,0.113
2439,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.112,0.111,0.115
2440,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.114,0.118
2441,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.115,0.113
2442,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.116,0.116,0.115
2443,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.695,0.116,0.114,0.115
2444,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.696,0.118,0.115,0.117
2445,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.119,0.115
2446,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.114,0.113
2447,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.114,0.118
2448,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.111,0.113,0.114
2449,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.356,0.696,0.117,0.122,0.114
2450,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.115,0.114
2451,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.115,0.113,0.116
2452,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.118,0.111,0.112
2453,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.117,0.113
2454,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.117,0.117
2455,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.114,0.116
2456,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.113,0.115
2457,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.113,0.119
2458,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.696,0.114,0.115,0.116
2459,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.114
2460,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.113,0.114,0.113
2461,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.115
2462,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.112,0.115,0.116
2463,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.113,0.114
2464,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.116,0.113,0.113
2465,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.111,0.114,0.113
2466,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.116,0.117
2467,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.111,0.115
2468,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.116,0.115,0.113
2469,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.115,0.113
2470,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.112,0.113
2471,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.118,0.119
2472,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.113,0.114
2473,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.114,0.114
2474,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.114
2475,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.113,0.119
2476,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.115,0.115
2477,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.696,0.114,0.116,0.113
2478,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.112,0.115,0.113
2479,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.112
2480,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.117,0.115,0.117
2481,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.116,0.116
2482,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.113,0.113
2483,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.112,0.113
2484,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.115
2485,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.116,0.116
2486,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.113
2487,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.114,0.115
2488,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.117,0.115
2489,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.117,0.113,0.117
2490,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.116,0.114
2491,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.114,0.115
2492,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.116,0.113
2493,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.112,0.112
2494,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.114,0.112
2495,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.115
2496,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.112,0.114,0.114
2497,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.114
2498,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.118,0.115,0.112
2499,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.115,0.114
2500,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.113
2501,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.114,0.113
2502,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.112
2503,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.117,0.115,0.116
2504,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.111,0.114,0.114
2505,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.113,0.114,0.117
2506,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.115,0.11,0.111
2507,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.112
2508,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.115,0.111
2509,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.115
2510,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.112,0.117
2511,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.12,0.119
2512,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.114,0.113
2513,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.113,0.116
2514,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.114,0.113
2515,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.696,0.113,0.113,0.119
2516,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.113
2517,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.114,0.114
2518,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.112,0.114
2519,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.115,0.114,0.114
2520,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.116,0.113
2521,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.117
2522,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.114,0.114
2523,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.115,0.117
2524,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.113,0.114
2525,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.114
2526,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.12,0.116,0.112
2527,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.116,0.113,0.114
2528,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.115,0.115
2529,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.113,0.114
2530,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.115,0.112
2531,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.116,0.117
2532,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.114,0.113
2533,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.117,0.114
2534,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.113,0.113,0.111
2535,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.117,0.115,0.117
2536,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.113,0.113
2537,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.114,0.115,0.116
2538,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.695,0.114,0.115,0.112
2539,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.114,0.117
2540,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.112
2541,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.694,0.114,0.111,0.111
2542,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.117,0.114,0.113
2543,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.111
2544,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.116,0.121
2545,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.114,0.113
2546,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.116,0.116
2547,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.112,0.113
2548,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.117,0.115
2549,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.694,0.113,0.115,0.115
2550,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.118,0.114,0.115
2551,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.112
2552,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.111,0.114,0.112
2553,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.114,0.116
2554,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.115,0.113
2555,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.111,0.11,0.113
2556,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.114,0.116
2557,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.114
2558,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.11,0.114
2559,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.114,0.114
2560,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.115,0.117
2561,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.117,0.115
2562,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.115,0.114
2563,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.117,0.115,0.115
2564,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.116,0.116
2565,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.118
2566,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.115,0.112
2567,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.113,0.112
2568,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.694,0.119,0.116,0.114
2569,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.117,0.116
2570,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.114,0.118
2571,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.115,0.113
2572,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.117,0.114
2573,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.114,0.115
2574,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.113,0.113
2575,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.112,0.116,0.116
2576,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.112,0.116
2577,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.117,0.113
2578,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.111,0.115,0.115
2579,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.113,0.113
2580,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.115,0.114
2581,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.113
2582,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.112,0.113
2583,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.115,0.114
2584,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.113,0.116
2585,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.113,0.116
2586,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.696,0.112,0.112,0.117
2587,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.111,0.114
2588,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.113,0.114
2589,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.116,0.114
2590,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.112,0.111
2591,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.118,0.112
2592,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.116,0.111,0.115
2593,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.114,0.113
2594,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.114,0.112,0.112
2595,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.115
2596,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.111
2597,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.117,0.114
2598,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.694,0.113,0.114,0.115
2599,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.117,0.114
2600,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.116,0.114
2601,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.112,0.112
2602,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.12,0.114,0.113
2603,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.115,0.115
2604,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.114,0.113
2605,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.113,0.115,0.113
2606,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.112,0.114
2607,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.111,0.113,0.113
2608,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.114
2609,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.116,0.115
2610,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.115,0.116,0.114
2611,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.114,0.112,0.113
2612,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.115,0.11
2613,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.113
2614,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.114,0.112
2615,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.115
2616,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.121,0.111
2617,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.116
2618,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.114,0.113
2619,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.113,0.112,0.113
2620,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.117,0.115
2621,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.115,0.115,0.113
2622,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.117,0.116,0.113
2623,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.112
2624,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.114,0.117,0.114
2625,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.115,0.113
2626,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.113,0.11
2627,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.113,0.113
2628,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.116
2629,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.115
2630,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.115
2631,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.116,0.112
2632,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.115,0.114
2633,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.113,0.114
2634,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.114,0.112
2635,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.115,0.112
2636,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.111,0.115,0.117
2637,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.114,0.114
2638,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.115,0.113
2639,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.115,0.111
2640,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.116,0.113,0.115
2641,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.115,0.114
2642,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.114,0.117
2643,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.111,0.112
2644,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.114,0.114,0.114
2645,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.115,0.115
2646,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.116,0.114,0.115
2647,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.694,0.114,0.113,0.115
2648,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.116
2649,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.113,0.114
2650,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.118,0.113
2651,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.112,0.112
2652,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.115,0.112,0.112
2653,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.114,0.112
2654,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.113,0.115,0.117
2655,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.119,0.112,0.113
2656,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.694,0.112,0.118,0.112
2657,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.115,0.115
2658,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.114,0.115
2659,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.115
2660,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.117,0.115
2661,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.114
2662,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.116,0.113
2663,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.115,0.118,0.114
2664,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.116,0.112,0.113
2665,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.117,0.115
2666,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.113,0.109
2667,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.117
2668,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.114,0.114
2669,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.696,0.115,0.11,0.114
2670,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.113,0.114
2671,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.113
2672,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.116,0.116
2673,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.111,0.113
2674,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.115,0.112
2675,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.113,0.113
2676,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.112,0.114,0.114
2677,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.112,0.113
2678,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.113
2679,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.115
2680,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.117,0.114,0.114
2681,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.11,0.114
2682,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.113,0.115
2683,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.112,0.112
2684,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.352,0.695,0.113,0.114,0.112
2685,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.111,0.116
2686,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.694,0.115,0.118,0.115
2687,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.112,0.113
2688,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.113,0.113,0.114
2689,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.113
2690,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.114,0.113
2691,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.694,0.113,0.113,0.114
2692,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.114,0.119
2693,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.109
2694,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.114,0.113
2695,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.112
2696,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.116,0.113,0.115
2697,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.696,0.111,0.113,0.113
2698,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.113,0.114,0.115
2699,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.113,0.116,0.116
2700,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.112,0.114
2701,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.111,0.111
2702,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.116,0.112
2703,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.115,0.115
2704,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.116
2705,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.115,0.113,0.112
2706,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.112,0.111
2707,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.114,0.112
2708,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.117,0.117,0.113
2709,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,,0.112,0.112,0.114
2710,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.113,0.113
2711,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.112,0.116
2712,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.116,0.114
2713,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.114,0.114
2714,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.113,0.114,0.115
2715,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,,0.112,0.115,0.115
2716,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.114,0.112
2717,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.111,0.111
2718,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.116,0.115
2719,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.112,0.116
2720,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.117,0.116
2721,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.117,0.112,0.115
2722,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.11,0.114
2723,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.117,0.114
2724,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.114,0.111
2725,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.116,0.118,0.113
2726,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,,0.113,0.115,0.116
2727,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.115,0.115
2728,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.117,0.112,0.112
2729,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.113,0.112
2730,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.114,0.112,0.111
2731,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.113,0.115
2732,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.112,0.113
2733,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.117,0.115
2734,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.114,0.111
2735,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.112,0.112
2736,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.116,0.116
2737,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.112,0.115
2738,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.116,0.113
2739,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.113,0.113
2740,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.115,0.112,0.116
2741,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.114,0.111
2742,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.111,0.113,0.112
2743,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,,0.115,0.117,0.116
2744,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.112,0.112
2745,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.116,0.111
2746,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.111,0.112,0.116
2747,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.112,0.11
2748,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.115,0.112,0.117
2749,,,,,,,,,,,,,,,,,,,,,,,,,0.352,0.354,,0.116,0.112,0.114
2750,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.111,0.113,0.111
2751,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,,0.115,0.113,0.114
2752,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.111,0.113,0.114
2753,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.114,0.115,0.117
2754,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,,0.11,0.115,0.11
2755,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.117,0.114,0.113
2756,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.114,0.111
2757,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.352,,0.112,0.114,0.112
2758,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.115,0.113
2759,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.113,0.11
2760,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.117,0.115,0.116
2761,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.112,0.115
2762,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.114,0.115,0.112
2763,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.112,0.112,0.115
2764,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.116,0.115,0.114
2765,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.113,0.114
2766,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.114,0.113
2767,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.353,,0.116,0.114,0.112
2768,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.111,0.114,0.11
2769,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.113,0.113
2770,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.116,0.113
2771,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.115,0.113
2772,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.113,0.114
2773,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.113,0.112
2774,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.115,0.113
2775,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,,0.111,0.112,0.111
2776,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.118,0.114,0.112
2777,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.112,0.114
2778,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.113,0.115
2779,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.116,0.113,0.113
2780,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.112,0.113,0.112
2781,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.114,0.114,0.109
2782,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.119,0.114
2783,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.113,0.114
2784,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,,0.113,0.113,0.112
2785,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.113,0.114,0.112
2786,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.11,0.112
2787,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.115,0.111
2788,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.115,0.114,0.114
2789,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.116,0.113,0.115
2790,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.11,0.114,0.113
2791,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.114,0.113
2792,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.11,0.113,0.115
2793,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.112,0.111,0.111
2794,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.11,0.117,0.111
2795,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.115,0.115,0.112
2796,,,,,,,,,,,,,,,,,,,,,,,,,0.353,,,0.114,0.112,0.112
2797,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.114,0.113,0.112
2798,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.112,0.114,0.114
2799,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.116,0.114,0.112
2800,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.113,0.116,0.115
2801,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.116,0.114,0.114
2802,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.115,0.111,0.112
2803,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.113
2804,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.112,0.114
2805,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.113,0.112
2806,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.115,0.113
2807,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.116,0.114
2808,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.111,0.112
2809,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.116
2810,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.112
2811,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2812,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.113,0.113
2813,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.112,0.111
2814,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.113
2815,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.117,0.114,0.111
2816,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.116,0.113
2817,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.113
2818,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.114
2819,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.111
2820,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.112
2821,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.116
2822,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.109,0.113
2823,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.11,0.111
2824,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.114
2825,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2826,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.115
2827,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.11
2828,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.11,0.112
2829,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.115,0.112
2830,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.111,0.111
2831,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.117
2832,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.112,0.112
2833,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.117,0.113
2834,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.113,0.111
2835,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.114,0.111
2836,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.115,0.115
2837,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.115,0.113
2838,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.112
2839,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.11
2840,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.114
2841,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.114,0.11
2842,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.115,0.114
2843,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.114
2844,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.111
2845,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.116,0.113
2846,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.113
2847,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.113
2848,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.113
2849,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.113
2850,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.115,0.111
2851,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.114
2852,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.111,0.113
2853,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.112,0.113
2854,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.111,0.112
2855,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.117,0.116
2856,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.111,0.114
2857,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.114,0.113
2858,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.113
2859,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.111,0.112
2860,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.114
2861,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.113
2862,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.116,0.112
2863,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.112,0.111
2864,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.116,0.11
2865,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.118,0.113
2866,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.112
2867,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2868,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.117,0.113,0.113
2869,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.116,0.112
2870,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.116,0.112
2871,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.114
2872,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.115
2873,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.111
2874,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.112,0.113
2875,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.11,0.112
2876,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.113,0.112
2877,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.114,0.114
2878,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.115,0.112
2879,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.116,0.113
2880,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.116
2881,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.111,0.113
2882,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.115
2883,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.112,0.112
2884,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.113,0.111
2885,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.114
2886,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.112,0.115
2887,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.116
2888,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.113
2889,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.114
2890,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.115,0.111
2891,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.114
2892,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.116
2893,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.115
2894,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.114,0.115
2895,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.11
2896,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.11,0.114
2897,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.112
2898,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.111
2899,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.112,0.11
2900,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.111
2901,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.114,0.115
2902,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.11,0.11
2903,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.111,0.113
2904,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.109,0.112,0.113
2905,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.119,0.111
2906,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.113
2907,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2908,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.113
2909,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,
2910,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,
2911,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.11,
2912,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,
2913,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.118,
2914,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.112,
2915,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2916,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2917,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,
2918,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,
2919,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2920,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,
2921,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2922,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2923,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,
2924,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2925,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,
2926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,
2927,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2929,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2930,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,


==> Hard Gate Knowledge Distillation - Leverage Calibration for Robust and Reliable Language Model/figure/GT_Ratio_Updates.csv <==
,iwslt14_gating_KD_GT_0000,iwslt14_gating_KD_GT_0000_CE,iwslt14_gating_KD_GT_0000_selfEvolve,iwslt14_gating_KD_GT_3333,iwslt14_gating_KD_GT_5555,iwslt14_gating_KD_GT_no_drop_0000,iwslt14_gating_KD_GT_temp_0000_1.5,iwslt14_gating_KD_GT_temp_0000_2.0,iwslt14_gating_KD_GT_temp_0000_2.5,iwslt14_gating_KD_GT_temp_0000_CE_1.5,iwslt14_gating_KD_GT_temp_0000_CE_2.0,iwslt14_gating_KD_GT_temp_sent_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt14_gating_KD_GT_temp_sent_prob_5555_1.0,iwslt15-en-vi_gating_KD_GT_0000,iwslt15-en-vi_gating_KD_GT_3333,iwslt15-en-vi_gating_KD_GT_5555,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_1.5,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_2.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_5555_1.0,multi30k.tokenized.de-en_gating_KD_GT_0000,multi30k.tokenized.de-en_gating_KD_GT_3333,multi30k.tokenized.de-en_gating_KD_GT_5555,multi30k.tokenized.de-en_gating_KD_GT_temp_0000_CE_2.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_0000_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_3333_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_5555_1.0
0,1100.0,1099.0,1100.0,1099.0,1099.0,1099.0,1100.0,1100.0,1100.0,1099.0,1100.0,1100.0,1100.0,1099.0,1100.0,992.0,992.0,992.0,992.0,992.0,992.0,992.0,992.0,117.0,118.0,117.0,117.0,117.0,118.0,118.0
1,2202.0,2201.0,2202.0,2201.0,2201.0,2201.0,2202.0,2202.0,2202.0,2201.0,2202.0,2202.0,2202.0,2201.0,2202.0,1986.0,1986.0,1986.0,1986.0,1986.0,1986.0,1985.0,1986.0,236.0,236.0,236.0,236.0,236.0,236.0,236.0
2,3304.0,3303.0,3304.0,3303.0,3303.0,3303.0,3304.0,3304.0,3303.0,3303.0,3304.0,3304.0,3304.0,3303.0,3304.0,2980.0,2980.0,2980.0,2980.0,2980.0,2980.0,2979.0,2980.0,355.0,355.0,355.0,355.0,355.0,355.0,355.0
3,4406.0,4405.0,4406.0,4405.0,4405.0,4405.0,4406.0,4406.0,4405.0,4405.0,4406.0,4406.0,4406.0,4405.0,4406.0,3974.0,3974.0,3974.0,3974.0,3974.0,3974.0,3973.0,3974.0,474.0,474.0,474.0,474.0,474.0,474.0,474.0
4,5507.0,5507.0,5508.0,5507.0,5507.0,5507.0,5507.0,5508.0,5507.0,5507.0,5508.0,5507.0,5508.0,5507.0,5508.0,4968.0,4968.0,4968.0,4968.0,4968.0,4968.0,4967.0,4967.0,593.0,593.0,593.0,593.0,593.0,593.0,593.0
5,6609.0,6609.0,6610.0,6609.0,6609.0,6609.0,6609.0,6610.0,6609.0,6609.0,6610.0,6609.0,6610.0,6609.0,6610.0,5962.0,5962.0,5961.0,5962.0,5962.0,5962.0,5961.0,5961.0,712.0,712.0,712.0,712.0,712.0,712.0,712.0
6,7711.0,7711.0,7712.0,7711.0,7711.0,7711.0,7711.0,7712.0,7711.0,7711.0,7712.0,7711.0,7712.0,7711.0,7712.0,6955.0,6956.0,6955.0,6955.0,6955.0,6956.0,6955.0,6955.0,831.0,831.0,831.0,831.0,831.0,831.0,831.0
7,8813.0,8813.0,8814.0,8813.0,8813.0,8813.0,8813.0,8814.0,8813.0,8813.0,8814.0,8813.0,8814.0,8813.0,8814.0,7949.0,7949.0,7949.0,7949.0,7949.0,7950.0,7949.0,7949.0,950.0,950.0,950.0,950.0,950.0,950.0,950.0
8,9915.0,9915.0,9916.0,9915.0,9915.0,9915.0,9915.0,9916.0,9915.0,9915.0,9916.0,9915.0,9916.0,9915.0,9916.0,8943.0,8943.0,8943.0,8943.0,8943.0,8943.0,8943.0,8943.0,1069.0,1069.0,1069.0,1069.0,1069.0,1069.0,1069.0
9,11017.0,11017.0,11018.0,11017.0,11017.0,11017.0,11017.0,11018.0,11017.0,11017.0,11018.0,11017.0,11018.0,11017.0,11018.0,9936.0,9937.0,9937.0,9937.0,9937.0,9937.0,9937.0,9937.0,1188.0,1188.0,1188.0,1188.0,1188.0,1188.0,1188.0
10,12119.0,12119.0,12120.0,12119.0,12119.0,12119.0,12119.0,12120.0,12119.0,12119.0,12120.0,12119.0,12120.0,12119.0,12120.0,10930.0,10931.0,10931.0,10931.0,10931.0,10931.0,10931.0,10931.0,1307.0,1307.0,1307.0,1307.0,1307.0,1307.0,1307.0
11,13221.0,13221.0,13222.0,13221.0,13221.0,13221.0,13221.0,13222.0,13221.0,13221.0,13222.0,13221.0,13222.0,13221.0,13222.0,11924.0,11925.0,11925.0,11925.0,11925.0,11925.0,11925.0,11925.0,1426.0,1426.0,1426.0,1426.0,1426.0,1426.0,1426.0
12,14323.0,14323.0,14324.0,14323.0,14323.0,14323.0,14323.0,14324.0,14323.0,14323.0,14324.0,14323.0,14324.0,14323.0,14324.0,12918.0,12919.0,12919.0,12919.0,12919.0,12919.0,12919.0,12919.0,1545.0,1545.0,1545.0,1545.0,1545.0,1545.0,1545.0
13,15425.0,15425.0,15426.0,15425.0,15425.0,15425.0,15425.0,15426.0,15425.0,15425.0,15426.0,15425.0,15426.0,15425.0,15426.0,13912.0,13913.0,13913.0,13913.0,13913.0,13913.0,13913.0,13913.0,1664.0,1664.0,1664.0,1664.0,1664.0,1664.0,1664.0
14,16527.0,16527.0,16528.0,16527.0,16527.0,16527.0,16527.0,16528.0,16527.0,16527.0,16528.0,16527.0,16528.0,16527.0,16527.0,14906.0,14907.0,14907.0,14907.0,14907.0,14907.0,14907.0,14907.0,1783.0,1783.0,1783.0,1783.0,1783.0,1783.0,1783.0
15,17629.0,17629.0,17630.0,17629.0,17629.0,17629.0,17629.0,17629.0,17629.0,17629.0,17630.0,17629.0,17630.0,17629.0,17629.0,15900.0,15901.0,15901.0,15901.0,15901.0,15901.0,15901.0,15901.0,1902.0,1902.0,1902.0,1902.0,1902.0,1902.0,1902.0
16,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18732.0,18731.0,18731.0,18731.0,18731.0,16894.0,16895.0,16895.0,16895.0,16895.0,16895.0,16895.0,16895.0,2021.0,2021.0,2021.0,2021.0,2021.0,2021.0,2021.0
17,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19834.0,19833.0,19833.0,19833.0,19833.0,17888.0,17889.0,17889.0,17889.0,17889.0,17889.0,17888.0,17889.0,2140.0,2140.0,2140.0,2140.0,2140.0,2140.0,2140.0
18,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20936.0,20935.0,20935.0,20935.0,20935.0,18882.0,18883.0,18883.0,18883.0,18883.0,18883.0,18882.0,18883.0,2259.0,2259.0,2259.0,2259.0,2259.0,2259.0,2259.0
19,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22038.0,22037.0,22037.0,22037.0,22037.0,19876.0,19877.0,19877.0,19877.0,19877.0,19877.0,19876.0,19877.0,2378.0,2378.0,2378.0,2378.0,2378.0,2378.0,2378.0
20,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23140.0,23139.0,23139.0,23139.0,23139.0,20870.0,20871.0,20871.0,20871.0,20871.0,20871.0,20870.0,20871.0,2497.0,2497.0,2497.0,2497.0,2497.0,2497.0,2497.0
21,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24242.0,24241.0,24241.0,24241.0,24241.0,21864.0,21865.0,21865.0,21865.0,21865.0,21865.0,21864.0,21864.0,2616.0,2616.0,2616.0,2616.0,2616.0,2616.0,2616.0
22,25343.0,25343.0,25343.0,25343.0,25343.0,25342.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,22858.0,22859.0,22859.0,22859.0,22859.0,22859.0,22858.0,22858.0,2735.0,2735.0,2735.0,2735.0,2735.0,2735.0,2735.0
23,26445.0,26445.0,26445.0,26445.0,26445.0,26444.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,23852.0,23853.0,23853.0,23853.0,23853.0,23853.0,23852.0,23852.0,2854.0,2854.0,2854.0,2854.0,2854.0,2854.0,2854.0
24,27547.0,27547.0,27547.0,27547.0,27547.0,27546.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,24846.0,24847.0,24847.0,24847.0,24847.0,24847.0,24846.0,24846.0,2973.0,2973.0,2973.0,2973.0,2973.0,2973.0,2973.0
25,28649.0,28649.0,28649.0,28649.0,28649.0,28648.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,25840.0,25841.0,25841.0,25841.0,25841.0,25841.0,25840.0,25840.0,3092.0,3092.0,3092.0,3092.0,3092.0,3092.0,3092.0
26,29751.0,29751.0,29751.0,29751.0,29751.0,29750.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,26834.0,26835.0,26835.0,26835.0,26835.0,26835.0,26834.0,26834.0,3211.0,3211.0,3211.0,3211.0,3211.0,3211.0,3211.0
27,30853.0,30853.0,30853.0,30853.0,30853.0,30852.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,27828.0,27829.0,27829.0,27829.0,27828.0,27828.0,27828.0,27828.0,3330.0,3330.0,3330.0,3330.0,3330.0,3330.0,3330.0
28,31955.0,31955.0,31955.0,31955.0,31955.0,31954.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,28822.0,28823.0,28823.0,28823.0,28822.0,28822.0,28822.0,28822.0,3449.0,3449.0,3449.0,3449.0,3449.0,3449.0,3449.0
29,33057.0,33057.0,33057.0,33057.0,33057.0,33056.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,29816.0,29817.0,29817.0,29816.0,29816.0,29816.0,29816.0,29816.0,3568.0,3568.0,3568.0,3568.0,3568.0,3568.0,3568.0
30,34159.0,34159.0,34159.0,34159.0,34159.0,34158.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,30810.0,30811.0,30811.0,30810.0,30810.0,30810.0,30810.0,30810.0,3687.0,3687.0,3687.0,3687.0,3687.0,3687.0,3687.0
31,35261.0,35261.0,35261.0,35261.0,35261.0,35260.0,35261.0,35261.0,35261.0,35261.0,35261.0,35261.0,35260.0,35260.0,35261.0,31804.0,31805.0,31805.0,31804.0,31804.0,31804.0,31804.0,31804.0,3806.0,3806.0,3806.0,3806.0,3806.0,3806.0,3806.0
32,36363.0,36363.0,36363.0,36363.0,36363.0,36362.0,36363.0,36363.0,36362.0,36363.0,36363.0,36363.0,36362.0,36362.0,36363.0,32798.0,32799.0,32799.0,32798.0,32798.0,32798.0,32798.0,32798.0,3925.0,3925.0,3925.0,3925.0,3925.0,3925.0,3925.0
33,37465.0,37465.0,37465.0,37464.0,37465.0,37464.0,37465.0,37465.0,37464.0,37465.0,37465.0,37465.0,37464.0,37464.0,37465.0,33792.0,33793.0,33793.0,33792.0,33792.0,33792.0,33792.0,33792.0,4044.0,4044.0,4044.0,4044.0,4044.0,4044.0,4044.0
34,38567.0,38567.0,38567.0,38566.0,38567.0,38566.0,38567.0,38567.0,38566.0,38567.0,38567.0,38567.0,38566.0,38566.0,38567.0,34786.0,34787.0,34787.0,34786.0,34786.0,34786.0,34785.0,34786.0,4163.0,4163.0,4163.0,4163.0,4163.0,4163.0,4163.0
35,39669.0,39668.0,39668.0,39668.0,39669.0,39668.0,39669.0,39669.0,39668.0,39669.0,39669.0,39669.0,39668.0,39668.0,39669.0,35780.0,35781.0,35781.0,35780.0,35780.0,35780.0,35779.0,35780.0,4282.0,4282.0,4282.0,4282.0,4282.0,4282.0,4282.0
36,40771.0,40770.0,40770.0,40770.0,40771.0,40770.0,40771.0,40770.0,40770.0,40771.0,40771.0,40771.0,40770.0,40770.0,40771.0,36774.0,36775.0,36775.0,36774.0,36774.0,36774.0,36773.0,36774.0,4401.0,4401.0,4401.0,4401.0,4401.0,4401.0,4401.0
37,41873.0,41872.0,41872.0,41872.0,41873.0,41872.0,41873.0,41872.0,41872.0,41873.0,41873.0,41873.0,41872.0,41872.0,41873.0,37768.0,37768.0,37769.0,37768.0,37768.0,37768.0,37767.0,37768.0,4520.0,4520.0,4520.0,4520.0,4520.0,4520.0,4520.0
38,42975.0,42974.0,42974.0,42974.0,42975.0,42974.0,42975.0,42974.0,42974.0,42975.0,42975.0,42975.0,42974.0,42974.0,42975.0,38762.0,38762.0,38763.0,38761.0,38762.0,38762.0,38761.0,38762.0,4639.0,4639.0,4639.0,4639.0,4639.0,4639.0,4639.0
39,44076.0,44076.0,44076.0,44076.0,44077.0,44076.0,44077.0,44076.0,44076.0,44077.0,44077.0,44077.0,44076.0,44076.0,44077.0,39756.0,39756.0,39757.0,39755.0,39756.0,39756.0,39755.0,39755.0,4758.0,4758.0,4758.0,4758.0,4758.0,4758.0,4758.0
40,45178.0,45178.0,45178.0,45178.0,45179.0,45178.0,45179.0,45178.0,45178.0,45179.0,45179.0,45179.0,45178.0,45178.0,45179.0,40750.0,40750.0,40750.0,40749.0,40750.0,40750.0,40748.0,40749.0,4877.0,4877.0,4877.0,4877.0,4877.0,4877.0,4877.0
41,46280.0,46280.0,46280.0,46280.0,46281.0,46280.0,46281.0,46280.0,46280.0,46281.0,46281.0,46281.0,46280.0,46280.0,46281.0,41744.0,41744.0,41744.0,41743.0,41744.0,41744.0,41742.0,41743.0,4996.0,4996.0,4996.0,4996.0,4996.0,4996.0,4996.0
42,47382.0,47382.0,47382.0,47382.0,47383.0,47382.0,47383.0,47382.0,47382.0,47383.0,47383.0,47383.0,47382.0,47382.0,47383.0,42738.0,42738.0,42738.0,42737.0,42738.0,42738.0,42736.0,42737.0,5115.0,5115.0,5115.0,5115.0,5115.0,5115.0,5115.0
43,48484.0,48484.0,48484.0,48484.0,48485.0,48484.0,48485.0,48484.0,48484.0,48485.0,48485.0,48485.0,48484.0,48484.0,48485.0,43731.0,43732.0,43732.0,43731.0,43732.0,43732.0,43730.0,43731.0,5234.0,5234.0,5234.0,5234.0,5234.0,5234.0,5234.0
44,49586.0,49586.0,49586.0,49586.0,49587.0,49586.0,49586.0,49586.0,49586.0,49587.0,49587.0,49587.0,49586.0,49586.0,49587.0,44725.0,44726.0,44726.0,44725.0,44726.0,44726.0,44724.0,44725.0,5353.0,5353.0,5353.0,5353.0,5353.0,5353.0,5353.0
45,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50689.0,50689.0,50688.0,50688.0,50689.0,45719.0,45720.0,45719.0,45719.0,45720.0,45720.0,45718.0,45719.0,5472.0,5472.0,5472.0,5472.0,5472.0,5472.0,5472.0
46,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51791.0,51791.0,51790.0,51790.0,51791.0,46713.0,46714.0,46713.0,46713.0,46714.0,46714.0,46712.0,46713.0,5591.0,5591.0,5591.0,5591.0,5591.0,5591.0,5591.0
47,52892.0,52892.0,52892.0,52892.0,52892.0,52892.0,52892.0,52892.0,52891.0,52892.0,52893.0,52893.0,52892.0,52892.0,52893.0,47707.0,47708.0,47707.0,47707.0,47708.0,47708.0,47706.0,47707.0,5710.0,5710.0,5710.0,5710.0,5710.0,5710.0,5710.0
48,53994.0,53994.0,53994.0,53994.0,53994.0,53994.0,53994.0,53994.0,53993.0,53994.0,53995.0,53995.0,53994.0,53994.0,53995.0,48701.0,48702.0,48701.0,48701.0,48702.0,48702.0,48700.0,48701.0,5829.0,5829.0,5829.0,5829.0,5829.0,5829.0,5829.0
49,55096.0,55096.0,55096.0,55096.0,55096.0,55096.0,55096.0,55096.0,55095.0,55096.0,55097.0,55096.0,55096.0,55096.0,55097.0,49695.0,49696.0,49695.0,49695.0,49696.0,49696.0,49694.0,49695.0,5948.0,5948.0,5948.0,5948.0,5948.0,5948.0,5948.0
50,56198.0,56198.0,56198.0,56198.0,56198.0,56198.0,56198.0,56198.0,56197.0,56198.0,56198.0,56198.0,56198.0,56198.0,56199.0,50689.0,50690.0,50689.0,50689.0,50690.0,50690.0,50688.0,50689.0,6067.0,6067.0,6067.0,6067.0,6067.0,6067.0,6067.0
51,57300.0,57300.0,57300.0,57300.0,57300.0,57300.0,57300.0,57300.0,57299.0,57300.0,57300.0,57300.0,57300.0,57300.0,57301.0,51683.0,51684.0,51683.0,51683.0,51684.0,51684.0,51682.0,51683.0,6186.0,6186.0,6186.0,6186.0,6186.0,6186.0,6186.0
52,58402.0,58402.0,58402.0,58402.0,58402.0,58401.0,58402.0,58402.0,58401.0,58402.0,58402.0,58402.0,58402.0,58402.0,58403.0,52677.0,52678.0,52677.0,52677.0,52678.0,52678.0,52676.0,52677.0,6305.0,6305.0,6305.0,6305.0,6305.0,6305.0,6305.0
53,59504.0,59504.0,59504.0,59504.0,59504.0,59503.0,59504.0,59504.0,59503.0,59504.0,59504.0,59504.0,59504.0,59504.0,59504.0,53671.0,53672.0,53671.0,53671.0,53672.0,53672.0,53670.0,53670.0,6424.0,6424.0,6424.0,6424.0,6424.0,6424.0,6424.0
54,60606.0,60606.0,60606.0,60606.0,60606.0,60605.0,60606.0,60606.0,60605.0,60606.0,60606.0,60606.0,60605.0,60606.0,60606.0,54665.0,54666.0,54665.0,54665.0,54666.0,54666.0,54664.0,54664.0,6543.0,6543.0,6543.0,6543.0,6543.0,6543.0,6543.0
55,61708.0,61708.0,61707.0,61708.0,61708.0,61707.0,61708.0,61708.0,61707.0,61708.0,61708.0,61708.0,61707.0,61708.0,61708.0,55659.0,55660.0,55659.0,55659.0,55659.0,55660.0,55658.0,55658.0,6662.0,6662.0,6662.0,6662.0,6662.0,6662.0,6662.0
56,62810.0,62810.0,62809.0,62810.0,62810.0,62809.0,62810.0,62810.0,62809.0,62810.0,62810.0,62810.0,62809.0,62810.0,62810.0,56653.0,56654.0,56653.0,56653.0,56653.0,56654.0,56652.0,56652.0,6781.0,6781.0,6781.0,6781.0,6781.0,6781.0,6781.0
57,63912.0,63912.0,63911.0,63912.0,63912.0,63911.0,63912.0,63912.0,63911.0,63912.0,63912.0,63912.0,63911.0,63912.0,63912.0,57647.0,57648.0,57647.0,57647.0,57647.0,57648.0,57646.0,57646.0,6900.0,6900.0,6900.0,6900.0,6900.0,6900.0,6900.0
58,65014.0,65014.0,65013.0,65014.0,65014.0,65013.0,65014.0,65014.0,65013.0,65014.0,65014.0,65014.0,65013.0,65014.0,65014.0,58641.0,58642.0,58641.0,58641.0,58641.0,58642.0,58640.0,58640.0,7019.0,7019.0,7019.0,7019.0,7019.0,7019.0,7019.0
59,66116.0,66116.0,66115.0,66116.0,66116.0,66115.0,66116.0,66116.0,66115.0,66116.0,66116.0,66116.0,66115.0,66116.0,66116.0,59635.0,59636.0,59635.0,59635.0,59635.0,59635.0,59633.0,59634.0,7138.0,7138.0,7138.0,7138.0,7138.0,7138.0,7138.0
60,67218.0,67218.0,67217.0,67218.0,67217.0,67217.0,67218.0,67218.0,67217.0,67217.0,67218.0,67218.0,67217.0,67218.0,67218.0,60629.0,60630.0,60629.0,60629.0,60629.0,60629.0,60627.0,60628.0,7257.0,7257.0,7257.0,7257.0,7257.0,7257.0,7257.0
61,68320.0,68320.0,68319.0,68320.0,68319.0,68319.0,68320.0,68320.0,68319.0,68319.0,68320.0,68320.0,68319.0,68319.0,68320.0,61623.0,61623.0,61623.0,61623.0,61623.0,61623.0,61621.0,61622.0,7376.0,7376.0,7376.0,7376.0,7376.0,7376.0,7376.0
62,69422.0,69422.0,69421.0,69422.0,69421.0,69421.0,69421.0,69422.0,69421.0,69421.0,69422.0,69422.0,69421.0,69421.0,69422.0,62617.0,62617.0,62617.0,62617.0,62617.0,62617.0,62615.0,62616.0,7495.0,7495.0,7495.0,7495.0,7495.0,7494.0,7495.0
63,70524.0,70524.0,70523.0,70523.0,70523.0,70523.0,70523.0,70524.0,70523.0,70523.0,70524.0,70524.0,70523.0,70522.0,70524.0,63611.0,63611.0,63611.0,63611.0,63611.0,63611.0,63609.0,63610.0,7614.0,7614.0,7614.0,7614.0,7614.0,7613.0,7614.0
64,71626.0,71626.0,71625.0,71625.0,71625.0,71625.0,71625.0,71626.0,71624.0,71625.0,71626.0,71625.0,71625.0,71624.0,71626.0,64605.0,64605.0,64604.0,64605.0,64605.0,64605.0,64603.0,64604.0,7733.0,7733.0,7733.0,7733.0,7733.0,7732.0,7733.0
65,72728.0,72728.0,72727.0,72727.0,72727.0,72727.0,72727.0,72728.0,72726.0,72727.0,72728.0,72727.0,72727.0,72726.0,72728.0,65599.0,65599.0,65598.0,65599.0,65599.0,65599.0,65597.0,65598.0,7852.0,7852.0,7852.0,7852.0,7852.0,7851.0,7852.0
66,73830.0,73830.0,73829.0,73829.0,73829.0,73829.0,73829.0,73829.0,73828.0,73829.0,73829.0,73829.0,73829.0,73828.0,73830.0,66593.0,66593.0,66592.0,66593.0,66593.0,66593.0,66591.0,66592.0,7971.0,7971.0,7971.0,7971.0,7971.0,7970.0,7971.0
67,74932.0,74931.0,74931.0,74931.0,74931.0,74930.0,74931.0,74931.0,74930.0,74931.0,74931.0,74931.0,74931.0,74930.0,74932.0,67587.0,67587.0,67586.0,67587.0,67587.0,67587.0,67585.0,67586.0,8090.0,8090.0,8090.0,8090.0,8090.0,8089.0,8090.0
68,76033.0,76033.0,76033.0,76033.0,76033.0,76032.0,76033.0,76033.0,76032.0,76033.0,76033.0,76033.0,76033.0,76032.0,76034.0,68581.0,68581.0,68579.0,68581.0,68581.0,68581.0,68579.0,68580.0,8209.0,8209.0,8209.0,8209.0,8209.0,8208.0,8209.0
69,77135.0,77135.0,77135.0,77135.0,77135.0,77134.0,77135.0,77134.0,77134.0,77135.0,77135.0,77135.0,77135.0,77134.0,77136.0,69575.0,69575.0,69573.0,69575.0,69575.0,69575.0,69573.0,69574.0,8328.0,8328.0,8328.0,8328.0,8328.0,8327.0,8328.0
70,78237.0,78237.0,78236.0,78237.0,78237.0,78236.0,78237.0,78236.0,78236.0,78237.0,78237.0,78237.0,78237.0,78236.0,78238.0,70569.0,70569.0,70567.0,70569.0,70569.0,70569.0,70567.0,70568.0,8447.0,8447.0,8447.0,8447.0,8447.0,8446.0,8447.0
71,79339.0,79339.0,79338.0,79339.0,79339.0,79338.0,79339.0,79338.0,79338.0,79339.0,79339.0,79339.0,79339.0,79338.0,79340.0,71563.0,71563.0,71561.0,71563.0,71563.0,71563.0,71561.0,71561.0,8566.0,8566.0,8566.0,8566.0,8566.0,8565.0,8566.0
72,80441.0,80440.0,80440.0,80441.0,80441.0,80440.0,80441.0,80440.0,80440.0,80441.0,80441.0,80441.0,80440.0,80440.0,80442.0,72557.0,72557.0,72555.0,72556.0,72557.0,72557.0,72555.0,72555.0,8685.0,8685.0,8685.0,8685.0,8685.0,8684.0,8685.0
73,81543.0,81542.0,81542.0,81543.0,81543.0,81542.0,81543.0,81542.0,81541.0,81543.0,81543.0,81543.0,81542.0,81542.0,81544.0,73551.0,73551.0,73549.0,73550.0,73551.0,73551.0,73549.0,73549.0,8804.0,8804.0,8804.0,8804.0,8804.0,8803.0,8804.0
74,82644.0,82644.0,82644.0,82645.0,82645.0,82644.0,82645.0,82644.0,82643.0,82645.0,82645.0,82645.0,82644.0,82644.0,82646.0,74545.0,74545.0,74543.0,74544.0,74545.0,74545.0,74543.0,74543.0,8923.0,8923.0,8923.0,8923.0,8923.0,8922.0,8923.0
75,83746.0,83746.0,83746.0,83747.0,83746.0,83746.0,83747.0,83746.0,83745.0,83746.0,83747.0,83747.0,83746.0,83746.0,83748.0,75539.0,75539.0,75537.0,75538.0,75539.0,75539.0,75537.0,75537.0,9042.0,9042.0,9042.0,9042.0,9042.0,9041.0,9042.0
76,84848.0,84848.0,84848.0,84849.0,84848.0,84848.0,84849.0,84848.0,84847.0,84848.0,84849.0,84849.0,84848.0,84848.0,84850.0,76533.0,76533.0,76531.0,76532.0,76533.0,76533.0,76531.0,76531.0,9161.0,9161.0,9161.0,9161.0,9161.0,9160.0,9161.0
77,85950.0,85950.0,85950.0,85951.0,85950.0,85950.0,85951.0,85950.0,85949.0,85950.0,85951.0,85951.0,85950.0,85950.0,85952.0,77527.0,77527.0,77525.0,77526.0,77527.0,77527.0,77524.0,77525.0,9280.0,9280.0,9280.0,9280.0,9280.0,9279.0,9280.0
78,87052.0,87052.0,87052.0,87052.0,87052.0,87052.0,87052.0,87052.0,87051.0,87052.0,87053.0,87053.0,87052.0,87052.0,87054.0,78520.0,78520.0,78519.0,78520.0,78521.0,78521.0,78518.0,78519.0,9399.0,9399.0,9399.0,9399.0,9399.0,9398.0,9399.0
79,88154.0,88154.0,88154.0,88154.0,88154.0,88154.0,88154.0,88154.0,88153.0,88154.0,88155.0,88154.0,88154.0,88154.0,88156.0,79514.0,79514.0,79513.0,79514.0,79515.0,79515.0,79512.0,79513.0,9518.0,9518.0,9518.0,9518.0,9518.0,9517.0,9518.0
80,89256.0,89256.0,89256.0,89256.0,89256.0,89256.0,89256.0,89256.0,89255.0,89256.0,89257.0,89256.0,89256.0,89256.0,89258.0,80508.0,80508.0,80507.0,80508.0,80509.0,80509.0,80506.0,80507.0,9637.0,9637.0,9637.0,9637.0,9637.0,9636.0,9637.0
81,90358.0,90358.0,90358.0,90358.0,90358.0,90358.0,90358.0,90358.0,90357.0,90358.0,90359.0,90358.0,90358.0,90358.0,90359.0,81502.0,81502.0,81501.0,81502.0,81503.0,81503.0,81500.0,81501.0,9756.0,9756.0,9756.0,9756.0,9756.0,9755.0,9756.0
82,91460.0,91460.0,91460.0,91460.0,91460.0,91459.0,91460.0,91460.0,91459.0,91460.0,91461.0,91460.0,91460.0,91460.0,91461.0,82496.0,82496.0,82495.0,82496.0,82497.0,82497.0,82494.0,82495.0,9875.0,9875.0,9875.0,9875.0,9875.0,9874.0,9875.0
83,92562.0,92562.0,92562.0,92562.0,92562.0,92561.0,92562.0,92562.0,92561.0,92562.0,92563.0,92562.0,92562.0,92562.0,92563.0,83490.0,83490.0,83489.0,83490.0,83491.0,83491.0,83488.0,83489.0,9994.0,9994.0,9994.0,9994.0,9994.0,9993.0,9994.0
84,93664.0,93664.0,93664.0,93664.0,93664.0,93663.0,93664.0,93664.0,93663.0,93664.0,93665.0,93664.0,93664.0,93664.0,93665.0,84484.0,84484.0,84483.0,84484.0,84485.0,84485.0,84482.0,84483.0,10113.0,10113.0,10113.0,10113.0,10113.0,10112.0,10113.0
85,94766.0,94766.0,94766.0,94766.0,94766.0,94765.0,94766.0,94766.0,94765.0,94766.0,94767.0,94766.0,94766.0,94765.0,94767.0,85478.0,85478.0,85477.0,85478.0,85479.0,85479.0,85476.0,85477.0,10232.0,10232.0,10232.0,10232.0,10232.0,10231.0,10232.0
86,95868.0,95868.0,95867.0,95868.0,95868.0,95867.0,95868.0,95868.0,95867.0,95868.0,95869.0,95868.0,95868.0,95867.0,95869.0,86472.0,86472.0,86471.0,86472.0,86473.0,86473.0,86470.0,86471.0,10351.0,10351.0,10351.0,10351.0,10351.0,10350.0,10351.0
87,96970.0,96970.0,96969.0,96970.0,96970.0,96969.0,96970.0,96970.0,96969.0,96970.0,96971.0,96970.0,96970.0,96969.0,96971.0,87466.0,87466.0,87465.0,87466.0,87467.0,87467.0,87464.0,87465.0,10470.0,10470.0,10470.0,10470.0,10470.0,10469.0,10470.0
88,98072.0,98072.0,98071.0,98072.0,98072.0,98071.0,98072.0,98072.0,98071.0,98072.0,98073.0,98072.0,98072.0,98071.0,98073.0,88460.0,88460.0,88459.0,88460.0,88461.0,88461.0,88458.0,88459.0,10589.0,10589.0,10589.0,10589.0,10589.0,10588.0,10589.0
89,99174.0,99174.0,99173.0,99174.0,99174.0,99173.0,99173.0,99173.0,99172.0,99174.0,99174.0,99173.0,99173.0,99173.0,99175.0,89454.0,89454.0,89453.0,89454.0,89455.0,89455.0,89452.0,89453.0,10708.0,10708.0,10708.0,10708.0,10708.0,10707.0,10708.0
90,100276.0,100276.0,100275.0,100276.0,100275.0,100275.0,100275.0,100275.0,100274.0,100276.0,100276.0,100275.0,100275.0,100275.0,100277.0,90448.0,90448.0,90447.0,90447.0,90448.0,90449.0,90446.0,90447.0,10827.0,10827.0,10827.0,10827.0,10827.0,10826.0,10827.0
91,101378.0,101378.0,101377.0,101378.0,101377.0,101377.0,101377.0,101377.0,101376.0,101378.0,101378.0,101377.0,101377.0,101377.0,101379.0,91442.0,91442.0,91441.0,91441.0,91442.0,91443.0,91440.0,91441.0,10946.0,10946.0,10946.0,10946.0,10946.0,10945.0,10946.0
92,102480.0,102480.0,102479.0,102480.0,102479.0,102479.0,102479.0,102479.0,102478.0,102479.0,102480.0,102479.0,102479.0,102479.0,102481.0,92436.0,92436.0,92435.0,92435.0,92436.0,92437.0,92434.0,92435.0,11065.0,11065.0,11065.0,11065.0,11065.0,11064.0,11065.0
93,103582.0,103582.0,103581.0,103581.0,103580.0,103581.0,103581.0,103581.0,103580.0,103581.0,103582.0,103581.0,103581.0,103581.0,103583.0,93430.0,93430.0,93429.0,93429.0,93430.0,93431.0,93428.0,93429.0,11184.0,11184.0,11184.0,11184.0,11184.0,11183.0,11184.0
94,104684.0,104684.0,104683.0,104683.0,104682.0,104683.0,104683.0,104683.0,104682.0,104683.0,104684.0,104683.0,104683.0,104683.0,104685.0,94424.0,94424.0,94423.0,94423.0,94424.0,94424.0,94422.0,94423.0,11303.0,11303.0,11303.0,11303.0,11303.0,11302.0,11303.0
95,105786.0,105786.0,105785.0,105785.0,105784.0,105785.0,105785.0,105785.0,105784.0,105785.0,105786.0,105785.0,105785.0,105785.0,105787.0,95418.0,95418.0,95417.0,95417.0,95418.0,95418.0,95416.0,95417.0,11422.0,11422.0,11422.0,11422.0,11422.0,11421.0,11422.0
96,106888.0,106888.0,106887.0,106887.0,106886.0,106887.0,106887.0,106887.0,106886.0,106887.0,106888.0,106887.0,106887.0,106887.0,106889.0,96412.0,96412.0,96411.0,96411.0,96412.0,96412.0,96410.0,96411.0,11541.0,11541.0,11541.0,11541.0,11541.0,11540.0,11541.0
97,107990.0,107990.0,107989.0,107989.0,107988.0,107988.0,107989.0,107989.0,107988.0,107989.0,107990.0,107989.0,107989.0,107989.0,107991.0,97406.0,97406.0,97405.0,97405.0,97406.0,97406.0,97404.0,97405.0,11660.0,11660.0,11660.0,11660.0,11660.0,11659.0,11660.0
98,109092.0,109092.0,109091.0,109091.0,109090.0,109090.0,109091.0,109091.0,109090.0,109091.0,109092.0,109091.0,109091.0,109091.0,109093.0,98400.0,98400.0,98399.0,98399.0,98400.0,98400.0,98398.0,98399.0,11779.0,11779.0,11779.0,11779.0,11779.0,11778.0,11779.0
99,110194.0,110194.0,110193.0,110193.0,110192.0,110192.0,110193.0,110193.0,110192.0,110193.0,110194.0,110193.0,110193.0,110193.0,110195.0,99393.0,99394.0,99393.0,99393.0,99394.0,99394.0,99392.0,99393.0,11898.0,11898.0,11898.0,11898.0,11898.0,11897.0,11898.0
100,111296.0,111296.0,111295.0,111295.0,111294.0,111294.0,111295.0,111295.0,111294.0,111295.0,111296.0,111295.0,111295.0,111295.0,111297.0,100387.0,100388.0,100387.0,100387.0,100388.0,100388.0,100386.0,100386.0,12017.0,12017.0,12017.0,12017.0,12017.0,12016.0,12017.0
101,112397.0,112398.0,112397.0,112397.0,112396.0,112396.0,112397.0,112397.0,112396.0,112397.0,112398.0,112397.0,112397.0,112397.0,112398.0,101381.0,101382.0,101380.0,101381.0,101382.0,101382.0,101380.0,101380.0,12136.0,12136.0,12136.0,12136.0,12136.0,12135.0,12136.0
102,113499.0,113499.0,113499.0,113499.0,113498.0,113498.0,113499.0,113499.0,113498.0,113499.0,113500.0,113499.0,113499.0,113499.0,113500.0,102374.0,102376.0,102374.0,102375.0,102376.0,102375.0,102374.0,102374.0,12255.0,12255.0,12255.0,12255.0,12255.0,12254.0,12255.0
103,114601.0,114601.0,114601.0,114601.0,114600.0,114600.0,114601.0,114601.0,114600.0,114601.0,114602.0,114601.0,114601.0,114601.0,114602.0,103368.0,103370.0,103368.0,103369.0,103370.0,103369.0,103368.0,103368.0,12374.0,12374.0,12374.0,12374.0,12374.0,12373.0,12374.0
104,115703.0,115703.0,115703.0,115702.0,115702.0,115702.0,115703.0,115703.0,115702.0,115703.0,115704.0,115703.0,115703.0,115703.0,115704.0,104362.0,104364.0,104362.0,104363.0,104364.0,104362.0,104362.0,104362.0,12493.0,12493.0,12493.0,12493.0,12493.0,12492.0,12493.0
105,116805.0,116805.0,116805.0,116804.0,116804.0,116804.0,116805.0,116805.0,116804.0,116805.0,116806.0,116805.0,116805.0,116804.0,116806.0,105356.0,105358.0,105356.0,105357.0,105358.0,105356.0,105356.0,105356.0,12612.0,12612.0,12612.0,12612.0,12612.0,12611.0,12612.0
106,117907.0,117907.0,117907.0,117906.0,117906.0,117906.0,117907.0,117907.0,117906.0,117907.0,117908.0,117907.0,117906.0,117906.0,117908.0,106350.0,106352.0,106350.0,106351.0,106351.0,106350.0,106350.0,106350.0,12731.0,12731.0,12731.0,12731.0,12731.0,12730.0,12731.0
107,119009.0,119009.0,119009.0,119008.0,119008.0,119008.0,119009.0,119009.0,119008.0,119008.0,119010.0,119009.0,119008.0,119008.0,119010.0,107344.0,107346.0,107344.0,107345.0,107345.0,107344.0,107343.0,107344.0,12850.0,12850.0,12850.0,12850.0,12850.0,12849.0,12850.0
108,120111.0,120111.0,120111.0,120110.0,120110.0,120110.0,120111.0,120111.0,120110.0,120110.0,120112.0,120111.0,120110.0,120110.0,120112.0,108338.0,108339.0,108337.0,108338.0,108339.0,108338.0,108337.0,108338.0,12969.0,12969.0,12969.0,12969.0,12969.0,12968.0,12969.0
109,121213.0,121213.0,121212.0,121212.0,121212.0,121212.0,121213.0,121212.0,121212.0,121211.0,121214.0,121213.0,121212.0,121212.0,121214.0,109332.0,109333.0,109331.0,109332.0,109333.0,109332.0,109331.0,109332.0,13088.0,13088.0,13088.0,13088.0,13088.0,13087.0,13088.0
110,122315.0,122315.0,122314.0,122314.0,122314.0,122314.0,122315.0,122314.0,122314.0,122313.0,122316.0,122315.0,122314.0,122314.0,122316.0,110326.0,110327.0,110325.0,110326.0,110327.0,110326.0,110325.0,110326.0,13207.0,13206.0,13207.0,13207.0,13207.0,13206.0,13207.0
111,123417.0,123417.0,123416.0,123416.0,123416.0,123416.0,123417.0,123416.0,123416.0,123415.0,123418.0,123417.0,123416.0,123416.0,123418.0,111320.0,111321.0,111319.0,111320.0,111321.0,111320.0,111319.0,111320.0,13326.0,13325.0,13326.0,13326.0,13326.0,13325.0,13326.0
112,124519.0,124519.0,124518.0,124518.0,124518.0,124518.0,124519.0,124518.0,124518.0,124517.0,124520.0,124519.0,124518.0,124518.0,124520.0,112314.0,112315.0,112313.0,112314.0,112315.0,112314.0,112313.0,112314.0,13445.0,13444.0,13445.0,13445.0,13445.0,13444.0,13445.0
113,125621.0,125621.0,125620.0,125620.0,125620.0,125619.0,125621.0,125620.0,125620.0,125619.0,125622.0,125621.0,125620.0,125620.0,125622.0,113308.0,113309.0,113307.0,113308.0,113309.0,113308.0,113307.0,113308.0,13564.0,13563.0,13564.0,13564.0,13564.0,13563.0,13564.0
114,126723.0,126723.0,126722.0,126722.0,126722.0,126721.0,126723.0,126722.0,126722.0,126721.0,126724.0,126723.0,126722.0,126722.0,126724.0,114302.0,114303.0,114301.0,114302.0,114303.0,114302.0,114301.0,114302.0,13683.0,13682.0,13683.0,13683.0,13683.0,13682.0,13683.0
115,127825.0,127825.0,127824.0,127824.0,127824.0,127823.0,127825.0,127824.0,127824.0,127823.0,127826.0,127825.0,127824.0,127824.0,127826.0,115296.0,115297.0,115295.0,115296.0,115297.0,115296.0,115295.0,115296.0,13802.0,13801.0,13802.0,13802.0,13802.0,13801.0,13802.0
116,128927.0,128927.0,128926.0,128926.0,128926.0,128925.0,128927.0,128926.0,128926.0,128925.0,128928.0,128926.0,128926.0,128926.0,128927.0,116290.0,116291.0,116289.0,116290.0,116291.0,116290.0,116289.0,116290.0,13921.0,13920.0,13921.0,13921.0,13920.0,13920.0,13921.0
117,130029.0,130029.0,130028.0,130028.0,130028.0,130027.0,130029.0,130028.0,130028.0,130027.0,130030.0,130028.0,130028.0,130028.0,130029.0,117284.0,117285.0,117283.0,117284.0,117285.0,117284.0,117283.0,117284.0,14040.0,14039.0,14040.0,14040.0,14039.0,14039.0,14040.0
118,131131.0,131131.0,131130.0,131130.0,131130.0,131129.0,131131.0,131130.0,131130.0,131129.0,131132.0,131130.0,131130.0,131130.0,131131.0,118278.0,118279.0,118277.0,118278.0,118279.0,118278.0,118277.0,118277.0,14159.0,14158.0,14159.0,14159.0,14158.0,14158.0,14159.0
119,132233.0,132232.0,132232.0,132232.0,132232.0,132231.0,132232.0,132232.0,132232.0,132231.0,132233.0,132232.0,132232.0,132232.0,132233.0,119272.0,119273.0,119271.0,119272.0,119273.0,119272.0,119271.0,119271.0,14278.0,14277.0,14278.0,14278.0,14277.0,14277.0,14278.0
120,133334.0,133334.0,133334.0,133334.0,133334.0,133333.0,133334.0,133334.0,133334.0,133333.0,133335.0,133334.0,133334.0,133334.0,133335.0,120266.0,120267.0,120265.0,120266.0,120267.0,120266.0,120265.0,120265.0,14397.0,14396.0,14397.0,14397.0,14396.0,14396.0,14397.0
121,134436.0,134436.0,134436.0,134436.0,134436.0,134435.0,134436.0,134436.0,134436.0,134435.0,134437.0,134436.0,134436.0,134435.0,134437.0,121260.0,121261.0,121259.0,121260.0,121261.0,121260.0,121259.0,121259.0,14516.0,14515.0,14516.0,14516.0,14515.0,14515.0,14516.0
122,135538.0,135538.0,135538.0,135538.0,135538.0,135537.0,135538.0,135538.0,135538.0,135537.0,135539.0,135538.0,135538.0,135537.0,135539.0,122254.0,122255.0,122253.0,122254.0,122255.0,122254.0,122253.0,122253.0,14634.0,14634.0,14635.0,14634.0,14634.0,14634.0,14635.0
123,136640.0,136640.0,136640.0,136640.0,136639.0,136639.0,136640.0,136640.0,136640.0,136639.0,136641.0,136640.0,136640.0,136639.0,136641.0,123248.0,123249.0,123247.0,123248.0,123249.0,123248.0,123246.0,123247.0,14753.0,14753.0,14754.0,14753.0,14753.0,14753.0,14754.0
124,137742.0,137742.0,137742.0,137742.0,137741.0,137741.0,137742.0,137742.0,137741.0,137741.0,137743.0,137742.0,137742.0,137741.0,137743.0,124242.0,124243.0,124241.0,124242.0,124243.0,124242.0,124240.0,124241.0,14872.0,14872.0,14873.0,14872.0,14872.0,14872.0,14873.0
125,138844.0,138844.0,138844.0,138844.0,138843.0,138843.0,138844.0,138844.0,138843.0,138843.0,138845.0,138844.0,138844.0,138843.0,138845.0,125236.0,125237.0,125235.0,125235.0,125237.0,125236.0,125234.0,125235.0,14991.0,14991.0,14992.0,14991.0,14991.0,14991.0,14992.0
126,139946.0,139946.0,139946.0,139946.0,139945.0,139945.0,139946.0,139946.0,139945.0,139945.0,139947.0,139946.0,139946.0,139945.0,139947.0,126230.0,126231.0,126229.0,126229.0,126231.0,126230.0,126228.0,126229.0,15110.0,15110.0,15111.0,15110.0,15110.0,15110.0,15111.0
127,141048.0,141048.0,141046.0,141048.0,141047.0,141047.0,141048.0,141048.0,141047.0,141047.0,141048.0,141048.0,141048.0,141047.0,141049.0,127224.0,127225.0,127223.0,127223.0,127225.0,127224.0,127222.0,127223.0,15229.0,15229.0,15230.0,15229.0,15229.0,15229.0,15230.0
128,142150.0,142150.0,142148.0,142150.0,142149.0,142149.0,142150.0,142150.0,142149.0,142149.0,142150.0,142150.0,142150.0,142149.0,142151.0,128218.0,128219.0,128217.0,128217.0,128219.0,128218.0,128216.0,128217.0,15348.0,15348.0,15349.0,15348.0,15348.0,15348.0,15349.0
129,143252.0,143252.0,143250.0,143251.0,143251.0,143250.0,143252.0,143252.0,143251.0,143251.0,143252.0,143252.0,143251.0,143251.0,143253.0,129212.0,129213.0,129211.0,129211.0,129213.0,129212.0,129210.0,129211.0,15467.0,15467.0,15468.0,15467.0,15467.0,15467.0,15468.0
130,144354.0,144354.0,144352.0,144353.0,144353.0,144352.0,144354.0,144353.0,144353.0,144353.0,144354.0,144354.0,144353.0,144353.0,144355.0,130206.0,130207.0,130205.0,130205.0,130207.0,130206.0,130204.0,130205.0,15586.0,15586.0,15587.0,15586.0,15586.0,15586.0,15587.0
131,145456.0,145456.0,145454.0,145455.0,145455.0,145454.0,145456.0,145455.0,145455.0,145455.0,145456.0,145456.0,145455.0,145455.0,145457.0,131200.0,131201.0,131199.0,131199.0,131201.0,131200.0,131198.0,131199.0,15705.0,15705.0,15706.0,15705.0,15705.0,15705.0,15706.0
132,146558.0,146558.0,146556.0,146557.0,146557.0,146556.0,146558.0,146557.0,146557.0,146557.0,146558.0,146558.0,146557.0,146557.0,146559.0,132194.0,132195.0,132193.0,132193.0,132195.0,132194.0,132192.0,132193.0,15824.0,15824.0,15825.0,15824.0,15824.0,15824.0,15825.0
133,147660.0,147659.0,147658.0,147659.0,147659.0,147658.0,147660.0,147659.0,147659.0,147659.0,147660.0,147660.0,147659.0,147659.0,147661.0,133188.0,133189.0,133187.0,133187.0,133189.0,133188.0,133186.0,133187.0,15943.0,15943.0,15944.0,15943.0,15943.0,15943.0,15944.0
134,148762.0,148761.0,148760.0,148761.0,148761.0,148760.0,148761.0,148761.0,148761.0,148761.0,148762.0,148762.0,148761.0,148761.0,148763.0,134182.0,134183.0,134181.0,134181.0,134183.0,134182.0,134180.0,134181.0,16062.0,16062.0,16063.0,16062.0,16062.0,16062.0,16063.0
135,149864.0,149863.0,149862.0,149863.0,149863.0,149862.0,149863.0,149863.0,149863.0,149863.0,149864.0,149864.0,149863.0,149863.0,149865.0,135176.0,135177.0,135175.0,135175.0,135177.0,135176.0,135174.0,135175.0,16181.0,16181.0,16182.0,16181.0,16181.0,16181.0,16182.0
136,150966.0,150965.0,150964.0,150965.0,150965.0,150964.0,150965.0,150965.0,150965.0,150965.0,150966.0,150966.0,150964.0,150965.0,150967.0,136170.0,136171.0,136169.0,136169.0,136171.0,136170.0,136168.0,136169.0,16300.0,16300.0,16301.0,16300.0,16300.0,16300.0,16301.0
137,152068.0,152067.0,152066.0,152067.0,152067.0,152066.0,152067.0,152067.0,152067.0,152067.0,152068.0,152068.0,152066.0,152067.0,152068.0,137163.0,137165.0,137163.0,137163.0,137165.0,137164.0,137162.0,137163.0,16419.0,16419.0,16420.0,16419.0,16419.0,16419.0,16420.0
138,153170.0,153169.0,153168.0,153169.0,153168.0,153168.0,153169.0,153169.0,153169.0,153168.0,153170.0,153170.0,153168.0,153169.0,153170.0,138157.0,138159.0,138157.0,138157.0,138159.0,138158.0,138156.0,138157.0,16538.0,16538.0,16539.0,16538.0,16538.0,16538.0,16539.0
139,154272.0,154271.0,154270.0,154271.0,154270.0,154270.0,154271.0,154271.0,154271.0,154270.0,154272.0,154272.0,154270.0,154271.0,154272.0,139151.0,139152.0,139150.0,139151.0,139153.0,139152.0,139150.0,139151.0,16657.0,16657.0,16658.0,16657.0,16657.0,16657.0,16658.0
140,155374.0,155373.0,155372.0,155373.0,155372.0,155372.0,155373.0,155373.0,155373.0,155371.0,155374.0,155374.0,155372.0,155373.0,155374.0,140145.0,140146.0,140144.0,140145.0,140146.0,140146.0,140144.0,140144.0,16776.0,16776.0,16777.0,16776.0,16776.0,16776.0,16777.0
141,156476.0,156475.0,156474.0,156475.0,156474.0,156474.0,156475.0,156475.0,156475.0,156473.0,156476.0,156476.0,156474.0,156475.0,156476.0,141139.0,141140.0,141138.0,141139.0,141140.0,141140.0,141138.0,141138.0,16895.0,16895.0,16896.0,16895.0,16895.0,16895.0,16895.0
142,157578.0,157577.0,157576.0,157577.0,157576.0,157576.0,157577.0,157577.0,157577.0,157575.0,157578.0,157578.0,157576.0,157577.0,157578.0,142133.0,142134.0,142132.0,142133.0,142134.0,142134.0,142132.0,142132.0,17014.0,17014.0,17015.0,17014.0,17014.0,17014.0,17014.0
143,158680.0,158679.0,158678.0,158679.0,158678.0,158678.0,158679.0,158679.0,158679.0,158677.0,158680.0,158680.0,158678.0,158679.0,158680.0,143127.0,143128.0,143126.0,143127.0,143128.0,143128.0,143125.0,143126.0,17133.0,17133.0,17134.0,17133.0,17133.0,17133.0,17133.0
144,159782.0,159781.0,159780.0,159781.0,159780.0,159779.0,159781.0,159781.0,159781.0,159779.0,159782.0,159782.0,159780.0,159781.0,159782.0,144121.0,144122.0,144120.0,144121.0,144121.0,144121.0,144119.0,144120.0,17252.0,17252.0,17253.0,17252.0,17252.0,17252.0,17252.0
145,160884.0,160883.0,160882.0,160883.0,160882.0,160881.0,160883.0,160883.0,160883.0,160881.0,160884.0,160883.0,160882.0,160882.0,160884.0,145115.0,145116.0,145114.0,145115.0,145115.0,145115.0,145113.0,145114.0,17371.0,17371.0,17372.0,17371.0,17371.0,17371.0,17371.0
146,161986.0,161985.0,161984.0,161985.0,161984.0,161983.0,161985.0,161985.0,161984.0,161983.0,161986.0,161984.0,161984.0,161984.0,161986.0,146109.0,146110.0,146108.0,146109.0,146109.0,146109.0,146107.0,146108.0,17490.0,17490.0,17491.0,17490.0,17490.0,17490.0,17490.0
147,163088.0,163087.0,163086.0,163087.0,163086.0,163085.0,163087.0,163087.0,163086.0,163085.0,163088.0,163086.0,163086.0,163086.0,163088.0,147103.0,147104.0,147102.0,147103.0,147103.0,147103.0,147101.0,147102.0,17609.0,17609.0,17610.0,17609.0,17609.0,17609.0,17609.0
148,164189.0,164189.0,164188.0,164189.0,164188.0,164187.0,164189.0,164189.0,164188.0,164187.0,164190.0,164188.0,164188.0,164188.0,164190.0,148097.0,148098.0,148096.0,148097.0,148097.0,148097.0,148095.0,148096.0,17728.0,17728.0,17729.0,17728.0,17728.0,17728.0,17728.0
149,165291.0,165291.0,165290.0,165291.0,165290.0,165288.0,165290.0,165291.0,165290.0,165289.0,165292.0,165290.0,165290.0,165289.0,165292.0,149091.0,149092.0,149090.0,149091.0,149091.0,149091.0,149089.0,149090.0,17847.0,17847.0,17848.0,17847.0,17847.0,17847.0,17847.0
150,166393.0,166393.0,166392.0,166393.0,166392.0,166390.0,166392.0,166393.0,166392.0,166391.0,166394.0,166392.0,166392.0,166391.0,166394.0,150085.0,150086.0,150084.0,150085.0,150085.0,150085.0,150083.0,150084.0,17966.0,17966.0,17967.0,17966.0,17966.0,17966.0,17966.0
151,167495.0,167495.0,167494.0,167495.0,167494.0,167492.0,167494.0,167495.0,167494.0,167493.0,167496.0,167494.0,167494.0,167493.0,167496.0,151078.0,151080.0,151078.0,151079.0,151079.0,151079.0,151077.0,151078.0,18085.0,18085.0,18086.0,18085.0,18085.0,18085.0,18085.0
152,168597.0,168597.0,168596.0,168597.0,168596.0,168594.0,168596.0,168597.0,168596.0,168595.0,168598.0,168596.0,168596.0,168595.0,168597.0,152072.0,152074.0,152072.0,152073.0,152073.0,152073.0,152071.0,152072.0,18204.0,18204.0,18205.0,18204.0,18204.0,18203.0,18204.0
153,169699.0,169699.0,169698.0,169699.0,169697.0,169696.0,169698.0,169699.0,169698.0,169697.0,169700.0,169698.0,169698.0,169697.0,169699.0,153066.0,153068.0,153066.0,153066.0,153067.0,153067.0,153065.0,153066.0,18323.0,18323.0,18324.0,18323.0,18323.0,18322.0,18323.0
154,170801.0,170800.0,170800.0,170801.0,170799.0,170798.0,170800.0,170801.0,170800.0,170799.0,170802.0,170800.0,170800.0,170799.0,170801.0,154060.0,154062.0,154060.0,154060.0,154061.0,154061.0,154059.0,154060.0,18442.0,18442.0,18443.0,18442.0,18442.0,18441.0,18442.0
155,171903.0,171902.0,171902.0,171903.0,171901.0,171900.0,171902.0,171902.0,171902.0,171901.0,171904.0,171902.0,171902.0,171901.0,171903.0,155054.0,155056.0,155054.0,155054.0,155055.0,155055.0,155053.0,155054.0,18561.0,18561.0,18562.0,18561.0,18561.0,18560.0,18561.0
156,173005.0,173004.0,173004.0,173005.0,173003.0,173002.0,173004.0,173004.0,173004.0,173003.0,173006.0,173004.0,173004.0,173003.0,173005.0,156048.0,156050.0,156048.0,156048.0,156049.0,156049.0,156047.0,156048.0,18680.0,18680.0,18681.0,18680.0,18680.0,18679.0,18680.0
157,174107.0,174106.0,174105.0,174107.0,174105.0,174104.0,174106.0,174106.0,174106.0,174105.0,174107.0,174106.0,174106.0,174105.0,174107.0,157042.0,157044.0,157042.0,157042.0,157043.0,157043.0,157041.0,157042.0,18799.0,18799.0,18800.0,18799.0,18799.0,18798.0,18799.0
158,175209.0,175208.0,175207.0,175209.0,175207.0,175206.0,175208.0,175208.0,175208.0,175207.0,175209.0,175208.0,175208.0,175207.0,175209.0,158036.0,158038.0,158035.0,158036.0,158037.0,158037.0,158035.0,158035.0,18918.0,18918.0,18918.0,18918.0,18918.0,18917.0,18918.0
159,176311.0,176310.0,176309.0,176310.0,176309.0,176308.0,176310.0,176310.0,176310.0,176309.0,176311.0,176310.0,176310.0,176309.0,176311.0,159030.0,159032.0,159029.0,159030.0,159031.0,159031.0,159029.0,159029.0,19037.0,19037.0,19037.0,19037.0,19037.0,19036.0,19037.0
160,177413.0,177412.0,177411.0,177412.0,177411.0,177410.0,177412.0,177412.0,177412.0,177411.0,177413.0,177412.0,177411.0,177411.0,177413.0,160024.0,160026.0,160023.0,160024.0,160025.0,160025.0,160023.0,160023.0,19156.0,19156.0,19156.0,19156.0,19156.0,19155.0,19156.0
161,178515.0,178514.0,178513.0,178514.0,178513.0,178512.0,178514.0,178514.0,178514.0,178513.0,178515.0,178514.0,178513.0,178513.0,178515.0,161018.0,161020.0,161017.0,161018.0,161019.0,161019.0,161017.0,161017.0,19275.0,19275.0,19275.0,19275.0,19275.0,19274.0,19275.0
162,179617.0,179616.0,179615.0,179616.0,179615.0,179614.0,179616.0,179616.0,179616.0,179615.0,179617.0,179616.0,179615.0,179615.0,179617.0,162012.0,162014.0,162011.0,162012.0,162013.0,162013.0,162011.0,162011.0,19394.0,19394.0,19394.0,19394.0,19394.0,19393.0,19394.0
163,180719.0,180718.0,180717.0,180718.0,180717.0,180716.0,180718.0,180718.0,180717.0,180717.0,180719.0,180717.0,180717.0,180717.0,180719.0,163006.0,163007.0,163004.0,163006.0,163007.0,163007.0,163005.0,163005.0,19513.0,19513.0,19513.0,19513.0,19513.0,19512.0,19513.0
164,181821.0,181820.0,181819.0,181820.0,181819.0,181818.0,181820.0,181820.0,181819.0,181818.0,181821.0,181819.0,181819.0,181819.0,181821.0,164000.0,164001.0,163998.0,164000.0,164001.0,164001.0,163999.0,163999.0,19632.0,19632.0,19632.0,19632.0,19632.0,19631.0,19632.0
165,182922.0,182922.0,182921.0,182922.0,182921.0,182920.0,182921.0,182922.0,182921.0,182920.0,182923.0,182921.0,182921.0,182921.0,182923.0,164994.0,164995.0,164992.0,164994.0,164995.0,164995.0,164993.0,164993.0,19751.0,19751.0,19751.0,19751.0,19751.0,19750.0,19751.0
166,184024.0,184024.0,184023.0,184024.0,184022.0,184022.0,184023.0,184024.0,184023.0,184022.0,184025.0,184023.0,184023.0,184023.0,184025.0,165988.0,165989.0,165986.0,165988.0,165989.0,165989.0,165987.0,165987.0,19870.0,19870.0,19870.0,19870.0,19870.0,19869.0,19870.0
167,185126.0,185126.0,185125.0,185126.0,185124.0,185124.0,185125.0,185126.0,185125.0,185124.0,185127.0,185125.0,185125.0,185125.0,185127.0,166982.0,166983.0,166980.0,166982.0,166983.0,166983.0,166981.0,166981.0,19989.0,19989.0,19989.0,19989.0,19989.0,19988.0,19989.0
168,186228.0,186228.0,186227.0,186228.0,186226.0,186226.0,186227.0,186228.0,186227.0,186226.0,186229.0,186227.0,186227.0,186227.0,186229.0,167975.0,167977.0,167974.0,167976.0,167977.0,167977.0,167975.0,167975.0,20108.0,20108.0,20108.0,20108.0,20108.0,20107.0,20108.0
169,187330.0,187330.0,187329.0,187330.0,187328.0,187328.0,187329.0,187330.0,187329.0,187328.0,187331.0,187329.0,187329.0,187329.0,187331.0,168969.0,168971.0,168968.0,168970.0,168971.0,168971.0,168969.0,168969.0,20227.0,20227.0,20227.0,20227.0,20227.0,20226.0,20227.0
170,188432.0,188432.0,188431.0,188432.0,188430.0,188430.0,188431.0,188432.0,188431.0,188430.0,188433.0,188431.0,188431.0,188431.0,188432.0,169963.0,169965.0,169962.0,169964.0,169965.0,169965.0,169962.0,169963.0,20346.0,20346.0,20346.0,20346.0,20346.0,20345.0,20346.0
171,189534.0,189533.0,189533.0,189534.0,189532.0,189532.0,189533.0,189534.0,189533.0,189532.0,189535.0,189533.0,189533.0,189533.0,189534.0,170957.0,170959.0,170956.0,170958.0,170959.0,170959.0,170956.0,170957.0,20465.0,20465.0,20465.0,20465.0,20465.0,20464.0,20465.0
172,190636.0,190635.0,190635.0,190636.0,190634.0,190634.0,190635.0,190636.0,190635.0,190634.0,190635.0,190635.0,190635.0,190635.0,190636.0,171951.0,171953.0,171950.0,171952.0,171953.0,171953.0,171950.0,171951.0,20584.0,20584.0,20583.0,20584.0,20584.0,20583.0,20584.0
173,191738.0,191737.0,191737.0,191738.0,191736.0,191736.0,191737.0,191738.0,191737.0,191736.0,191737.0,191737.0,191737.0,191737.0,191738.0,172945.0,172947.0,172944.0,172946.0,172947.0,172947.0,172944.0,172945.0,20703.0,20703.0,20702.0,20703.0,20703.0,20702.0,20703.0
174,192840.0,192839.0,192839.0,192839.0,192838.0,192838.0,192839.0,192839.0,192839.0,192838.0,192839.0,192839.0,192839.0,192839.0,192840.0,173939.0,173941.0,173938.0,173940.0,173941.0,173941.0,173938.0,173939.0,20822.0,20822.0,20821.0,20822.0,20822.0,20821.0,20821.0
175,193942.0,193941.0,193941.0,193941.0,193940.0,193940.0,193941.0,193941.0,193941.0,193940.0,193941.0,193941.0,193941.0,193941.0,193942.0,174933.0,174935.0,174932.0,174933.0,174935.0,174935.0,174932.0,174933.0,20941.0,20941.0,20940.0,20941.0,20941.0,20940.0,20940.0
176,195044.0,195043.0,195043.0,195043.0,195042.0,195042.0,195043.0,195043.0,195043.0,195042.0,195043.0,195043.0,195043.0,195043.0,195044.0,175927.0,175929.0,175926.0,175927.0,175929.0,175929.0,175926.0,175927.0,21060.0,21060.0,21059.0,21060.0,21060.0,21059.0,21059.0
177,196146.0,196145.0,196145.0,196145.0,196144.0,196144.0,196145.0,196145.0,196145.0,196144.0,196145.0,196145.0,196145.0,196145.0,196146.0,176921.0,176923.0,176920.0,176921.0,176923.0,176923.0,176920.0,176920.0,21179.0,21179.0,21178.0,21179.0,21179.0,21178.0,21178.0
178,197248.0,197247.0,197247.0,197246.0,197246.0,197246.0,197247.0,197247.0,197246.0,197246.0,197247.0,197247.0,197247.0,197246.0,197248.0,177915.0,177917.0,177914.0,177915.0,177916.0,177916.0,177914.0,177914.0,21298.0,21298.0,21297.0,21298.0,21298.0,21297.0,21297.0
179,198350.0,198349.0,198349.0,198348.0,198348.0,198348.0,198349.0,198349.0,198348.0,198348.0,198349.0,198349.0,198349.0,198348.0,198350.0,178909.0,178911.0,178908.0,178909.0,178910.0,178910.0,178908.0,178908.0,21417.0,21417.0,21416.0,21417.0,21417.0,21416.0,21416.0
180,199452.0,199451.0,199451.0,199450.0,199450.0,199449.0,199451.0,199451.0,199450.0,199450.0,199451.0,199451.0,199451.0,199450.0,199452.0,179903.0,179904.0,179902.0,179903.0,179904.0,179904.0,179902.0,179902.0,21536.0,21536.0,21535.0,21536.0,21536.0,21535.0,21535.0
181,200554.0,200553.0,200553.0,200552.0,200552.0,200551.0,200553.0,200553.0,200552.0,200552.0,200553.0,200553.0,200553.0,200552.0,200554.0,180897.0,180898.0,180896.0,180897.0,180898.0,180898.0,180896.0,180896.0,21655.0,21655.0,21654.0,21655.0,21655.0,21654.0,21654.0
182,201656.0,201655.0,201655.0,201654.0,201654.0,201653.0,201655.0,201654.0,201653.0,201654.0,201655.0,201655.0,201655.0,201654.0,201656.0,181891.0,181892.0,181890.0,181891.0,181892.0,181892.0,181890.0,181890.0,21774.0,21774.0,21773.0,21774.0,21774.0,21773.0,21773.0
183,202758.0,202757.0,202757.0,202756.0,202756.0,202755.0,202756.0,202756.0,202755.0,202756.0,202757.0,202756.0,202757.0,202756.0,202758.0,182885.0,182886.0,182884.0,182885.0,182886.0,182886.0,182884.0,182884.0,21893.0,21893.0,21892.0,21893.0,21893.0,21892.0,21892.0
184,203860.0,203859.0,203859.0,203858.0,203858.0,203857.0,203858.0,203858.0,203857.0,203858.0,203859.0,203858.0,203859.0,203858.0,203860.0,183879.0,183880.0,183878.0,183879.0,183880.0,183880.0,183878.0,183878.0,22012.0,22012.0,22011.0,22012.0,22012.0,22011.0,22011.0
185,204962.0,204961.0,204961.0,204960.0,204960.0,204959.0,204960.0,204960.0,204959.0,204960.0,204961.0,204959.0,204961.0,204960.0,204962.0,184873.0,184874.0,184872.0,184873.0,184874.0,184874.0,184872.0,184872.0,22131.0,22131.0,22130.0,22131.0,22131.0,22130.0,22130.0
186,206064.0,206063.0,206063.0,206062.0,206062.0,206061.0,206062.0,206062.0,206061.0,206062.0,206063.0,206061.0,206063.0,206062.0,206063.0,185867.0,185868.0,185866.0,185867.0,185868.0,185868.0,185866.0,185866.0,22250.0,22250.0,22249.0,22250.0,22250.0,22249.0,22249.0
187,207166.0,207165.0,207165.0,207164.0,207164.0,207163.0,207164.0,207164.0,207163.0,207164.0,207165.0,207163.0,207165.0,207164.0,207165.0,186861.0,186862.0,186860.0,186861.0,186862.0,186862.0,186860.0,186860.0,22369.0,22369.0,22368.0,22369.0,22369.0,22368.0,22368.0
188,208268.0,208267.0,208267.0,208266.0,208265.0,208265.0,208266.0,208266.0,208265.0,208266.0,208267.0,208265.0,208267.0,208266.0,208267.0,187855.0,187856.0,187854.0,187855.0,187856.0,187856.0,187854.0,187854.0,22488.0,22488.0,22487.0,22488.0,22488.0,22487.0,22487.0
189,209370.0,209369.0,209369.0,209368.0,209367.0,209367.0,209368.0,209368.0,209367.0,209368.0,209369.0,209367.0,209369.0,209368.0,209369.0,188849.0,188850.0,188848.0,188849.0,188850.0,188850.0,188848.0,188848.0,22607.0,22607.0,22606.0,22607.0,22607.0,22606.0,22606.0
190,210472.0,210471.0,210471.0,210470.0,210469.0,210469.0,210470.0,210470.0,210469.0,210470.0,210471.0,210469.0,210471.0,210470.0,210471.0,189843.0,189844.0,189842.0,189843.0,189844.0,189844.0,189841.0,189842.0,22726.0,22726.0,22725.0,22726.0,22726.0,22725.0,22725.0
191,211574.0,211573.0,211573.0,211572.0,211571.0,211571.0,211572.0,211572.0,211571.0,211572.0,211573.0,211571.0,211572.0,211572.0,211573.0,190837.0,190838.0,190836.0,190837.0,190838.0,190838.0,190835.0,190836.0,22845.0,22845.0,22844.0,22845.0,22845.0,22844.0,22844.0
192,212676.0,212675.0,212675.0,212674.0,212673.0,212673.0,212674.0,212674.0,212673.0,212674.0,212675.0,212673.0,212674.0,212674.0,212675.0,191831.0,191832.0,191830.0,191831.0,191832.0,191832.0,191829.0,191830.0,22964.0,22964.0,22963.0,22964.0,22964.0,22963.0,22963.0
193,213777.0,213777.0,213777.0,213776.0,213775.0,213775.0,213776.0,213776.0,213775.0,213776.0,213777.0,213775.0,213776.0,213776.0,213777.0,192825.0,192826.0,192824.0,192825.0,192826.0,192826.0,192823.0,192824.0,23083.0,23083.0,23082.0,23083.0,23083.0,23082.0,23082.0
194,214879.0,214878.0,214878.0,214878.0,214877.0,214877.0,214878.0,214878.0,214877.0,214878.0,214879.0,214877.0,214878.0,214878.0,214879.0,193819.0,193820.0,193818.0,193819.0,193820.0,193820.0,193817.0,193818.0,23202.0,23202.0,23201.0,23202.0,23202.0,23201.0,23201.0
195,215981.0,215980.0,215980.0,215980.0,215979.0,215978.0,215980.0,215980.0,215979.0,215980.0,215981.0,215979.0,215980.0,215980.0,215981.0,194813.0,194814.0,194812.0,194813.0,194814.0,194813.0,194811.0,194812.0,23321.0,23321.0,23320.0,23321.0,23321.0,23320.0,23320.0
196,217083.0,217082.0,217082.0,217082.0,217081.0,217080.0,217082.0,217082.0,217081.0,217081.0,217081.0,217081.0,217082.0,217082.0,217083.0,195807.0,195808.0,195805.0,195806.0,195807.0,195807.0,195805.0,195806.0,23440.0,23440.0,23439.0,23440.0,23440.0,23439.0,23439.0
197,218185.0,218184.0,218184.0,218184.0,218183.0,218181.0,218184.0,218184.0,218183.0,218183.0,218183.0,218183.0,218184.0,218184.0,218185.0,196801.0,196801.0,196799.0,196800.0,196801.0,196801.0,196799.0,196800.0,23559.0,23559.0,23558.0,23559.0,23559.0,23558.0,23558.0
198,219287.0,219286.0,219286.0,219285.0,219285.0,219283.0,219286.0,219286.0,219285.0,219285.0,219285.0,219285.0,219286.0,219286.0,219287.0,197795.0,197795.0,197793.0,197794.0,197795.0,197795.0,197793.0,197793.0,23678.0,23678.0,23677.0,23678.0,23678.0,23677.0,23677.0
199,220389.0,220388.0,220388.0,220387.0,220387.0,220385.0,220387.0,220388.0,220387.0,220387.0,220387.0,220387.0,220388.0,220388.0,220389.0,198789.0,198789.0,198787.0,198788.0,198789.0,198789.0,198787.0,198787.0,23797.0,23797.0,23796.0,23797.0,23797.0,23796.0,23796.0
200,221491.0,221490.0,221490.0,221489.0,221489.0,221487.0,221489.0,221490.0,221489.0,221489.0,221489.0,221489.0,221490.0,221490.0,221491.0,199783.0,199783.0,199781.0,199782.0,199783.0,199783.0,199781.0,199781.0,23916.0,23916.0,23915.0,23916.0,23916.0,23915.0,23915.0
201,222593.0,222592.0,222592.0,222591.0,222591.0,222589.0,222591.0,222592.0,222591.0,222591.0,222591.0,222591.0,222592.0,222592.0,222592.0,200777.0,200777.0,200775.0,200776.0,200777.0,200777.0,200775.0,200775.0,24035.0,24035.0,24034.0,24035.0,24035.0,24034.0,24034.0
202,223695.0,223694.0,223694.0,223693.0,223693.0,223691.0,223693.0,223694.0,223693.0,223693.0,223693.0,223693.0,223694.0,223694.0,223694.0,201770.0,201771.0,201769.0,201770.0,201771.0,201771.0,201769.0,201769.0,24154.0,24154.0,24153.0,24154.0,24154.0,24153.0,24153.0
203,224797.0,224796.0,224796.0,224795.0,224795.0,224793.0,224795.0,224796.0,224795.0,224795.0,224795.0,224795.0,224796.0,224796.0,224796.0,202764.0,202765.0,202763.0,202764.0,202765.0,202765.0,202763.0,202763.0,24273.0,24273.0,24272.0,24273.0,24273.0,24272.0,24272.0
204,225899.0,225898.0,225898.0,225897.0,225897.0,225895.0,225897.0,225898.0,225897.0,225897.0,225897.0,225897.0,225898.0,225898.0,225898.0,203758.0,203758.0,203757.0,203758.0,203759.0,203758.0,203757.0,203757.0,24392.0,24392.0,24391.0,24392.0,24392.0,24391.0,24391.0
205,227001.0,227000.0,227000.0,226999.0,226999.0,226997.0,226999.0,227000.0,226999.0,226999.0,226999.0,226999.0,226999.0,227000.0,227000.0,204752.0,204752.0,204751.0,204752.0,204753.0,204752.0,204751.0,204751.0,24511.0,24511.0,24510.0,24511.0,24511.0,24510.0,24510.0
206,228103.0,228102.0,228102.0,228101.0,228101.0,228099.0,228101.0,228102.0,228101.0,228101.0,228101.0,228101.0,228101.0,228102.0,228102.0,205746.0,205746.0,205745.0,205746.0,205747.0,205746.0,205745.0,205745.0,24630.0,24630.0,24629.0,24630.0,24630.0,24629.0,24629.0
207,229205.0,229204.0,229204.0,229203.0,229203.0,229201.0,229203.0,229204.0,229203.0,229203.0,229203.0,229203.0,229203.0,229204.0,229204.0,206740.0,206740.0,206739.0,206740.0,206741.0,206740.0,206739.0,206739.0,24749.0,24749.0,24748.0,24749.0,24749.0,24748.0,24748.0
208,230307.0,230306.0,230306.0,230305.0,230304.0,230303.0,230305.0,230306.0,230305.0,230305.0,230305.0,230305.0,230305.0,230306.0,230306.0,207734.0,207734.0,207733.0,207734.0,207735.0,207734.0,207733.0,207733.0,24868.0,24868.0,24867.0,24868.0,24868.0,24867.0,24867.0
209,231409.0,231408.0,231408.0,231407.0,231406.0,231405.0,231407.0,231408.0,231407.0,231407.0,231407.0,231407.0,231407.0,231407.0,231408.0,208728.0,208728.0,208727.0,208727.0,208729.0,208728.0,208727.0,208727.0,24987.0,24987.0,24986.0,24987.0,24987.0,24986.0,24986.0
210,232511.0,232510.0,232509.0,232509.0,232508.0,232507.0,232509.0,232510.0,232509.0,232509.0,232509.0,232509.0,232508.0,232509.0,232510.0,209722.0,209722.0,209721.0,209721.0,209723.0,209722.0,209721.0,209721.0,25106.0,25106.0,25105.0,25106.0,25106.0,25105.0,25105.0
211,233613.0,233612.0,233611.0,233611.0,233610.0,233609.0,233611.0,233612.0,233611.0,233611.0,233611.0,233611.0,233610.0,233611.0,233612.0,210716.0,210716.0,210715.0,210715.0,210717.0,210716.0,210715.0,210715.0,25225.0,25225.0,25224.0,25225.0,25225.0,25224.0,25224.0
212,234715.0,234714.0,234713.0,234713.0,234712.0,234711.0,234713.0,234714.0,234713.0,234712.0,234713.0,234713.0,234712.0,234713.0,234714.0,211710.0,211710.0,211709.0,211709.0,211711.0,211710.0,211709.0,211709.0,25344.0,25344.0,25343.0,25344.0,25344.0,25343.0,25343.0
213,235817.0,235816.0,235815.0,235814.0,235814.0,235813.0,235815.0,235816.0,235815.0,235813.0,235814.0,235815.0,235814.0,235815.0,235816.0,212704.0,212704.0,212703.0,212703.0,212705.0,212704.0,212703.0,212703.0,25463.0,25463.0,25462.0,25463.0,25463.0,25462.0,25462.0
214,236919.0,236918.0,236917.0,236916.0,236916.0,236915.0,236917.0,236918.0,236917.0,236915.0,236916.0,236917.0,236916.0,236917.0,236918.0,213698.0,213698.0,213696.0,213697.0,213699.0,213698.0,213696.0,213697.0,25582.0,25582.0,25581.0,25582.0,25582.0,25581.0,25581.0
215,238021.0,238020.0,238019.0,238018.0,238018.0,238017.0,238019.0,238020.0,238019.0,238017.0,238018.0,238019.0,238018.0,238019.0,238020.0,214691.0,214692.0,214690.0,214691.0,214693.0,214692.0,214690.0,214691.0,25701.0,25701.0,25700.0,25701.0,25701.0,25700.0,25699.0
216,239123.0,239122.0,239121.0,239119.0,239120.0,239119.0,239121.0,239122.0,239121.0,239119.0,239120.0,239121.0,239120.0,239121.0,239122.0,215685.0,215686.0,215684.0,215685.0,215687.0,215686.0,215684.0,215685.0,25820.0,25820.0,25819.0,25820.0,25820.0,25819.0,25818.0
217,240225.0,240224.0,240223.0,240221.0,240222.0,240221.0,240223.0,240224.0,240223.0,240221.0,240222.0,240223.0,240222.0,240223.0,240223.0,216679.0,216680.0,216678.0,216679.0,216681.0,216680.0,216678.0,216679.0,25939.0,25939.0,25938.0,25939.0,25939.0,25938.0,25937.0
218,241327.0,241326.0,241325.0,241323.0,241324.0,241323.0,241325.0,241325.0,241324.0,241323.0,241324.0,241325.0,241324.0,241325.0,241325.0,217673.0,217674.0,217672.0,217673.0,217675.0,217674.0,217672.0,217673.0,26058.0,26058.0,26057.0,26058.0,26058.0,26057.0,26056.0
219,242429.0,242428.0,242427.0,242425.0,242426.0,242425.0,242427.0,242427.0,242426.0,242425.0,242426.0,242427.0,242426.0,242427.0,242427.0,218667.0,218668.0,218666.0,218667.0,218669.0,218668.0,218666.0,218667.0,26177.0,26177.0,26176.0,26177.0,26177.0,26176.0,26175.0
220,243531.0,243530.0,243529.0,243527.0,243528.0,243527.0,243529.0,243529.0,243528.0,243527.0,243528.0,243529.0,243528.0,243529.0,243529.0,219661.0,219662.0,219660.0,219661.0,219662.0,219661.0,219660.0,219661.0,26296.0,26296.0,26295.0,26296.0,26296.0,26295.0,26294.0
221,244633.0,244632.0,244631.0,244629.0,244630.0,244629.0,244630.0,244631.0,244630.0,244629.0,244629.0,244631.0,244630.0,244631.0,244631.0,220655.0,220656.0,220654.0,220655.0,220656.0,220655.0,220654.0,220655.0,26415.0,26415.0,26414.0,26415.0,26415.0,26414.0,26413.0
222,245735.0,245734.0,245733.0,245731.0,245732.0,245731.0,245732.0,245733.0,245732.0,245731.0,245731.0,245733.0,245732.0,245733.0,245733.0,221648.0,221650.0,221648.0,221649.0,221650.0,221648.0,221648.0,221649.0,26534.0,26534.0,26533.0,26534.0,26534.0,26533.0,26532.0
223,246836.0,246836.0,246835.0,246833.0,246834.0,246833.0,246834.0,246835.0,246834.0,246833.0,246833.0,246835.0,246834.0,246835.0,246835.0,222642.0,222644.0,222642.0,222643.0,222644.0,222642.0,222642.0,222643.0,26653.0,26653.0,26652.0,26653.0,26653.0,26652.0,26651.0
224,247938.0,247938.0,247937.0,247935.0,247935.0,247935.0,247936.0,247937.0,247936.0,247935.0,247935.0,247937.0,247936.0,247937.0,247937.0,223636.0,223638.0,223636.0,223637.0,223638.0,223636.0,223636.0,223637.0,26772.0,26772.0,26771.0,26772.0,26772.0,26771.0,26770.0
225,249040.0,249039.0,249039.0,249037.0,249037.0,249037.0,249038.0,249039.0,249038.0,249037.0,249037.0,249039.0,249038.0,249039.0,249039.0,224630.0,224632.0,224630.0,224631.0,224632.0,224630.0,224630.0,224631.0,26891.0,26891.0,26890.0,26891.0,26891.0,26890.0,26889.0
226,250142.0,250141.0,250141.0,250139.0,250139.0,250139.0,250140.0,250141.0,250140.0,250139.0,250139.0,250141.0,250140.0,250141.0,250141.0,225624.0,225626.0,225624.0,225625.0,225626.0,225624.0,225624.0,225625.0,27010.0,27010.0,27009.0,27010.0,27010.0,27009.0,27008.0
227,251244.0,251243.0,251243.0,251241.0,251241.0,251241.0,251242.0,251243.0,251242.0,251241.0,251241.0,251243.0,251242.0,251243.0,251243.0,226618.0,226620.0,226618.0,226619.0,226620.0,226618.0,226618.0,226619.0,27129.0,27129.0,27128.0,27128.0,27129.0,27128.0,27127.0
228,252346.0,252345.0,252345.0,252343.0,252343.0,252342.0,252344.0,252345.0,252344.0,252343.0,252343.0,252345.0,252344.0,252345.0,252345.0,227612.0,227614.0,227612.0,227613.0,227614.0,227612.0,227612.0,227613.0,27248.0,27248.0,27247.0,27247.0,27248.0,27247.0,27246.0
229,253448.0,253447.0,253446.0,253445.0,253445.0,253444.0,253446.0,253447.0,253446.0,253445.0,253445.0,253447.0,253446.0,253447.0,253447.0,228606.0,228608.0,228606.0,228607.0,228608.0,228606.0,228606.0,228607.0,27367.0,27367.0,27366.0,27366.0,27367.0,27366.0,27365.0
230,254550.0,254549.0,254548.0,254547.0,254547.0,254546.0,254548.0,254549.0,254548.0,254547.0,254547.0,254547.0,254548.0,254549.0,254549.0,229600.0,229602.0,229600.0,229601.0,229602.0,229600.0,229600.0,229601.0,27486.0,27486.0,27485.0,27485.0,27486.0,27485.0,27484.0
231,255652.0,255650.0,255650.0,255649.0,255649.0,255648.0,255650.0,255651.0,255650.0,255649.0,255649.0,255649.0,255650.0,255651.0,255651.0,230594.0,230596.0,230593.0,230595.0,230596.0,230594.0,230593.0,230595.0,27605.0,27605.0,27604.0,27604.0,27605.0,27604.0,27603.0
232,256754.0,256752.0,256752.0,256751.0,256751.0,256750.0,256751.0,256753.0,256752.0,256751.0,256751.0,256751.0,256752.0,256753.0,256753.0,231588.0,231590.0,231587.0,231589.0,231590.0,231588.0,231587.0,231588.0,27724.0,27724.0,27723.0,27723.0,27724.0,27723.0,27722.0
233,257856.0,257854.0,257854.0,257853.0,257853.0,257852.0,257853.0,257855.0,257854.0,257853.0,257853.0,257853.0,257853.0,257855.0,257855.0,232582.0,232584.0,232581.0,232583.0,232584.0,232582.0,232581.0,232582.0,27843.0,27843.0,27842.0,27842.0,27843.0,27842.0,27841.0
234,258958.0,258956.0,258956.0,258955.0,258955.0,258954.0,258955.0,258957.0,258956.0,258955.0,258955.0,258955.0,258955.0,258957.0,258957.0,233576.0,233578.0,233575.0,233577.0,233578.0,233576.0,233575.0,233576.0,27962.0,27962.0,27961.0,27961.0,27962.0,27961.0,27960.0
235,260060.0,260058.0,260058.0,260057.0,260057.0,260056.0,260057.0,260059.0,260058.0,260057.0,260057.0,260057.0,260057.0,260059.0,260058.0,234570.0,234572.0,234568.0,234571.0,234572.0,234570.0,234569.0,234570.0,28081.0,28081.0,28080.0,28080.0,28081.0,28080.0,28079.0
236,261162.0,261160.0,261160.0,261159.0,261159.0,261158.0,261159.0,261161.0,261160.0,261159.0,261159.0,261159.0,261159.0,261161.0,261160.0,235564.0,235566.0,235562.0,235565.0,235566.0,235564.0,235563.0,235564.0,28200.0,28200.0,28199.0,28199.0,28200.0,28199.0,28198.0
237,262264.0,262262.0,262262.0,262260.0,262261.0,262260.0,262261.0,262263.0,262262.0,262261.0,262261.0,262261.0,262261.0,262263.0,262262.0,236558.0,236560.0,236556.0,236559.0,236560.0,236558.0,236557.0,236558.0,28319.0,28319.0,28318.0,28318.0,28319.0,28318.0,28317.0
238,263364.0,263364.0,263364.0,263362.0,263363.0,263362.0,263363.0,263365.0,263364.0,263363.0,263363.0,263363.0,263363.0,263364.0,263364.0,237552.0,237553.0,237550.0,237553.0,237553.0,237552.0,237551.0,237552.0,28438.0,28438.0,28437.0,28437.0,28438.0,28437.0,28436.0
239,264466.0,264466.0,264466.0,264464.0,264465.0,264464.0,264465.0,264467.0,264466.0,264465.0,264465.0,264465.0,264465.0,264466.0,264466.0,238546.0,238547.0,238544.0,238547.0,238547.0,238546.0,238545.0,238546.0,28557.0,28557.0,28556.0,28556.0,28557.0,28556.0,28555.0
240,265568.0,265568.0,265568.0,265566.0,265566.0,265566.0,265567.0,265569.0,265568.0,265567.0,265567.0,265567.0,265567.0,265568.0,265568.0,239540.0,239541.0,239538.0,239541.0,239541.0,239540.0,239539.0,239539.0,28676.0,28676.0,28675.0,28675.0,28676.0,28675.0,28674.0
241,266670.0,266670.0,266670.0,266668.0,266668.0,266668.0,266669.0,266671.0,266670.0,266669.0,266669.0,266669.0,266669.0,266670.0,266670.0,240534.0,240535.0,240532.0,240535.0,240535.0,240534.0,240533.0,240533.0,28795.0,28795.0,28794.0,28794.0,28795.0,28794.0,28793.0
242,267772.0,267772.0,267772.0,267770.0,267770.0,267770.0,267771.0,267773.0,267772.0,267771.0,267771.0,267771.0,267771.0,267772.0,267772.0,241528.0,241529.0,241526.0,241529.0,241529.0,241528.0,241527.0,241527.0,28914.0,28914.0,28913.0,28913.0,28914.0,28913.0,28912.0
243,268873.0,268874.0,268874.0,268872.0,268872.0,268872.0,268873.0,268874.0,268874.0,268871.0,268873.0,268873.0,268873.0,268874.0,268874.0,242522.0,242523.0,242520.0,242523.0,242523.0,242522.0,242521.0,242521.0,29033.0,29033.0,29032.0,29032.0,29033.0,29032.0,29031.0
244,269975.0,269976.0,269976.0,269974.0,269974.0,269973.0,269975.0,269976.0,269975.0,269973.0,269975.0,269975.0,269975.0,269976.0,269976.0,243516.0,243517.0,243514.0,243517.0,243517.0,243516.0,243515.0,243515.0,29152.0,29152.0,29151.0,29151.0,29152.0,29151.0,29150.0
245,271077.0,271078.0,271078.0,271076.0,271076.0,271075.0,271077.0,271078.0,271077.0,271075.0,271077.0,271077.0,271077.0,271078.0,271078.0,244510.0,244511.0,244508.0,244511.0,244511.0,244510.0,244509.0,244509.0,29271.0,29271.0,29270.0,29270.0,29271.0,29270.0,29269.0
246,272179.0,272180.0,272180.0,272178.0,272178.0,272177.0,272179.0,272180.0,272179.0,272177.0,272179.0,272179.0,272179.0,272180.0,272180.0,245504.0,245505.0,245502.0,245505.0,245505.0,245504.0,245503.0,245503.0,29390.0,29390.0,29389.0,29389.0,29390.0,29389.0,29388.0
247,273281.0,273282.0,273281.0,273280.0,273280.0,273279.0,273281.0,273282.0,273281.0,273279.0,273281.0,273281.0,273281.0,273282.0,273282.0,246498.0,246499.0,246496.0,246499.0,246499.0,246498.0,246497.0,246497.0,29509.0,29509.0,29508.0,29508.0,29509.0,29508.0,29507.0
248,274383.0,274384.0,274383.0,274382.0,274381.0,274381.0,274383.0,274383.0,274383.0,274381.0,274383.0,274382.0,274383.0,274384.0,274384.0,247492.0,247493.0,247490.0,247493.0,247493.0,247492.0,247491.0,247491.0,29628.0,29628.0,29627.0,29627.0,29628.0,29627.0,29626.0
249,275485.0,275485.0,275485.0,275484.0,275483.0,275483.0,275485.0,275485.0,275485.0,275483.0,275485.0,275484.0,275485.0,275486.0,275486.0,248486.0,248486.0,248484.0,248486.0,248487.0,248486.0,248485.0,248485.0,29747.0,29747.0,29746.0,29746.0,29747.0,29746.0,29745.0
250,276587.0,276587.0,276587.0,276586.0,276585.0,276585.0,276587.0,276587.0,276587.0,276585.0,276587.0,276586.0,276587.0,276588.0,276588.0,249480.0,249480.0,249478.0,249480.0,249481.0,249480.0,249479.0,249479.0,29866.0,29866.0,29865.0,29865.0,29866.0,29865.0,29864.0
251,277689.0,277689.0,277689.0,277688.0,277687.0,277687.0,277689.0,277689.0,277689.0,277687.0,277689.0,277688.0,277689.0,277690.0,277690.0,250474.0,250474.0,250472.0,250474.0,250475.0,250474.0,250473.0,250473.0,29985.0,29985.0,29984.0,29984.0,29985.0,29984.0,29983.0
252,278791.0,278791.0,278791.0,278790.0,278789.0,278789.0,278791.0,278791.0,278791.0,278789.0,278791.0,278790.0,278791.0,278792.0,278792.0,251468.0,251468.0,251466.0,251468.0,251469.0,251468.0,251467.0,251467.0,30104.0,30104.0,30103.0,30103.0,30104.0,30103.0,30102.0
253,279893.0,279893.0,279893.0,279892.0,279891.0,279891.0,279893.0,279893.0,279893.0,279891.0,279893.0,279892.0,279893.0,279894.0,279894.0,252462.0,252462.0,252460.0,252462.0,252463.0,252462.0,252461.0,252461.0,30223.0,30223.0,30222.0,30222.0,30223.0,30222.0,30221.0
254,280995.0,280995.0,280995.0,280994.0,280993.0,280993.0,280995.0,280995.0,280995.0,280993.0,280995.0,280994.0,280995.0,280995.0,280996.0,253456.0,253456.0,253454.0,253456.0,253457.0,253456.0,253455.0,253455.0,30342.0,30342.0,30341.0,30341.0,30342.0,30341.0,30340.0
255,282097.0,282097.0,282097.0,282096.0,282095.0,282095.0,282097.0,282097.0,282097.0,282094.0,282097.0,282096.0,282097.0,282097.0,282098.0,254450.0,254450.0,254448.0,254450.0,254450.0,254450.0,254449.0,254449.0,30461.0,30461.0,30460.0,30460.0,30461.0,30460.0,30459.0
256,283199.0,283199.0,283199.0,283198.0,283197.0,283197.0,283199.0,283199.0,283199.0,283196.0,283199.0,283198.0,283199.0,283199.0,283199.0,255444.0,255444.0,255442.0,255444.0,255444.0,255444.0,255443.0,255443.0,30580.0,30580.0,30579.0,30579.0,30580.0,30579.0,30578.0
257,284301.0,284301.0,284301.0,284300.0,284299.0,284299.0,284301.0,284301.0,284301.0,284298.0,284301.0,284300.0,284300.0,284301.0,284301.0,256438.0,256438.0,256436.0,256438.0,256438.0,256438.0,256436.0,256437.0,30699.0,30699.0,30698.0,30698.0,30699.0,30698.0,30697.0
258,285403.0,285403.0,285403.0,285402.0,285401.0,285401.0,285403.0,285403.0,285403.0,285400.0,285403.0,285402.0,285402.0,285403.0,285403.0,257432.0,257432.0,257430.0,257432.0,257432.0,257432.0,257430.0,257431.0,30818.0,30818.0,30817.0,30817.0,30818.0,30817.0,30816.0
259,286505.0,286505.0,286505.0,286504.0,286503.0,286503.0,286505.0,286505.0,286505.0,286502.0,286504.0,286504.0,286504.0,286505.0,286505.0,258426.0,258426.0,258424.0,258426.0,258426.0,258426.0,258424.0,258424.0,30937.0,30937.0,30936.0,30936.0,30937.0,30936.0,30935.0
260,287607.0,287607.0,287607.0,287606.0,287605.0,287605.0,287607.0,287607.0,287607.0,287604.0,287606.0,287606.0,287606.0,287607.0,287607.0,259420.0,259420.0,259418.0,259420.0,259420.0,259420.0,259418.0,259418.0,31056.0,31056.0,31055.0,31055.0,31056.0,31055.0,31054.0
261,288709.0,288709.0,288709.0,288707.0,288707.0,288707.0,288709.0,288709.0,288709.0,288706.0,288708.0,288708.0,288708.0,288709.0,288709.0,260414.0,260414.0,260412.0,260414.0,260414.0,260414.0,260412.0,260412.0,31175.0,31175.0,31174.0,31174.0,31175.0,31174.0,31173.0
262,289811.0,289811.0,289811.0,289809.0,289809.0,289808.0,289810.0,289811.0,289811.0,289808.0,289810.0,289810.0,289810.0,289811.0,289811.0,261408.0,261408.0,261406.0,261408.0,261408.0,261408.0,261406.0,261406.0,31294.0,31294.0,31293.0,31293.0,31294.0,31293.0,31292.0
263,290913.0,290913.0,290913.0,290911.0,290911.0,290910.0,290912.0,290913.0,290913.0,290910.0,290912.0,290912.0,290912.0,290913.0,290913.0,262402.0,262402.0,262400.0,262402.0,262402.0,262402.0,262400.0,262400.0,31413.0,31413.0,31412.0,31412.0,31413.0,31412.0,31411.0
264,292015.0,292015.0,292015.0,292013.0,292013.0,292012.0,292014.0,292015.0,292015.0,292012.0,292014.0,292014.0,292014.0,292015.0,292015.0,263396.0,263396.0,263394.0,263396.0,263396.0,263396.0,263394.0,263394.0,31532.0,31532.0,31531.0,31531.0,31532.0,31531.0,31530.0
265,293117.0,293117.0,293117.0,293115.0,293115.0,293114.0,293116.0,293117.0,293116.0,293114.0,293116.0,293116.0,293116.0,293117.0,293117.0,264390.0,264390.0,264388.0,264390.0,264390.0,264390.0,264388.0,264388.0,31651.0,31651.0,31650.0,31650.0,31651.0,31650.0,31649.0
266,294219.0,294219.0,294219.0,294217.0,294217.0,294216.0,294218.0,294219.0,294218.0,294216.0,294218.0,294218.0,294218.0,294219.0,294219.0,265383.0,265384.0,265382.0,265383.0,265384.0,265383.0,265382.0,265382.0,31770.0,31770.0,31769.0,31769.0,31770.0,31769.0,31768.0
267,295321.0,295320.0,295321.0,295319.0,295319.0,295318.0,295320.0,295321.0,295320.0,295318.0,295320.0,295320.0,295320.0,295321.0,295321.0,266377.0,266377.0,266376.0,266377.0,266378.0,266377.0,266376.0,266376.0,31889.0,31889.0,31888.0,31888.0,31889.0,31888.0,31887.0
268,296423.0,296422.0,296423.0,296421.0,296421.0,296420.0,296422.0,296423.0,296422.0,296420.0,296422.0,296422.0,296422.0,296423.0,296423.0,267371.0,267371.0,267370.0,267371.0,267372.0,267371.0,267370.0,267370.0,32008.0,32008.0,32007.0,32007.0,32007.0,32007.0,32006.0
269,297525.0,297524.0,297525.0,297523.0,297523.0,297522.0,297524.0,297525.0,297524.0,297522.0,297524.0,297523.0,297524.0,297525.0,297525.0,268365.0,268365.0,268364.0,268365.0,268366.0,268365.0,268364.0,268364.0,32127.0,32127.0,32126.0,32126.0,32126.0,32126.0,32125.0
270,298627.0,298626.0,298627.0,298625.0,298625.0,298624.0,298626.0,298627.0,298626.0,298624.0,298626.0,298625.0,298626.0,298627.0,298627.0,269359.0,269359.0,269357.0,269359.0,269360.0,269359.0,269358.0,269358.0,32245.0,32246.0,32245.0,32245.0,32245.0,32245.0,32244.0
271,299729.0,299728.0,299728.0,299727.0,299727.0,299726.0,299728.0,299729.0,299728.0,299726.0,299728.0,299727.0,299728.0,299729.0,299729.0,270353.0,270353.0,270351.0,270353.0,270354.0,270353.0,270352.0,270352.0,32364.0,32365.0,32364.0,32364.0,32364.0,32364.0,32363.0
272,300831.0,300830.0,300830.0,300829.0,300829.0,300828.0,300830.0,300831.0,300830.0,300828.0,300830.0,300829.0,300830.0,300831.0,300831.0,271347.0,271347.0,271345.0,271347.0,271347.0,271347.0,271346.0,271346.0,32483.0,32484.0,32483.0,32483.0,32483.0,32483.0,32482.0
273,301933.0,301932.0,301932.0,301931.0,301931.0,301930.0,301932.0,301933.0,301932.0,301930.0,301932.0,301931.0,301932.0,301932.0,301933.0,272341.0,272341.0,272339.0,272341.0,272341.0,272341.0,272340.0,272340.0,32602.0,32603.0,32602.0,32602.0,32602.0,32602.0,32601.0
274,303035.0,303034.0,303034.0,303033.0,303033.0,303032.0,303034.0,303035.0,303034.0,303032.0,303034.0,303033.0,303034.0,303034.0,303035.0,273335.0,273335.0,273333.0,273335.0,273335.0,273335.0,273334.0,273334.0,32721.0,32722.0,32721.0,32721.0,32721.0,32721.0,32720.0
275,304137.0,304136.0,304136.0,304135.0,304135.0,304134.0,304136.0,304137.0,304136.0,304134.0,304136.0,304135.0,304136.0,304136.0,304137.0,274329.0,274329.0,274327.0,274329.0,274328.0,274329.0,274328.0,274328.0,32840.0,32841.0,32840.0,32840.0,32840.0,32840.0,32839.0
276,305239.0,305238.0,305238.0,305237.0,305237.0,305236.0,305238.0,305239.0,305238.0,305236.0,305238.0,305237.0,305238.0,305238.0,305238.0,275323.0,275323.0,275321.0,275323.0,275322.0,275323.0,275322.0,275322.0,32959.0,32960.0,32959.0,32959.0,32959.0,32959.0,32958.0
277,306341.0,306340.0,306340.0,306339.0,306339.0,306338.0,306340.0,306341.0,306340.0,306338.0,306340.0,306339.0,306340.0,306340.0,306340.0,276317.0,276317.0,276315.0,276317.0,276316.0,276317.0,276316.0,276316.0,33078.0,33078.0,33078.0,33078.0,33078.0,33078.0,33077.0
278,307443.0,307442.0,307442.0,307441.0,307441.0,307440.0,307441.0,307442.0,307442.0,307440.0,307442.0,307441.0,307442.0,307442.0,307442.0,277311.0,277311.0,277309.0,277311.0,277310.0,277311.0,277310.0,277310.0,33197.0,33197.0,33197.0,33197.0,33197.0,33197.0,33196.0
279,308545.0,308544.0,308544.0,308543.0,308543.0,308542.0,308543.0,308544.0,308544.0,308542.0,308544.0,308543.0,308544.0,308544.0,308544.0,278305.0,278305.0,278303.0,278305.0,278304.0,278305.0,278304.0,278304.0,33316.0,33316.0,33316.0,33316.0,33316.0,33316.0,33315.0
280,309646.0,309646.0,309646.0,309645.0,309645.0,309643.0,309645.0,309645.0,309646.0,309644.0,309646.0,309645.0,309645.0,309646.0,309646.0,279299.0,279299.0,279297.0,279299.0,279298.0,279299.0,279297.0,279298.0,33435.0,33435.0,33435.0,33435.0,33435.0,33435.0,33434.0
281,310748.0,310748.0,310748.0,310747.0,310747.0,310745.0,310747.0,310747.0,310748.0,310746.0,310748.0,310747.0,310747.0,310748.0,310748.0,280293.0,280293.0,280291.0,280293.0,280292.0,280293.0,280291.0,280292.0,33554.0,33554.0,33554.0,33554.0,33554.0,33554.0,33553.0
282,311850.0,311850.0,311850.0,311849.0,311849.0,311847.0,311849.0,311849.0,311849.0,311848.0,311850.0,311849.0,311849.0,311850.0,311850.0,281287.0,281287.0,281285.0,281287.0,281286.0,281287.0,281285.0,281286.0,33673.0,33673.0,33673.0,33673.0,33673.0,33673.0,33672.0
283,312951.0,312952.0,312952.0,312951.0,312950.0,312949.0,312951.0,312951.0,312951.0,312950.0,312952.0,312951.0,312951.0,312952.0,312952.0,282280.0,282281.0,282279.0,282281.0,282280.0,282280.0,282279.0,282280.0,33792.0,33792.0,33792.0,33792.0,33792.0,33792.0,33791.0
284,314053.0,314054.0,314054.0,314053.0,314052.0,314051.0,314053.0,314053.0,314053.0,314052.0,314054.0,314053.0,314053.0,314054.0,314054.0,283274.0,283275.0,283272.0,283274.0,283274.0,283274.0,283273.0,283273.0,33911.0,33911.0,33911.0,33911.0,33911.0,33911.0,33910.0
285,315155.0,315156.0,315156.0,315155.0,315154.0,315153.0,315155.0,315155.0,315155.0,315154.0,315155.0,315155.0,315155.0,315156.0,315156.0,284268.0,284269.0,284266.0,284268.0,284268.0,284268.0,284267.0,284267.0,34030.0,34030.0,34030.0,34030.0,34030.0,34030.0,34029.0
286,316257.0,316258.0,316258.0,316257.0,316256.0,316255.0,316257.0,316257.0,316257.0,316256.0,316257.0,316257.0,316256.0,316258.0,316258.0,285262.0,285263.0,285260.0,285262.0,285262.0,285262.0,285261.0,285260.0,34149.0,34149.0,34149.0,34149.0,34149.0,34149.0,34148.0
287,317359.0,317360.0,317360.0,317359.0,317358.0,317357.0,317359.0,317359.0,317359.0,317358.0,317359.0,317359.0,317358.0,317360.0,317360.0,286256.0,286257.0,286254.0,286256.0,286256.0,286256.0,286255.0,286254.0,34268.0,34268.0,34268.0,34268.0,34268.0,34268.0,34267.0
288,318461.0,318461.0,318461.0,318461.0,318460.0,318459.0,318461.0,318461.0,318461.0,318460.0,318461.0,318461.0,318460.0,318462.0,318462.0,287250.0,287251.0,287248.0,287250.0,287250.0,287250.0,287249.0,287248.0,34387.0,34387.0,34387.0,34387.0,34387.0,34387.0,34386.0
289,319563.0,319563.0,319563.0,319563.0,319562.0,319561.0,319563.0,319563.0,319563.0,319561.0,319563.0,319563.0,319562.0,319564.0,319564.0,288244.0,288245.0,288242.0,288244.0,288244.0,288244.0,288243.0,288242.0,34506.0,34506.0,34506.0,34506.0,34506.0,34506.0,34505.0
290,320665.0,320664.0,320665.0,320665.0,320664.0,320663.0,320665.0,320665.0,320665.0,320663.0,320665.0,320665.0,320664.0,320666.0,320666.0,289238.0,289238.0,289236.0,289238.0,289238.0,289238.0,289237.0,289236.0,34625.0,34625.0,34625.0,34625.0,34625.0,34625.0,34624.0
291,321767.0,321766.0,321767.0,321766.0,321766.0,321765.0,321767.0,321767.0,321767.0,321765.0,321767.0,321767.0,321766.0,321768.0,321768.0,290232.0,290232.0,290230.0,290232.0,290232.0,290232.0,290231.0,290230.0,34744.0,34744.0,34744.0,34744.0,34744.0,34744.0,34743.0
292,322869.0,322868.0,322869.0,322868.0,322868.0,322867.0,322869.0,322869.0,322869.0,,,322869.0,322868.0,322870.0,322870.0,291226.0,291226.0,291224.0,291226.0,291226.0,291226.0,291225.0,291224.0,34863.0,34863.0,34863.0,34863.0,34863.0,34863.0,34862.0
293,323971.0,,323971.0,323970.0,323970.0,323969.0,323971.0,323971.0,323971.0,,,323971.0,323970.0,323972.0,323972.0,292220.0,292220.0,292218.0,292220.0,292220.0,292220.0,292219.0,292218.0,34982.0,34982.0,34982.0,34982.0,34982.0,34982.0,34981.0
294,325073.0,,325073.0,325072.0,325072.0,325071.0,325073.0,325073.0,325073.0,,,325073.0,325072.0,325074.0,325074.0,293214.0,293214.0,293212.0,293214.0,293214.0,293214.0,293213.0,293212.0,35101.0,35101.0,35101.0,35101.0,35101.0,35101.0,35099.0
295,326175.0,,326175.0,326174.0,326174.0,326173.0,326174.0,326175.0,326175.0,,,326175.0,326174.0,326176.0,326175.0,294208.0,294208.0,294206.0,294208.0,294208.0,294208.0,294207.0,294206.0,35220.0,35220.0,35220.0,35220.0,35220.0,35220.0,35218.0
296,327277.0,,327277.0,327276.0,327276.0,327275.0,327276.0,327276.0,327277.0,,,327277.0,327276.0,327278.0,327277.0,295202.0,295202.0,295200.0,295202.0,295202.0,295202.0,295201.0,295200.0,35339.0,35339.0,35339.0,35339.0,35339.0,35339.0,35337.0
297,328379.0,,328379.0,328378.0,328378.0,328377.0,328378.0,328378.0,328379.0,,,328379.0,328378.0,328380.0,328379.0,296196.0,296196.0,296194.0,296196.0,296196.0,296196.0,296195.0,296194.0,35458.0,35458.0,35458.0,35458.0,35458.0,35458.0,35456.0
298,329481.0,,329481.0,329480.0,329480.0,329478.0,329480.0,329480.0,329481.0,,,329481.0,329480.0,329482.0,329481.0,297190.0,297190.0,297188.0,297190.0,297190.0,297190.0,297188.0,297188.0,35577.0,35577.0,35577.0,35577.0,35577.0,35577.0,35575.0
299,330583.0,,330583.0,330582.0,330582.0,330580.0,330582.0,330582.0,330583.0,,,330582.0,330582.0,330584.0,330583.0,298184.0,298184.0,298182.0,298184.0,298184.0,298184.0,298182.0,298182.0,35696.0,35696.0,35695.0,35696.0,35696.0,35696.0,35694.0
300,331685.0,,331685.0,331684.0,331684.0,331682.0,331684.0,331684.0,331685.0,,,331684.0,331684.0,331686.0,331685.0,299178.0,299178.0,299176.0,299178.0,299178.0,299178.0,299176.0,299176.0,35815.0,35815.0,35814.0,35815.0,35815.0,35815.0,35813.0
301,332787.0,,332787.0,332786.0,332785.0,332784.0,332786.0,332786.0,332786.0,,,332786.0,332786.0,332787.0,332787.0,300172.0,300172.0,300170.0,300172.0,300172.0,300172.0,300170.0,300170.0,35934.0,35934.0,35933.0,35934.0,35934.0,35934.0,35932.0
302,333889.0,,333889.0,333888.0,333887.0,333886.0,333888.0,333888.0,333888.0,,,333888.0,333888.0,333889.0,333889.0,301166.0,301166.0,301164.0,301166.0,301166.0,301166.0,301164.0,301164.0,36053.0,36053.0,36052.0,36053.0,36053.0,36053.0,36051.0
303,334991.0,,334991.0,334990.0,334989.0,334988.0,334990.0,334990.0,334990.0,,,334990.0,334990.0,334991.0,334991.0,302160.0,302160.0,302158.0,302159.0,302160.0,302159.0,302158.0,302158.0,36172.0,36172.0,36171.0,36172.0,36172.0,36172.0,36170.0
304,336093.0,,336093.0,336092.0,336091.0,336090.0,336092.0,336092.0,336092.0,,,336092.0,336092.0,336093.0,336093.0,303154.0,303154.0,303152.0,303153.0,303154.0,303153.0,303152.0,303152.0,36291.0,36291.0,36290.0,36291.0,36291.0,36291.0,36289.0
305,337194.0,,337194.0,337194.0,337193.0,337192.0,337194.0,337194.0,337194.0,,,337194.0,337194.0,337195.0,337195.0,304148.0,304148.0,304146.0,304147.0,304148.0,304147.0,304146.0,304146.0,36410.0,36410.0,36409.0,36410.0,36410.0,36410.0,36408.0
306,338296.0,,338296.0,338296.0,338295.0,338293.0,338296.0,338296.0,338296.0,,,338296.0,338296.0,338297.0,338297.0,305142.0,305142.0,305140.0,305141.0,305142.0,305141.0,305140.0,305140.0,36529.0,36529.0,36528.0,36529.0,36529.0,36529.0,36527.0
307,339398.0,,339398.0,339398.0,339397.0,339395.0,339398.0,339398.0,339398.0,,,339398.0,339398.0,339399.0,339399.0,306136.0,306136.0,306134.0,306135.0,306136.0,306135.0,306134.0,306134.0,36648.0,36648.0,36647.0,36648.0,36648.0,36648.0,36646.0
308,340500.0,,340500.0,340499.0,340499.0,340497.0,340500.0,340500.0,340500.0,,,340500.0,340500.0,340501.0,340501.0,307130.0,307130.0,307128.0,307129.0,307129.0,307129.0,307128.0,307128.0,36767.0,36767.0,36766.0,36767.0,36767.0,36767.0,36765.0
309,341602.0,,341602.0,341601.0,341601.0,341599.0,341602.0,341602.0,341602.0,,,341602.0,341602.0,341602.0,341603.0,308124.0,308124.0,308122.0,308123.0,308123.0,308123.0,308122.0,308122.0,36886.0,36886.0,36885.0,36886.0,36886.0,36886.0,36884.0
310,342704.0,,342704.0,342703.0,342703.0,342701.0,342703.0,342704.0,342704.0,,,342704.0,342704.0,342704.0,342705.0,309117.0,309117.0,309116.0,309117.0,309117.0,309117.0,309116.0,309116.0,37005.0,37005.0,37004.0,37005.0,37005.0,37005.0,37003.0
311,343806.0,,343806.0,343805.0,343805.0,343803.0,343805.0,343806.0,343806.0,,,343806.0,343806.0,343806.0,343807.0,310111.0,310111.0,310110.0,310111.0,310111.0,310111.0,310110.0,310110.0,37124.0,37124.0,37123.0,37124.0,37124.0,37124.0,37122.0
312,344908.0,,344908.0,344907.0,344907.0,344905.0,,344908.0,344908.0,,,344908.0,344907.0,344908.0,344909.0,311105.0,311105.0,311104.0,311105.0,311105.0,311105.0,311104.0,311104.0,37243.0,37243.0,37242.0,37243.0,37243.0,37243.0,37241.0
313,346010.0,,346010.0,346009.0,346009.0,346007.0,,346010.0,346009.0,,,346009.0,346009.0,346010.0,346011.0,312099.0,312099.0,312098.0,312099.0,312099.0,312099.0,312098.0,312098.0,37362.0,37362.0,37361.0,37362.0,37362.0,37362.0,37360.0
314,347112.0,,347112.0,347111.0,347111.0,347109.0,,347112.0,347111.0,,,347111.0,347111.0,347112.0,347113.0,313093.0,313093.0,313092.0,313093.0,313093.0,313093.0,313092.0,313092.0,37481.0,37481.0,37480.0,37481.0,37481.0,37481.0,37479.0
315,348214.0,,348214.0,348213.0,348213.0,348211.0,,348214.0,348213.0,,,348213.0,348213.0,348214.0,348215.0,314087.0,314087.0,314086.0,314087.0,314087.0,314087.0,314086.0,314086.0,37600.0,37600.0,37599.0,37600.0,37600.0,37600.0,37598.0
316,349316.0,,349316.0,349315.0,349315.0,349313.0,,349316.0,349315.0,,,349315.0,349315.0,349316.0,349316.0,315081.0,315081.0,315080.0,315081.0,315081.0,315081.0,315079.0,315080.0,37719.0,37719.0,37718.0,37719.0,37719.0,37719.0,37717.0
317,350418.0,,350418.0,350417.0,350417.0,350415.0,,350418.0,,,,350417.0,350417.0,350418.0,350418.0,316075.0,316075.0,316074.0,316075.0,316075.0,316075.0,316073.0,316074.0,37838.0,37838.0,37837.0,37838.0,37838.0,37838.0,37836.0
318,351520.0,,351520.0,351519.0,351519.0,351517.0,,,,,,351519.0,351519.0,351520.0,351520.0,317069.0,317069.0,317067.0,317069.0,317069.0,317069.0,317067.0,317068.0,37957.0,37957.0,37956.0,37957.0,37957.0,37957.0,37955.0
319,352622.0,,352622.0,352621.0,352621.0,352619.0,,,,,,352621.0,352621.0,352622.0,352622.0,318063.0,318063.0,318061.0,318063.0,318063.0,318063.0,318061.0,318062.0,38076.0,38076.0,38075.0,38076.0,38076.0,38076.0,38074.0
320,353724.0,,353723.0,353723.0,353723.0,353721.0,,,,,,353723.0,353723.0,353724.0,353724.0,319057.0,319057.0,319055.0,319057.0,319057.0,319057.0,319055.0,319056.0,38195.0,38195.0,38194.0,38195.0,38195.0,38195.0,38193.0
321,354826.0,,354825.0,354825.0,354825.0,354823.0,,,,,,354825.0,354825.0,354826.0,354826.0,320051.0,320051.0,320049.0,320051.0,320051.0,320050.0,320049.0,320050.0,38314.0,38314.0,38313.0,38314.0,38314.0,38314.0,38312.0
322,355928.0,,355927.0,355927.0,355927.0,355925.0,,,,,,355927.0,355927.0,355928.0,355928.0,321045.0,321045.0,321043.0,321045.0,321045.0,321044.0,321043.0,321044.0,38433.0,38433.0,38432.0,38433.0,38433.0,38433.0,38431.0
323,357030.0,,357029.0,357029.0,357029.0,357027.0,,,,,,357029.0,357029.0,357030.0,357030.0,322039.0,322039.0,322037.0,322038.0,322039.0,322038.0,322037.0,322038.0,38552.0,38552.0,38551.0,38552.0,38552.0,38552.0,38550.0
324,358132.0,,358131.0,358131.0,358131.0,358129.0,,,,,,358130.0,358131.0,358132.0,358132.0,323033.0,323033.0,323031.0,323032.0,323033.0,323032.0,323031.0,323032.0,38671.0,38671.0,38670.0,38671.0,38671.0,38671.0,38669.0
325,359233.0,,359233.0,359233.0,359233.0,359231.0,,,,,,359232.0,359233.0,359234.0,359234.0,324027.0,324027.0,324025.0,324026.0,324026.0,324026.0,324025.0,324026.0,38790.0,38790.0,38789.0,38790.0,38790.0,38790.0,38788.0
326,360335.0,,360335.0,360334.0,360335.0,360333.0,,,,,,360334.0,360335.0,360336.0,360336.0,325021.0,325021.0,325019.0,325020.0,325020.0,325020.0,325019.0,325020.0,38909.0,38909.0,38908.0,38909.0,38909.0,38909.0,38907.0
327,361437.0,,361437.0,361436.0,361436.0,361435.0,,,,,,361436.0,361437.0,361438.0,361438.0,326015.0,326015.0,326013.0,326014.0,326014.0,326014.0,326013.0,326014.0,39028.0,39028.0,39027.0,39028.0,39028.0,39028.0,39026.0
328,362539.0,,362538.0,362538.0,362538.0,362537.0,,,,,,362538.0,362539.0,362540.0,362540.0,327009.0,327009.0,327007.0,327008.0,327008.0,327008.0,327007.0,327008.0,39147.0,39147.0,39146.0,39147.0,39147.0,39147.0,39145.0
329,363641.0,,363640.0,363640.0,363640.0,363639.0,,,,,,363640.0,363641.0,363642.0,363642.0,328003.0,328003.0,328001.0,328002.0,328002.0,328002.0,328001.0,328002.0,39266.0,39266.0,39265.0,39266.0,39266.0,39266.0,39264.0
330,364743.0,,364742.0,364742.0,364742.0,364741.0,,,,,,364742.0,364743.0,364744.0,364744.0,328997.0,328997.0,328994.0,328996.0,328996.0,328996.0,328995.0,328995.0,39385.0,39385.0,39384.0,39385.0,39385.0,39385.0,39383.0
331,365845.0,,365844.0,365844.0,365844.0,365843.0,,,,,,365844.0,365845.0,365845.0,365846.0,329991.0,329991.0,329988.0,329990.0,329990.0,329990.0,329989.0,329989.0,39504.0,39504.0,39503.0,39504.0,39504.0,39504.0,39502.0
332,366947.0,,366946.0,366946.0,366946.0,366945.0,,,,,,366946.0,366947.0,366947.0,366948.0,330985.0,330985.0,330982.0,330984.0,330984.0,330984.0,330983.0,330983.0,39623.0,39623.0,39622.0,39623.0,39623.0,39623.0,39621.0
333,368049.0,,368048.0,368048.0,368048.0,368047.0,,,,,,368048.0,368049.0,368049.0,368050.0,331979.0,331979.0,331976.0,331978.0,331978.0,331978.0,331977.0,331977.0,39742.0,39742.0,39741.0,39742.0,39742.0,39742.0,39740.0
334,369151.0,,369150.0,369149.0,369150.0,369149.0,,,,,,369150.0,369151.0,369151.0,369152.0,332973.0,332973.0,332970.0,332972.0,332972.0,332972.0,332971.0,332971.0,39861.0,39861.0,39860.0,39861.0,39861.0,39861.0,39859.0
335,370253.0,,370252.0,370251.0,370252.0,370251.0,,,,,,370252.0,370253.0,370253.0,370254.0,333966.0,333967.0,333964.0,333966.0,333966.0,333966.0,333965.0,333965.0,39980.0,39980.0,39979.0,39980.0,39980.0,39980.0,39978.0
336,371355.0,,371354.0,371353.0,371354.0,371353.0,,,,,,371354.0,371355.0,371354.0,371355.0,334960.0,334960.0,334958.0,334960.0,334960.0,334960.0,334959.0,334959.0,40099.0,40099.0,40098.0,40099.0,40099.0,40099.0,40097.0
337,372457.0,,372456.0,372455.0,372456.0,372455.0,,,,,,372456.0,372457.0,372456.0,372457.0,335954.0,335954.0,335952.0,335954.0,335954.0,335954.0,335953.0,335953.0,40218.0,40218.0,40217.0,40218.0,40218.0,40218.0,40216.0
338,373559.0,,373558.0,373557.0,373558.0,373557.0,,,,,,373558.0,373559.0,373558.0,373559.0,336948.0,336948.0,336946.0,336948.0,336948.0,336948.0,336947.0,336947.0,40337.0,40337.0,40336.0,40337.0,40337.0,40337.0,40335.0
339,374661.0,,374660.0,374659.0,374660.0,374658.0,,,,,,374660.0,374661.0,374660.0,374661.0,337942.0,337942.0,337940.0,337942.0,337942.0,337942.0,337941.0,337941.0,40456.0,40456.0,40455.0,40456.0,40456.0,40456.0,40454.0
340,375763.0,,375762.0,375761.0,375762.0,375760.0,,,,,,375762.0,375763.0,375762.0,375763.0,338936.0,338936.0,338934.0,338936.0,338936.0,338936.0,338935.0,338935.0,40575.0,40575.0,40574.0,40575.0,40575.0,40575.0,40573.0
341,376865.0,,376864.0,376863.0,376864.0,376862.0,,,,,,376864.0,376864.0,376864.0,376865.0,339930.0,339930.0,339928.0,339930.0,339929.0,339930.0,339929.0,339929.0,40694.0,40694.0,40693.0,40694.0,40694.0,40694.0,40692.0
342,377967.0,,377966.0,377965.0,377966.0,377964.0,,,,,,377966.0,377966.0,377966.0,377967.0,340924.0,340924.0,340922.0,340924.0,340923.0,340924.0,340923.0,340923.0,40813.0,40813.0,40812.0,40813.0,40813.0,40813.0,40811.0
343,379069.0,,379068.0,379067.0,379068.0,379066.0,,,,,,379068.0,379068.0,379068.0,379069.0,341918.0,341918.0,341916.0,341918.0,341917.0,341918.0,341917.0,341917.0,40932.0,40932.0,40931.0,40932.0,40932.0,40932.0,40930.0
344,380171.0,,380170.0,380169.0,380170.0,380168.0,,,,,,380170.0,380170.0,380170.0,380171.0,342912.0,342912.0,342910.0,342911.0,342911.0,342912.0,342911.0,342911.0,41051.0,41050.0,41050.0,41051.0,41051.0,41051.0,41049.0
345,381273.0,,381272.0,381271.0,381272.0,381270.0,,,,,,381272.0,381272.0,381272.0,381273.0,343906.0,343906.0,343904.0,343905.0,343905.0,343906.0,343905.0,343905.0,41170.0,41169.0,41169.0,41170.0,41170.0,41170.0,41168.0
346,382375.0,,382374.0,382373.0,382374.0,382372.0,,,,,,382374.0,382374.0,382374.0,382375.0,344900.0,344900.0,344898.0,344899.0,344899.0,344900.0,344899.0,344899.0,41289.0,41288.0,41288.0,41289.0,41289.0,41289.0,41287.0
347,383476.0,,383476.0,383475.0,383476.0,383474.0,,,,,,383476.0,383476.0,383476.0,383477.0,345894.0,345894.0,345892.0,345893.0,345893.0,345894.0,345893.0,345893.0,41408.0,41407.0,41407.0,41408.0,41408.0,41408.0,41406.0
348,384578.0,,384578.0,384577.0,384578.0,384576.0,,,,,,384578.0,384578.0,384578.0,384579.0,346888.0,346888.0,346886.0,346887.0,346887.0,346888.0,346887.0,346887.0,41527.0,41526.0,41526.0,41527.0,41527.0,41527.0,41525.0
349,385680.0,,385680.0,385679.0,385680.0,385678.0,,,,,,385680.0,385680.0,385680.0,385681.0,347882.0,347882.0,347880.0,347881.0,347881.0,347882.0,347880.0,347881.0,41646.0,41645.0,41645.0,41646.0,41646.0,41646.0,41644.0
350,386782.0,,386782.0,386781.0,386782.0,386780.0,,,,,,386782.0,386782.0,386782.0,386783.0,348876.0,348876.0,348874.0,348875.0,348875.0,348876.0,348874.0,348875.0,41764.0,41764.0,41764.0,41765.0,41765.0,41765.0,41763.0
351,387884.0,,387884.0,387883.0,387883.0,387882.0,,,,,,387884.0,387884.0,387884.0,387885.0,349870.0,349870.0,349868.0,349869.0,349869.0,349870.0,349868.0,349869.0,41883.0,41883.0,41883.0,41884.0,41884.0,41884.0,41882.0
352,388986.0,,388986.0,388985.0,388985.0,388984.0,,,,,,388986.0,388986.0,388986.0,388986.0,350864.0,350864.0,350862.0,350863.0,350863.0,350864.0,350862.0,350863.0,42002.0,42002.0,42002.0,42003.0,42003.0,42003.0,42001.0
353,390088.0,,390088.0,390087.0,390087.0,390086.0,,,,,,390088.0,390088.0,390088.0,390088.0,351858.0,351858.0,351856.0,351857.0,351857.0,351858.0,351856.0,351857.0,42121.0,42121.0,42121.0,42122.0,42122.0,42122.0,42120.0
354,391189.0,,391190.0,391189.0,391189.0,391188.0,,,,,,391190.0,391190.0,391190.0,391190.0,352852.0,352852.0,352850.0,352851.0,352851.0,352852.0,352850.0,352851.0,42240.0,42240.0,42240.0,42241.0,42241.0,42241.0,42239.0
355,392291.0,,392292.0,392291.0,392291.0,392290.0,,,,,,392292.0,392292.0,392292.0,392292.0,353846.0,353846.0,353844.0,353845.0,353845.0,353846.0,353844.0,353845.0,42359.0,42359.0,42359.0,42360.0,42360.0,42360.0,42358.0
356,393393.0,,393394.0,393393.0,393393.0,393392.0,,,,,,393394.0,393394.0,393394.0,393394.0,354840.0,354840.0,354838.0,354839.0,354839.0,354839.0,354838.0,354839.0,42478.0,42478.0,42478.0,42479.0,42479.0,42479.0,42477.0
357,394495.0,,394496.0,394495.0,394495.0,394494.0,,,,,,394496.0,394496.0,394496.0,394496.0,355834.0,355834.0,355831.0,355833.0,355833.0,355833.0,355832.0,355833.0,42597.0,42597.0,42597.0,42598.0,42598.0,42598.0,42596.0
358,395597.0,,395598.0,395597.0,395597.0,395595.0,,,,,,395598.0,395598.0,395598.0,395598.0,356828.0,356828.0,356825.0,356827.0,356827.0,356827.0,356826.0,356827.0,42716.0,42716.0,42716.0,42717.0,42717.0,42717.0,42715.0
359,396699.0,,396699.0,396699.0,396699.0,396697.0,,,,,,396699.0,396700.0,396700.0,396700.0,357822.0,357821.0,357819.0,357821.0,357821.0,357821.0,357819.0,357821.0,42835.0,42835.0,42835.0,42836.0,42836.0,42836.0,42834.0
360,397801.0,,397801.0,397801.0,397801.0,397799.0,,,,,,397801.0,397802.0,397802.0,397802.0,358815.0,358815.0,358813.0,358814.0,358814.0,358815.0,358813.0,358815.0,42954.0,42954.0,42954.0,42955.0,42955.0,42955.0,42953.0
361,398903.0,,398903.0,398903.0,398903.0,398901.0,,,,,,398903.0,398904.0,398904.0,398904.0,359809.0,359809.0,359807.0,359808.0,359808.0,359809.0,359807.0,359809.0,43073.0,43073.0,43073.0,43074.0,43074.0,43074.0,43072.0
362,400005.0,,400005.0,400005.0,400005.0,400003.0,,,,,,400005.0,400006.0,400006.0,400006.0,360803.0,360803.0,360801.0,360802.0,360802.0,360803.0,360801.0,360803.0,43192.0,43192.0,43192.0,43193.0,43193.0,43193.0,43191.0
363,401107.0,,401107.0,401107.0,401107.0,401105.0,,,,,,401107.0,401108.0,401108.0,401108.0,361797.0,361797.0,361795.0,361796.0,361796.0,361797.0,361795.0,361797.0,43311.0,43311.0,43311.0,43312.0,43312.0,43312.0,43310.0
364,402209.0,,402209.0,402209.0,402209.0,402207.0,,,,,,402209.0,402210.0,402210.0,402210.0,362791.0,362791.0,362789.0,362790.0,362790.0,362791.0,362789.0,362791.0,43430.0,43430.0,43430.0,43431.0,43431.0,43431.0,43429.0
365,403311.0,,403311.0,403311.0,403311.0,403309.0,,,,,,403311.0,403312.0,403312.0,403312.0,363785.0,363785.0,363783.0,363784.0,363784.0,363785.0,363783.0,363784.0,43549.0,43549.0,43549.0,43550.0,43550.0,43550.0,43548.0
366,404413.0,,404413.0,404413.0,404413.0,404411.0,,,,,,404413.0,404414.0,404414.0,404414.0,364779.0,364779.0,364777.0,364778.0,364778.0,364779.0,364777.0,364778.0,43668.0,43668.0,43668.0,43669.0,43669.0,43669.0,43667.0
367,405515.0,,405515.0,405515.0,405514.0,405512.0,,,,,,405515.0,405516.0,405516.0,405516.0,365773.0,365773.0,365771.0,365772.0,365772.0,365773.0,365771.0,365772.0,43787.0,43787.0,43787.0,43788.0,43788.0,43788.0,43786.0
368,406617.0,,406617.0,406616.0,406616.0,406614.0,,,,,,406617.0,406618.0,406618.0,406617.0,366767.0,366767.0,366765.0,366766.0,366766.0,366767.0,366765.0,366766.0,43906.0,43906.0,43906.0,43907.0,43907.0,43907.0,43905.0
369,407719.0,,407719.0,407718.0,407718.0,407716.0,,,,,,407719.0,407720.0,407720.0,407719.0,367761.0,367761.0,367759.0,367760.0,367760.0,367761.0,367759.0,367760.0,44025.0,44025.0,44025.0,44026.0,44026.0,44026.0,44024.0
370,408821.0,,408821.0,408820.0,408820.0,408818.0,,,,,,408821.0,408822.0,408822.0,408821.0,368755.0,368755.0,368753.0,368754.0,368754.0,368755.0,368753.0,368754.0,44144.0,44144.0,44144.0,44145.0,44145.0,44145.0,44143.0
371,409923.0,,409922.0,409922.0,409922.0,409920.0,,,,,,409922.0,409924.0,409924.0,409923.0,369749.0,369749.0,369747.0,369748.0,369748.0,369749.0,369747.0,369748.0,44263.0,44263.0,44263.0,44264.0,44264.0,44264.0,44262.0
372,411025.0,,411024.0,411024.0,411024.0,411022.0,,,,,,411024.0,411026.0,411025.0,411025.0,370743.0,370743.0,370741.0,370742.0,370742.0,370743.0,370741.0,370742.0,44382.0,44382.0,44382.0,44383.0,44383.0,44383.0,44381.0
373,412127.0,,412126.0,412126.0,412126.0,412124.0,,,,,,412126.0,,412127.0,412126.0,371737.0,371737.0,371735.0,371736.0,371736.0,371736.0,371735.0,371736.0,44501.0,44501.0,44501.0,44502.0,44502.0,44502.0,44500.0
374,413229.0,,413228.0,413228.0,413228.0,413226.0,,,,,,413228.0,,413229.0,413228.0,372731.0,372731.0,372729.0,372730.0,372730.0,372730.0,372729.0,372730.0,44620.0,44620.0,44620.0,44621.0,44621.0,44621.0,44619.0
375,414331.0,,414330.0,414330.0,414330.0,414328.0,,,,,,414330.0,,414331.0,414330.0,373725.0,373725.0,373723.0,373724.0,373724.0,373724.0,373723.0,373724.0,44739.0,44739.0,44739.0,44740.0,44740.0,44740.0,44738.0
376,415433.0,,415432.0,415432.0,415432.0,415430.0,,,,,,415432.0,,415433.0,415432.0,374719.0,374719.0,374717.0,374718.0,374718.0,374718.0,374717.0,374718.0,44858.0,44858.0,44858.0,44859.0,44859.0,44859.0,44857.0
377,416535.0,,416534.0,416534.0,416534.0,416532.0,,,,,,416534.0,,416535.0,416534.0,375712.0,375713.0,375711.0,375712.0,375711.0,375712.0,375711.0,375712.0,44977.0,44977.0,44977.0,44978.0,44978.0,44978.0,44976.0
378,417637.0,,417636.0,417636.0,417636.0,417634.0,,,,,,417636.0,,417637.0,417636.0,376706.0,376706.0,376705.0,376706.0,376705.0,376706.0,376705.0,376706.0,45096.0,45096.0,45096.0,45097.0,45097.0,45097.0,45095.0
379,418739.0,,418738.0,418738.0,418738.0,418736.0,,,,,,418738.0,,418739.0,418738.0,377700.0,377700.0,377699.0,377700.0,377699.0,377700.0,377698.0,377700.0,45215.0,45215.0,45215.0,45216.0,45216.0,45216.0,45214.0
380,419841.0,,419840.0,419840.0,419840.0,419838.0,,,,,,419840.0,,419841.0,419840.0,378694.0,378694.0,378693.0,378694.0,378693.0,378694.0,378692.0,378694.0,45334.0,45334.0,45334.0,45335.0,45335.0,45335.0,45333.0
381,420943.0,,420942.0,420942.0,420941.0,420940.0,,,,,,420942.0,,420943.0,420942.0,379688.0,379688.0,379687.0,379688.0,379687.0,379688.0,379686.0,379688.0,45453.0,45453.0,45453.0,45454.0,45454.0,45454.0,45452.0
382,422045.0,,422044.0,422044.0,422043.0,422042.0,,,,,,422044.0,,422045.0,422044.0,380682.0,380682.0,380681.0,380682.0,380681.0,380682.0,380680.0,380682.0,45572.0,45572.0,45572.0,45573.0,45573.0,45573.0,45571.0
383,423147.0,,423146.0,423146.0,423145.0,423143.0,,,,,,423146.0,,423147.0,423146.0,381676.0,381676.0,381675.0,381676.0,381675.0,381676.0,381674.0,381675.0,45691.0,45691.0,45691.0,45692.0,45692.0,45692.0,45690.0
384,424249.0,,424248.0,424247.0,424247.0,424245.0,,,,,,424248.0,,424249.0,424248.0,382670.0,382670.0,382669.0,382670.0,382669.0,382670.0,382668.0,382669.0,45810.0,45810.0,45810.0,45811.0,45811.0,45811.0,45809.0
385,425351.0,,425350.0,425349.0,425349.0,425347.0,,,,,,425350.0,,425351.0,425350.0,383664.0,383664.0,383663.0,383664.0,383663.0,383664.0,383662.0,383662.0,45929.0,45929.0,45929.0,45930.0,45930.0,45930.0,45928.0
386,426453.0,,426452.0,426451.0,426451.0,426449.0,,,,,,426452.0,,426453.0,426452.0,384658.0,384658.0,384657.0,384658.0,384657.0,384658.0,384656.0,384656.0,46048.0,46048.0,46048.0,46049.0,46049.0,46049.0,46047.0
387,427555.0,,427554.0,427553.0,427553.0,427551.0,,,,,,427554.0,,427555.0,427554.0,385652.0,385652.0,385651.0,385652.0,385651.0,385651.0,385650.0,385650.0,46167.0,46167.0,46167.0,46168.0,46168.0,46168.0,46166.0
388,428657.0,,428656.0,428655.0,428655.0,428653.0,,,,,,428656.0,,428657.0,428656.0,386646.0,386646.0,386645.0,386646.0,386645.0,386645.0,386644.0,386644.0,46286.0,46286.0,46286.0,46287.0,46287.0,46287.0,46285.0
389,429759.0,,429758.0,429757.0,429757.0,429755.0,,,,,,429758.0,,429759.0,429758.0,387640.0,387640.0,387639.0,387639.0,387639.0,387639.0,387638.0,387638.0,46405.0,46405.0,46405.0,46406.0,46406.0,46406.0,46404.0
390,430860.0,,430860.0,430859.0,430859.0,430857.0,,,,,,430860.0,,430861.0,430860.0,388634.0,388634.0,388633.0,388633.0,388633.0,388633.0,388632.0,388632.0,46524.0,46524.0,46524.0,46525.0,46525.0,46525.0,46523.0
391,431962.0,,431962.0,431961.0,431961.0,431959.0,,,,,,431961.0,,431963.0,431962.0,389628.0,389628.0,389626.0,389627.0,389627.0,389627.0,389626.0,389626.0,46643.0,46643.0,46642.0,46644.0,46644.0,46644.0,46642.0
392,433064.0,,433064.0,433063.0,433063.0,433061.0,,,,,,433063.0,,433065.0,433064.0,390622.0,390622.0,390620.0,390621.0,390621.0,390621.0,390620.0,390620.0,46762.0,46762.0,46761.0,46763.0,46763.0,46763.0,46761.0
393,434166.0,,434166.0,434165.0,434165.0,434163.0,,,,,,434165.0,,434167.0,434166.0,391616.0,391616.0,391614.0,391615.0,391615.0,391615.0,391614.0,391614.0,46881.0,46881.0,46880.0,46882.0,46882.0,46882.0,46880.0
394,435268.0,,435268.0,435267.0,435267.0,435265.0,,,,,,435267.0,,435269.0,435268.0,392610.0,392610.0,392608.0,392609.0,392609.0,392609.0,392608.0,392608.0,47000.0,47000.0,46999.0,47001.0,47001.0,47001.0,46999.0
395,436370.0,,436370.0,436368.0,436369.0,436367.0,,,,,,436369.0,,436371.0,436370.0,393603.0,393604.0,393602.0,393603.0,393603.0,393603.0,393602.0,393602.0,47119.0,47119.0,47118.0,47120.0,47120.0,47120.0,47118.0
396,437472.0,,437472.0,437470.0,437471.0,437469.0,,,,,,437471.0,,437473.0,437472.0,394597.0,394598.0,394596.0,394597.0,394597.0,394597.0,394596.0,394596.0,47238.0,47238.0,47237.0,47239.0,47239.0,47239.0,47237.0
397,438574.0,,438574.0,438571.0,438572.0,438571.0,,,,,,438573.0,,438575.0,438574.0,395591.0,395592.0,395590.0,395591.0,395591.0,395591.0,395590.0,395590.0,47357.0,47357.0,47356.0,47358.0,47358.0,47358.0,47356.0
398,439676.0,,439676.0,,439674.0,439673.0,,,,,,439675.0,,439677.0,439676.0,396585.0,396586.0,396584.0,396585.0,396585.0,396585.0,396584.0,396584.0,47476.0,47476.0,47475.0,47477.0,47477.0,47477.0,47475.0
399,440778.0,,440778.0,,440776.0,440774.0,,,,,,440777.0,,440779.0,440778.0,397579.0,397580.0,397578.0,397579.0,397579.0,397579.0,397578.0,397578.0,47595.0,47594.0,47594.0,47596.0,47596.0,47596.0,47594.0
400,441880.0,,441880.0,,441878.0,441876.0,,,,,,441879.0,,441881.0,441880.0,398573.0,398573.0,398572.0,398573.0,398573.0,398573.0,398572.0,398572.0,47714.0,47713.0,47713.0,47715.0,47715.0,47715.0,47713.0
401,442982.0,,442982.0,,442980.0,442978.0,,,,,,442981.0,,442983.0,442982.0,399567.0,399567.0,399566.0,399567.0,399567.0,399567.0,399566.0,399566.0,47833.0,47832.0,47832.0,47834.0,47834.0,47834.0,47832.0
402,444084.0,,444084.0,,,444080.0,,,,,,444083.0,,444085.0,444084.0,400561.0,400561.0,400560.0,400561.0,400561.0,400561.0,400559.0,400559.0,47952.0,47951.0,47951.0,47953.0,47953.0,47953.0,47951.0
403,445186.0,,445186.0,,,445182.0,,,,,,445185.0,,445187.0,445186.0,401555.0,401555.0,401554.0,401555.0,401555.0,401555.0,401553.0,401553.0,48071.0,48070.0,48070.0,48072.0,48072.0,48072.0,48070.0
404,446288.0,,446287.0,,,446284.0,,,,,,446287.0,,446289.0,446288.0,402549.0,402549.0,402548.0,402549.0,402549.0,402549.0,402547.0,402547.0,48190.0,48189.0,48189.0,48191.0,48191.0,48191.0,48189.0
405,447390.0,,447389.0,,,447386.0,,,,,,447389.0,,447391.0,447389.0,403543.0,403543.0,403542.0,403543.0,403543.0,403543.0,403541.0,403541.0,48309.0,48308.0,48308.0,48310.0,48310.0,48310.0,48308.0
406,448491.0,,448491.0,,,448488.0,,,,,,448491.0,,448493.0,448491.0,404537.0,404537.0,404536.0,404537.0,404537.0,404537.0,404535.0,404535.0,48428.0,48427.0,48427.0,48429.0,48429.0,48429.0,48427.0
407,449593.0,,449593.0,,,449590.0,,,,,,449593.0,,449595.0,449593.0,405531.0,405531.0,405530.0,405531.0,405531.0,405531.0,405529.0,405529.0,48547.0,48546.0,48546.0,48548.0,48548.0,48548.0,48546.0
408,450695.0,,450695.0,,,450692.0,,,,,,450695.0,,450696.0,450695.0,406525.0,406525.0,406524.0,406525.0,406524.0,406525.0,406523.0,406523.0,48666.0,48665.0,48665.0,48666.0,48667.0,48667.0,48665.0
409,451797.0,,451797.0,,,451794.0,,,,,,451797.0,,451797.0,451797.0,407519.0,407519.0,407517.0,407519.0,407518.0,407519.0,407517.0,407517.0,48785.0,48784.0,48784.0,48785.0,48786.0,48786.0,48784.0
410,452899.0,,452899.0,,,452896.0,,,,,,452899.0,,452899.0,452899.0,408513.0,408513.0,408511.0,408513.0,408512.0,408513.0,408511.0,408511.0,48904.0,48903.0,48903.0,48904.0,48905.0,48905.0,48903.0
411,454000.0,,454001.0,,,453998.0,,,,,,454001.0,,454001.0,454001.0,409507.0,409507.0,409505.0,409507.0,409506.0,409507.0,409505.0,409505.0,49023.0,49022.0,49022.0,49023.0,49024.0,49024.0,49022.0
412,455102.0,,455103.0,,,455100.0,,,,,,455102.0,,455103.0,455103.0,410501.0,410501.0,410499.0,410501.0,410500.0,410501.0,410499.0,410499.0,49142.0,49141.0,49141.0,49142.0,49143.0,49143.0,49141.0
413,456204.0,,456205.0,,,456202.0,,,,,,456204.0,,456205.0,456205.0,411495.0,411495.0,411493.0,411495.0,411494.0,411495.0,411493.0,411493.0,49261.0,49260.0,49260.0,49261.0,49262.0,49262.0,49260.0
414,457306.0,,457307.0,,,457304.0,,,,,,457306.0,,457307.0,457307.0,412489.0,412489.0,412487.0,412489.0,412488.0,412489.0,412487.0,412487.0,49380.0,49379.0,49379.0,49380.0,49381.0,49381.0,49379.0
415,458408.0,,458409.0,,,458406.0,,,,,,458408.0,,458409.0,458409.0,413483.0,413483.0,413481.0,413483.0,413482.0,413483.0,413481.0,413481.0,49499.0,49498.0,49498.0,49499.0,49500.0,49500.0,49498.0
416,459510.0,,459511.0,,,459508.0,,,,,,459510.0,,459511.0,459511.0,414476.0,414477.0,414475.0,414477.0,414476.0,414477.0,414475.0,414475.0,49618.0,49617.0,49617.0,49618.0,49619.0,49619.0,49617.0
417,460612.0,,460612.0,,,460610.0,,,,,,460612.0,,460613.0,460613.0,415470.0,415471.0,415469.0,415471.0,415470.0,415471.0,415469.0,415469.0,49737.0,49736.0,49736.0,49737.0,49738.0,49738.0,49736.0
418,461714.0,,461714.0,,,461712.0,,,,,,461714.0,,461715.0,461715.0,416464.0,416465.0,416463.0,416465.0,416464.0,416465.0,416463.0,416463.0,49856.0,49855.0,49855.0,49856.0,49857.0,49857.0,49855.0
419,462816.0,,462816.0,,,462814.0,,,,,,462816.0,,462817.0,462817.0,417458.0,417459.0,417457.0,417459.0,417458.0,417459.0,417457.0,417457.0,49975.0,49974.0,49973.0,49975.0,49976.0,49976.0,49974.0
420,463918.0,,463918.0,,,463916.0,,,,,,463918.0,,463919.0,463919.0,418452.0,418453.0,418451.0,418453.0,418452.0,418453.0,418451.0,418451.0,50094.0,50093.0,50092.0,50094.0,50095.0,50095.0,50093.0
421,465020.0,,465020.0,,,465018.0,,,,,,465020.0,,465021.0,465020.0,419446.0,419447.0,419445.0,419447.0,419446.0,419446.0,419445.0,419445.0,50213.0,50212.0,50211.0,50213.0,50214.0,50214.0,50212.0
422,466122.0,,466122.0,,,466120.0,,,,,,466122.0,,466123.0,466122.0,420440.0,420441.0,420439.0,420441.0,420440.0,420440.0,420439.0,420439.0,50332.0,50331.0,50330.0,50332.0,50333.0,50333.0,50331.0
423,467224.0,,467224.0,,,467222.0,,,,,,467224.0,,467225.0,467224.0,421434.0,421435.0,421433.0,421434.0,421434.0,421434.0,421433.0,421433.0,50451.0,50450.0,50449.0,50451.0,50452.0,50452.0,50450.0
424,468326.0,,468326.0,,,468324.0,,,,,,468326.0,,468327.0,468326.0,422428.0,422429.0,422427.0,422428.0,422428.0,422428.0,422427.0,422427.0,50570.0,50569.0,50568.0,50570.0,50571.0,50571.0,50569.0
425,469428.0,,469428.0,,,469426.0,,,,,,469428.0,,469429.0,469428.0,423422.0,423423.0,423421.0,423422.0,423422.0,423422.0,423421.0,423421.0,50689.0,50688.0,50687.0,50689.0,50690.0,50690.0,50688.0
426,470530.0,,470530.0,,,470528.0,,,,,,470530.0,,470531.0,470530.0,424416.0,424417.0,424414.0,424416.0,424415.0,424416.0,424415.0,424415.0,50808.0,50807.0,50806.0,50808.0,50809.0,50809.0,50807.0
427,471632.0,,471632.0,,,471630.0,,,,,,471632.0,,471633.0,471632.0,425410.0,425411.0,425408.0,425410.0,425409.0,425410.0,425409.0,425409.0,50927.0,50926.0,50925.0,50927.0,50928.0,50928.0,50926.0
428,472734.0,,472734.0,,,472731.0,,,,,,472734.0,,472735.0,472734.0,426404.0,426405.0,426402.0,426404.0,426403.0,426404.0,426403.0,426403.0,51046.0,51045.0,51044.0,51046.0,51047.0,51047.0,51045.0
429,473836.0,,473836.0,,,473833.0,,,,,,473836.0,,473837.0,473836.0,427398.0,427398.0,427396.0,427398.0,427397.0,427398.0,427396.0,427397.0,51165.0,51164.0,51163.0,51165.0,51166.0,51166.0,51164.0
430,474938.0,,474938.0,,,474935.0,,,,,,474938.0,,474939.0,474938.0,428392.0,428392.0,428390.0,428392.0,428391.0,428392.0,428390.0,428391.0,51284.0,51283.0,51282.0,51284.0,51285.0,51285.0,51283.0
431,476040.0,,476040.0,,,476037.0,,,,,,476040.0,,476041.0,476040.0,,429386.0,429384.0,429386.0,429385.0,429386.0,429384.0,429384.0,51403.0,51402.0,51401.0,51403.0,51404.0,51404.0,51402.0
432,477142.0,,477142.0,,,477139.0,,,,,,477142.0,,477143.0,477142.0,,430380.0,430378.0,430380.0,430379.0,430380.0,430378.0,430378.0,51522.0,51521.0,51520.0,51522.0,51523.0,51523.0,51521.0
433,478244.0,,478244.0,,,478241.0,,,,,,478244.0,,478245.0,478244.0,,431374.0,431372.0,431374.0,431373.0,431374.0,431372.0,431372.0,51641.0,51640.0,51639.0,51641.0,51642.0,51642.0,51640.0
434,479346.0,,479346.0,,,479343.0,,,,,,479346.0,,479347.0,479346.0,,432368.0,432366.0,432368.0,432367.0,432368.0,432366.0,432366.0,51760.0,51759.0,51758.0,51760.0,51761.0,51761.0,51759.0
435,480448.0,,480448.0,,,480445.0,,,,,,480448.0,,480449.0,480448.0,,433362.0,433360.0,433362.0,433361.0,433362.0,433360.0,433360.0,51879.0,51878.0,51877.0,51879.0,51880.0,51880.0,51878.0
436,481550.0,,481550.0,,,481547.0,,,,,,481550.0,,481551.0,481550.0,,434356.0,434354.0,434356.0,434355.0,434356.0,434354.0,434354.0,51998.0,51997.0,51996.0,51998.0,51999.0,51999.0,51997.0
437,482652.0,,482652.0,,,482649.0,,,,,,482652.0,,482653.0,482652.0,,435350.0,435348.0,435350.0,435349.0,435349.0,435348.0,435348.0,52117.0,52116.0,52115.0,52117.0,52118.0,52118.0,52116.0
438,483754.0,,483754.0,,,483751.0,,,,,,483753.0,,483755.0,483754.0,,436344.0,436342.0,436344.0,436343.0,436343.0,436342.0,436342.0,52236.0,52235.0,52234.0,52236.0,52237.0,52237.0,52235.0
439,484856.0,,484856.0,,,484853.0,,,,,,484855.0,,,484856.0,,437338.0,437336.0,437338.0,437337.0,437337.0,437336.0,437336.0,52355.0,52354.0,52353.0,52355.0,52356.0,52356.0,52354.0
440,485958.0,,485958.0,,,485955.0,,,,,,485957.0,,,485957.0,,438332.0,438330.0,438332.0,438331.0,438331.0,438330.0,438330.0,52474.0,52473.0,52472.0,52474.0,52475.0,52475.0,52473.0
441,487060.0,,487060.0,,,487057.0,,,,,,487059.0,,,487059.0,,439326.0,439324.0,439326.0,439325.0,439325.0,439324.0,439324.0,52593.0,52592.0,52591.0,52593.0,52594.0,52594.0,52592.0
442,488162.0,,488162.0,,,488159.0,,,,,,488161.0,,,,,440320.0,440318.0,440320.0,440319.0,440319.0,440318.0,440318.0,52712.0,52711.0,52710.0,52712.0,52713.0,52713.0,52711.0
443,489264.0,,489264.0,,,489261.0,,,,,,489263.0,,,,,441314.0,441312.0,441314.0,441313.0,441313.0,441312.0,441312.0,52831.0,52830.0,52829.0,52831.0,52832.0,52832.0,52830.0
444,490366.0,,490366.0,,,490362.0,,,,,,490365.0,,,,,442308.0,442305.0,442308.0,442307.0,442307.0,442306.0,442306.0,52950.0,52949.0,52948.0,52950.0,52951.0,52951.0,52949.0
445,491468.0,,491468.0,,,491464.0,,,,,,491467.0,,,,,443302.0,443299.0,443302.0,443301.0,443301.0,443300.0,443300.0,53069.0,53068.0,53067.0,53069.0,53070.0,53070.0,53068.0
446,492570.0,,492570.0,,,492566.0,,,,,,492569.0,,,,,444296.0,444293.0,444295.0,444294.0,444295.0,444293.0,444294.0,53188.0,53187.0,53186.0,53188.0,53189.0,53189.0,53187.0
447,493672.0,,493672.0,,,493668.0,,,,,,493671.0,,,,,445290.0,445287.0,445289.0,445288.0,445289.0,445287.0,445288.0,53307.0,53306.0,53305.0,53307.0,53308.0,53308.0,53306.0
448,494774.0,,494774.0,,,494770.0,,,,,,494773.0,,,,,446284.0,446281.0,446283.0,446282.0,446283.0,446281.0,446282.0,53426.0,53425.0,53424.0,53426.0,53427.0,53427.0,53425.0
449,495876.0,,495876.0,,,495871.0,,,,,,495875.0,,,,,447278.0,447275.0,447277.0,447276.0,447277.0,447275.0,447276.0,53545.0,53544.0,53543.0,53545.0,53546.0,53546.0,53544.0
450,496978.0,,496977.0,,,496973.0,,,,,,496977.0,,,,,448272.0,448269.0,448270.0,448270.0,448271.0,448269.0,448269.0,53664.0,53663.0,53662.0,53664.0,53665.0,53665.0,53663.0
451,498080.0,,498078.0,,,498075.0,,,,,,498079.0,,,,,449266.0,449263.0,449264.0,449264.0,449265.0,449263.0,449263.0,53783.0,53782.0,53781.0,53783.0,53784.0,53784.0,53782.0
452,499182.0,,499180.0,,,499177.0,,,,,,499181.0,,,,,450259.0,450257.0,450258.0,450258.0,450259.0,450257.0,450257.0,53902.0,53901.0,53900.0,53902.0,53903.0,53903.0,53901.0
453,500284.0,,500282.0,,,500279.0,,,,,,500283.0,,,,,451253.0,451251.0,451252.0,451252.0,451253.0,451251.0,451251.0,54021.0,54020.0,54019.0,54021.0,54022.0,54022.0,54020.0
454,501386.0,,501384.0,,,501381.0,,,,,,501385.0,,,,,452247.0,452245.0,452246.0,452246.0,452247.0,452245.0,452245.0,54140.0,54139.0,54138.0,54140.0,54141.0,54141.0,54139.0
455,502488.0,,502486.0,,,502483.0,,,,,,502487.0,,,,,453241.0,453239.0,453240.0,453240.0,453241.0,453239.0,453239.0,54259.0,54258.0,54257.0,54259.0,54260.0,54260.0,54258.0
456,503590.0,,503588.0,,,503585.0,,,,,,503589.0,,,,,454235.0,454233.0,454234.0,454234.0,454235.0,454233.0,454233.0,54378.0,54377.0,54376.0,54378.0,54379.0,54379.0,54377.0
457,504691.0,,504690.0,,,504687.0,,,,,,504691.0,,,,,455229.0,455227.0,455228.0,455228.0,455229.0,455227.0,455227.0,54497.0,54496.0,54495.0,54497.0,54497.0,54498.0,54496.0
458,505793.0,,505792.0,,,505789.0,,,,,,505793.0,,,,,456223.0,456221.0,456222.0,456222.0,456223.0,456221.0,456221.0,54616.0,54615.0,54614.0,54616.0,54616.0,54617.0,54615.0
459,506895.0,,506894.0,,,506891.0,,,,,,506895.0,,,,,457217.0,457215.0,457216.0,457216.0,457217.0,457215.0,457214.0,54735.0,54734.0,54733.0,54735.0,54735.0,54736.0,54734.0
460,507997.0,,507996.0,,,507993.0,,,,,,507997.0,,,,,458211.0,458209.0,458210.0,458210.0,458211.0,458209.0,458208.0,54854.0,54853.0,54852.0,54854.0,54854.0,54855.0,54853.0
461,509099.0,,509097.0,,,509095.0,,,,,,509099.0,,,,,459205.0,459203.0,459204.0,459204.0,459205.0,459203.0,459202.0,54973.0,54972.0,54971.0,54973.0,54973.0,54974.0,54972.0
462,510201.0,,510199.0,,,510197.0,,,,,,510201.0,,,,,460199.0,460196.0,460198.0,460198.0,460199.0,460197.0,460196.0,55092.0,55091.0,55090.0,55092.0,55092.0,55093.0,55091.0
463,511303.0,,511301.0,,,511299.0,,,,,,511303.0,,,,,461193.0,461190.0,461192.0,461192.0,461193.0,461191.0,461190.0,55211.0,55210.0,55209.0,55211.0,55211.0,55212.0,55210.0
464,512405.0,,512403.0,,,512401.0,,,,,,,,,,,462187.0,462184.0,462186.0,462186.0,462187.0,462185.0,462184.0,55330.0,55329.0,55328.0,55330.0,55330.0,55331.0,55329.0
465,513507.0,,513505.0,,,513503.0,,,,,,,,,,,463181.0,463178.0,463180.0,463180.0,463181.0,463179.0,463178.0,55449.0,55448.0,55447.0,55449.0,55449.0,55450.0,55448.0
466,514609.0,,514607.0,,,514605.0,,,,,,,,,,,464175.0,464172.0,464174.0,464174.0,464175.0,464172.0,464172.0,55568.0,55567.0,55566.0,55568.0,55568.0,55569.0,55567.0
467,515711.0,,515709.0,,,515707.0,,,,,,,,,,,465169.0,465166.0,465168.0,465168.0,465169.0,465166.0,465166.0,55687.0,55686.0,55685.0,55687.0,55687.0,55688.0,55686.0
468,516813.0,,516811.0,,,516809.0,,,,,,,,,,,466163.0,466160.0,466162.0,466162.0,466163.0,466160.0,466160.0,55806.0,55805.0,55804.0,55806.0,55806.0,55807.0,55805.0
469,517915.0,,517913.0,,,517911.0,,,,,,,,,,,467156.0,467154.0,467156.0,467156.0,467157.0,467154.0,467154.0,55925.0,55924.0,55923.0,55925.0,55925.0,55926.0,55924.0
470,519017.0,,519015.0,,,519013.0,,,,,,,,,,,468150.0,468148.0,468150.0,468149.0,468151.0,468148.0,468148.0,56044.0,56043.0,56042.0,56044.0,56044.0,56045.0,56043.0
471,520119.0,,520117.0,,,520115.0,,,,,,,,,,,469144.0,469142.0,469144.0,469143.0,469144.0,469142.0,469142.0,56163.0,56162.0,56161.0,56163.0,56163.0,56164.0,56162.0
472,521220.0,,521219.0,,,521217.0,,,,,,,,,,,470138.0,470136.0,470137.0,470137.0,470138.0,470136.0,470136.0,56282.0,56281.0,56280.0,56282.0,56282.0,56283.0,56281.0
473,522322.0,,522321.0,,,522319.0,,,,,,,,,,,471132.0,471130.0,471131.0,471131.0,471132.0,471130.0,471130.0,56401.0,56400.0,56399.0,56401.0,56401.0,56402.0,56400.0
474,523424.0,,523423.0,,,523421.0,,,,,,,,,,,472126.0,472124.0,472125.0,472125.0,472126.0,472124.0,472124.0,56520.0,56519.0,56518.0,56520.0,56520.0,56521.0,56519.0
475,524526.0,,524525.0,,,524523.0,,,,,,,,,,,473120.0,473118.0,473119.0,473119.0,473120.0,473118.0,473118.0,56639.0,56638.0,56637.0,56639.0,56639.0,56640.0,56638.0
476,525628.0,,525627.0,,,525625.0,,,,,,,,,,,474114.0,474112.0,474113.0,474113.0,474114.0,474112.0,474112.0,56758.0,56757.0,56756.0,56758.0,56758.0,56759.0,56757.0
477,526730.0,,526729.0,,,526727.0,,,,,,,,,,,475108.0,475106.0,475107.0,475107.0,475108.0,475106.0,475106.0,56877.0,56876.0,56875.0,56877.0,56877.0,56878.0,56876.0
478,527832.0,,527831.0,,,527829.0,,,,,,,,,,,476102.0,476100.0,476101.0,476101.0,476102.0,476100.0,476100.0,56996.0,56995.0,56994.0,56996.0,56996.0,56997.0,56995.0
479,528934.0,,528933.0,,,,,,,,,,,,,,477096.0,477094.0,477095.0,477095.0,477096.0,477094.0,477094.0,57115.0,57114.0,57113.0,57115.0,57115.0,57116.0,57114.0
480,530036.0,,530035.0,,,,,,,,,,,,,,478090.0,478087.0,478089.0,478089.0,478090.0,478088.0,478088.0,57234.0,57233.0,57232.0,57234.0,57234.0,57235.0,57233.0
481,531138.0,,531137.0,,,,,,,,,,,,,,479084.0,479081.0,479083.0,479083.0,479084.0,479082.0,479082.0,57353.0,57352.0,57351.0,57353.0,57353.0,57354.0,57352.0
482,532240.0,,532239.0,,,,,,,,,,,,,,480078.0,480075.0,480077.0,480077.0,480078.0,480076.0,480076.0,57472.0,57471.0,57470.0,57472.0,57472.0,57473.0,57471.0
483,533342.0,,533341.0,,,,,,,,,,,,,,481072.0,481069.0,481071.0,481071.0,481072.0,481070.0,481070.0,57591.0,57590.0,57589.0,57591.0,57591.0,57592.0,57590.0
484,534444.0,,534443.0,,,,,,,,,,,,,,482066.0,482063.0,482065.0,482065.0,482066.0,482064.0,482064.0,57710.0,57709.0,57708.0,57710.0,57710.0,57711.0,57709.0
485,535546.0,,535545.0,,,,,,,,,,,,,,483060.0,483057.0,483059.0,483059.0,483060.0,483057.0,483058.0,57829.0,57828.0,57827.0,57829.0,57829.0,57830.0,57828.0
486,536648.0,,536647.0,,,,,,,,,,,,,,484053.0,484051.0,484053.0,484053.0,484054.0,484051.0,484052.0,57948.0,57947.0,57946.0,57948.0,57948.0,57949.0,57947.0
487,537750.0,,537749.0,,,,,,,,,,,,,,485047.0,485045.0,485047.0,485047.0,485048.0,485045.0,485046.0,58067.0,58066.0,58065.0,58067.0,58067.0,58068.0,58066.0
488,538851.0,,538851.0,,,,,,,,,,,,,,486041.0,486039.0,486041.0,486041.0,486042.0,486039.0,486040.0,58186.0,58185.0,58184.0,58186.0,58186.0,58187.0,58185.0
489,539953.0,,539953.0,,,,,,,,,,,,,,487035.0,487033.0,487035.0,487035.0,487035.0,487033.0,487034.0,58305.0,58304.0,58303.0,58305.0,58305.0,58306.0,58304.0
490,541055.0,,541055.0,,,,,,,,,,,,,,488029.0,488027.0,488029.0,488029.0,488029.0,488027.0,488028.0,58424.0,58423.0,58422.0,58424.0,58424.0,58424.0,58423.0
491,542157.0,,542157.0,,,,,,,,,,,,,,489023.0,489021.0,489023.0,489023.0,489023.0,489021.0,489022.0,58543.0,58542.0,58541.0,58543.0,58543.0,58543.0,58542.0
492,543259.0,,543259.0,,,,,,,,,,,,,,490017.0,490015.0,490017.0,490017.0,490016.0,490015.0,490016.0,58662.0,58661.0,58660.0,58662.0,58662.0,58662.0,58661.0
493,544361.0,,544361.0,,,,,,,,,,,,,,491011.0,491009.0,491011.0,491011.0,491010.0,491009.0,491010.0,58781.0,58780.0,58779.0,58781.0,58781.0,58781.0,58780.0
494,545463.0,,545463.0,,,,,,,,,,,,,,492005.0,492003.0,492005.0,492005.0,492004.0,492003.0,492004.0,58900.0,58899.0,58898.0,58900.0,58900.0,58900.0,58899.0
495,546565.0,,546565.0,,,,,,,,,,,,,,492999.0,492997.0,492999.0,492999.0,492998.0,492997.0,492998.0,59019.0,59018.0,59017.0,59019.0,59019.0,59019.0,59018.0
496,547667.0,,547667.0,,,,,,,,,,,,,,493993.0,493991.0,493993.0,493993.0,493992.0,493991.0,493992.0,59138.0,59137.0,59136.0,59138.0,59138.0,59138.0,59137.0
497,548769.0,,548769.0,,,,,,,,,,,,,,494987.0,494984.0,494987.0,494987.0,494986.0,494985.0,494986.0,59257.0,59256.0,59255.0,59257.0,59257.0,59257.0,59256.0
498,549871.0,,549871.0,,,,,,,,,,,,,,495981.0,495978.0,495981.0,495981.0,495980.0,495979.0,495980.0,59376.0,59375.0,59374.0,59376.0,59376.0,59376.0,59375.0
499,550973.0,,550973.0,,,,,,,,,,,,,,496975.0,496972.0,496975.0,496975.0,496974.0,496973.0,496973.0,59495.0,59494.0,59493.0,59495.0,59495.0,59495.0,59494.0
500,552075.0,,552075.0,,,,,,,,,,,,,,497969.0,497966.0,497969.0,497969.0,497968.0,497967.0,497967.0,59614.0,59613.0,59612.0,59614.0,59614.0,59614.0,59613.0
501,553177.0,,553177.0,,,,,,,,,,,,,,498963.0,498960.0,498963.0,498963.0,498962.0,498961.0,498961.0,59733.0,59732.0,59731.0,59733.0,59733.0,59733.0,59732.0
502,554279.0,,554279.0,,,,,,,,,,,,,,499957.0,499954.0,499957.0,499957.0,499956.0,499955.0,499955.0,59852.0,59851.0,59850.0,59852.0,59852.0,59852.0,59851.0
503,555381.0,,555381.0,,,,,,,,,,,,,,500951.0,500948.0,500951.0,500950.0,500950.0,500949.0,500949.0,59971.0,59970.0,59969.0,59971.0,59971.0,59971.0,59970.0
504,556483.0,,556483.0,,,,,,,,,,,,,,501945.0,501942.0,501945.0,501944.0,501944.0,501943.0,501943.0,60090.0,60089.0,60088.0,60090.0,60090.0,60090.0,60089.0
505,557585.0,,557585.0,,,,,,,,,,,,,,502939.0,502936.0,502939.0,502938.0,502938.0,502937.0,502937.0,60209.0,60208.0,60207.0,60209.0,60209.0,60209.0,60208.0
506,558687.0,,558687.0,,,,,,,,,,,,,,503933.0,503930.0,503933.0,503932.0,503932.0,503931.0,503931.0,60328.0,60327.0,60326.0,60328.0,60328.0,60328.0,60327.0
507,559789.0,,559789.0,,,,,,,,,,,,,,504927.0,504924.0,504926.0,504925.0,504926.0,504925.0,504925.0,60447.0,60446.0,60445.0,60447.0,60447.0,60447.0,60446.0
508,560889.0,,560890.0,,,,,,,,,,,,,,505921.0,505918.0,505919.0,505919.0,505920.0,505918.0,505919.0,60566.0,60565.0,60564.0,60566.0,60566.0,60566.0,60565.0
509,561991.0,,561992.0,,,,,,,,,,,,,,506915.0,506912.0,506913.0,506913.0,506914.0,506912.0,506913.0,60685.0,60684.0,60683.0,60685.0,60685.0,60685.0,60684.0
510,563093.0,,563094.0,,,,,,,,,,,,,,507909.0,507906.0,507907.0,507907.0,507908.0,507906.0,507907.0,60804.0,60803.0,60802.0,60804.0,60804.0,60804.0,60803.0
511,564194.0,,564196.0,,,,,,,,,,,,,,508902.0,508900.0,508901.0,508901.0,508902.0,508900.0,508901.0,60923.0,60922.0,60921.0,60923.0,60923.0,60923.0,60922.0
512,,,565298.0,,,,,,,,,,,,,,509896.0,509894.0,509895.0,509895.0,509896.0,509894.0,509895.0,61042.0,61041.0,61040.0,61042.0,61042.0,61042.0,61041.0
513,,,566400.0,,,,,,,,,,,,,,510890.0,510888.0,510889.0,510889.0,510890.0,510888.0,510889.0,61161.0,61160.0,61159.0,61161.0,61161.0,61161.0,61160.0
514,,,567502.0,,,,,,,,,,,,,,511884.0,511882.0,511883.0,511883.0,511884.0,511882.0,511883.0,61280.0,61279.0,61278.0,61280.0,61280.0,61280.0,61279.0
515,,,568604.0,,,,,,,,,,,,,,512878.0,512876.0,512877.0,512877.0,512878.0,512875.0,512877.0,61399.0,61398.0,61397.0,61399.0,61399.0,61399.0,61398.0
516,,,569706.0,,,,,,,,,,,,,,513872.0,513870.0,513871.0,513871.0,513872.0,513869.0,513871.0,61518.0,61517.0,61516.0,61518.0,61518.0,61518.0,61517.0
517,,,570808.0,,,,,,,,,,,,,,514866.0,514863.0,514865.0,514865.0,514866.0,514863.0,514865.0,61637.0,61636.0,61635.0,61637.0,61637.0,61637.0,61636.0
518,,,571909.0,,,,,,,,,,,,,,515860.0,515857.0,515859.0,515859.0,515860.0,515857.0,515859.0,61756.0,61755.0,61754.0,61756.0,61756.0,61756.0,61755.0
519,,,573011.0,,,,,,,,,,,,,,516854.0,516851.0,516853.0,516853.0,516854.0,516851.0,516853.0,61875.0,61874.0,61873.0,61875.0,61875.0,61875.0,61874.0
520,,,574113.0,,,,,,,,,,,,,,517848.0,517845.0,517847.0,517847.0,517848.0,517845.0,517847.0,61994.0,61993.0,61992.0,61994.0,61994.0,61994.0,61993.0
521,,,575214.0,,,,,,,,,,,,,,518842.0,518838.0,518841.0,518841.0,518842.0,518839.0,518841.0,62113.0,62112.0,62111.0,62113.0,62113.0,62113.0,62112.0
522,,,576315.0,,,,,,,,,,,,,,519836.0,519832.0,519835.0,519835.0,519836.0,519833.0,519834.0,62232.0,62231.0,62230.0,62232.0,62232.0,62232.0,62231.0
523,,,577417.0,,,,,,,,,,,,,,520830.0,520826.0,520829.0,520829.0,520830.0,520827.0,520828.0,62351.0,62350.0,62349.0,62351.0,62351.0,62351.0,62350.0
524,,,578519.0,,,,,,,,,,,,,,521824.0,521820.0,521823.0,521823.0,521824.0,521821.0,521822.0,62470.0,62469.0,62468.0,62470.0,62470.0,62470.0,62469.0
525,,,579621.0,,,,,,,,,,,,,,522818.0,522814.0,522817.0,522817.0,522817.0,522815.0,522816.0,62589.0,62588.0,62587.0,62589.0,62589.0,62589.0,62588.0
526,,,580723.0,,,,,,,,,,,,,,523812.0,523808.0,523811.0,523811.0,523811.0,523809.0,523810.0,62708.0,62707.0,62706.0,62708.0,62708.0,62708.0,62707.0
527,,,581825.0,,,,,,,,,,,,,,524806.0,524802.0,524805.0,524805.0,524805.0,524803.0,524804.0,62827.0,62826.0,62825.0,62827.0,62827.0,62827.0,62826.0
528,,,582927.0,,,,,,,,,,,,,,525800.0,525796.0,525798.0,525798.0,525799.0,525797.0,525798.0,62946.0,62945.0,62944.0,62946.0,62946.0,62946.0,62945.0
529,,,584029.0,,,,,,,,,,,,,,526794.0,526790.0,526792.0,526792.0,526793.0,526791.0,526792.0,63065.0,63064.0,63063.0,63065.0,63065.0,63065.0,63064.0
530,,,585131.0,,,,,,,,,,,,,,527788.0,527784.0,527786.0,527786.0,527787.0,527785.0,527786.0,63184.0,63183.0,63182.0,63184.0,63184.0,63184.0,63183.0
531,,,586233.0,,,,,,,,,,,,,,528781.0,528778.0,528780.0,528780.0,528780.0,528779.0,528780.0,63303.0,63302.0,63301.0,63303.0,63303.0,63303.0,63302.0
532,,,587335.0,,,,,,,,,,,,,,529775.0,529772.0,529774.0,529774.0,529774.0,529773.0,529774.0,63422.0,63421.0,63420.0,63422.0,63422.0,63422.0,63421.0
533,,,588437.0,,,,,,,,,,,,,,530769.0,530766.0,530768.0,530768.0,530768.0,530767.0,530768.0,63541.0,63540.0,63539.0,63541.0,63541.0,63541.0,63540.0
534,,,589539.0,,,,,,,,,,,,,,531763.0,531760.0,531762.0,531762.0,531762.0,531761.0,531762.0,63660.0,63659.0,63658.0,63660.0,63660.0,63660.0,63659.0
535,,,590641.0,,,,,,,,,,,,,,532757.0,532754.0,532756.0,532756.0,532756.0,532755.0,532756.0,63779.0,63778.0,63777.0,63779.0,63779.0,63779.0,63778.0
536,,,591743.0,,,,,,,,,,,,,,533751.0,533748.0,533750.0,533750.0,533750.0,533749.0,533750.0,63898.0,63897.0,63896.0,63898.0,63898.0,63898.0,63897.0
537,,,592845.0,,,,,,,,,,,,,,534745.0,534742.0,534744.0,534744.0,534744.0,534743.0,534744.0,64017.0,64016.0,64015.0,64017.0,64017.0,64017.0,64016.0
538,,,593947.0,,,,,,,,,,,,,,535739.0,535736.0,535738.0,535738.0,535738.0,535737.0,535738.0,64136.0,64135.0,64134.0,64136.0,64136.0,64136.0,64135.0
539,,,595049.0,,,,,,,,,,,,,,536733.0,536730.0,536732.0,536732.0,536732.0,536731.0,536732.0,64255.0,64254.0,64253.0,64255.0,64255.0,64255.0,64254.0
540,,,596151.0,,,,,,,,,,,,,,537727.0,537724.0,537726.0,537726.0,537726.0,537725.0,537726.0,64374.0,64373.0,64372.0,64374.0,64374.0,64374.0,64373.0
541,,,597253.0,,,,,,,,,,,,,,538721.0,538718.0,538720.0,538720.0,538720.0,538719.0,538720.0,64493.0,64492.0,64491.0,64493.0,64493.0,64493.0,64492.0
542,,,,,,,,,,,,,,,,,539715.0,539712.0,539714.0,539714.0,539714.0,539713.0,539713.0,64612.0,64611.0,64610.0,64612.0,64612.0,64612.0,64611.0
543,,,,,,,,,,,,,,,,,540709.0,540706.0,540708.0,540708.0,540708.0,540707.0,540707.0,64731.0,64730.0,64729.0,64731.0,64731.0,64731.0,64730.0
544,,,,,,,,,,,,,,,,,541703.0,541700.0,541702.0,541702.0,541702.0,541701.0,541701.0,64850.0,64849.0,64848.0,64850.0,64850.0,64850.0,64849.0
545,,,,,,,,,,,,,,,,,542697.0,542694.0,542696.0,542695.0,542696.0,542695.0,542695.0,64969.0,64968.0,64967.0,64969.0,64969.0,64969.0,64968.0
546,,,,,,,,,,,,,,,,,543691.0,543688.0,543690.0,543689.0,543690.0,543689.0,543689.0,65088.0,65087.0,65086.0,65088.0,65088.0,65088.0,65087.0
547,,,,,,,,,,,,,,,,,544685.0,544682.0,544684.0,544683.0,544684.0,544683.0,544683.0,65207.0,65206.0,65205.0,65207.0,65207.0,65207.0,65206.0
548,,,,,,,,,,,,,,,,,545679.0,545676.0,545678.0,545677.0,545678.0,545677.0,545677.0,65326.0,65325.0,65324.0,65326.0,65326.0,65326.0,65325.0
549,,,,,,,,,,,,,,,,,546672.0,546670.0,546672.0,546671.0,546672.0,546671.0,546671.0,65445.0,65444.0,65443.0,65445.0,65445.0,65445.0,65444.0
550,,,,,,,,,,,,,,,,,547666.0,547664.0,547666.0,547665.0,547666.0,547665.0,547665.0,65564.0,65563.0,65562.0,65564.0,65564.0,65564.0,65563.0
551,,,,,,,,,,,,,,,,,548660.0,548658.0,548660.0,548659.0,548660.0,548659.0,548659.0,65683.0,65682.0,65681.0,65683.0,65683.0,65683.0,65682.0
552,,,,,,,,,,,,,,,,,549654.0,549652.0,549654.0,549653.0,549654.0,549652.0,549653.0,65802.0,65801.0,65800.0,65802.0,65802.0,65802.0,65801.0
553,,,,,,,,,,,,,,,,,550648.0,550646.0,550648.0,550647.0,550648.0,550646.0,550647.0,65921.0,65920.0,65919.0,65921.0,65921.0,65921.0,65920.0
554,,,,,,,,,,,,,,,,,551642.0,551639.0,551642.0,551641.0,551642.0,551640.0,551641.0,66040.0,66039.0,66038.0,66040.0,66040.0,66040.0,66039.0
555,,,,,,,,,,,,,,,,,552636.0,552633.0,552636.0,552635.0,552636.0,552634.0,552635.0,66159.0,66158.0,66157.0,66159.0,66159.0,66159.0,66158.0
556,,,,,,,,,,,,,,,,,553630.0,553627.0,553630.0,553629.0,553630.0,553628.0,553629.0,66278.0,66277.0,66276.0,66278.0,66278.0,66278.0,66277.0
557,,,,,,,,,,,,,,,,,554624.0,554621.0,554624.0,554623.0,554624.0,554622.0,554623.0,66397.0,66396.0,66395.0,66397.0,66397.0,66397.0,66396.0
558,,,,,,,,,,,,,,,,,555618.0,555615.0,555618.0,555617.0,555618.0,555616.0,555617.0,66516.0,66515.0,66514.0,66516.0,66516.0,66516.0,66515.0
559,,,,,,,,,,,,,,,,,556612.0,556609.0,556612.0,556611.0,556612.0,556610.0,556611.0,66635.0,66634.0,66633.0,66635.0,66635.0,66635.0,66634.0
560,,,,,,,,,,,,,,,,,557606.0,557603.0,557606.0,557605.0,557606.0,557604.0,557605.0,66754.0,66753.0,66752.0,66754.0,66754.0,66754.0,66753.0
561,,,,,,,,,,,,,,,,,558600.0,558596.0,558600.0,558599.0,558600.0,558598.0,558599.0,66873.0,66872.0,66871.0,66873.0,66873.0,66873.0,66872.0
562,,,,,,,,,,,,,,,,,559594.0,559590.0,559594.0,559593.0,559594.0,559592.0,559593.0,66992.0,66991.0,66990.0,66992.0,66992.0,66992.0,66991.0
563,,,,,,,,,,,,,,,,,560588.0,560584.0,560587.0,560586.0,560588.0,560586.0,560587.0,67111.0,67110.0,67109.0,67111.0,67111.0,67111.0,67110.0
564,,,,,,,,,,,,,,,,,561582.0,561578.0,561581.0,561580.0,561582.0,561580.0,561581.0,67230.0,67229.0,67228.0,67230.0,67230.0,67230.0,67229.0
565,,,,,,,,,,,,,,,,,562576.0,562572.0,562575.0,562574.0,562576.0,562574.0,562574.0,67349.0,67348.0,67347.0,67349.0,67349.0,67349.0,67348.0
566,,,,,,,,,,,,,,,,,563570.0,563566.0,563569.0,563568.0,563570.0,563567.0,563568.0,67468.0,67467.0,67466.0,67468.0,67468.0,67468.0,67467.0
567,,,,,,,,,,,,,,,,,564563.0,564560.0,564563.0,564562.0,564563.0,564561.0,564562.0,67587.0,67586.0,67585.0,67587.0,67587.0,67587.0,67586.0
568,,,,,,,,,,,,,,,,,565557.0,565554.0,565557.0,565556.0,565557.0,565555.0,565556.0,67706.0,67705.0,67704.0,67706.0,67706.0,67706.0,67705.0
569,,,,,,,,,,,,,,,,,566551.0,566548.0,566551.0,566550.0,566551.0,566549.0,566550.0,67825.0,67824.0,67823.0,67825.0,67825.0,67825.0,67824.0
570,,,,,,,,,,,,,,,,,567545.0,567542.0,567545.0,567544.0,567545.0,567543.0,567544.0,67944.0,67943.0,67942.0,67944.0,67944.0,67944.0,67943.0
571,,,,,,,,,,,,,,,,,568539.0,568536.0,568539.0,568538.0,568539.0,568537.0,568538.0,68063.0,68062.0,68061.0,68063.0,68063.0,68063.0,68062.0
572,,,,,,,,,,,,,,,,,569533.0,569530.0,569533.0,569532.0,569533.0,569531.0,569532.0,68182.0,68181.0,68180.0,68182.0,68182.0,68182.0,68181.0
573,,,,,,,,,,,,,,,,,570527.0,570524.0,570527.0,570526.0,570527.0,570525.0,570526.0,68301.0,68300.0,68299.0,68301.0,68301.0,68301.0,68300.0
574,,,,,,,,,,,,,,,,,571521.0,571518.0,571521.0,571520.0,571521.0,571519.0,571520.0,68420.0,68419.0,68418.0,68420.0,68420.0,68420.0,68419.0
575,,,,,,,,,,,,,,,,,572515.0,572512.0,572515.0,572514.0,572515.0,572513.0,572514.0,68539.0,68538.0,68537.0,68539.0,68539.0,68539.0,68538.0
576,,,,,,,,,,,,,,,,,,573506.0,573509.0,573508.0,573509.0,573507.0,573508.0,68658.0,68657.0,68656.0,68658.0,68658.0,68658.0,68657.0
577,,,,,,,,,,,,,,,,,,,574503.0,574502.0,574503.0,574501.0,574502.0,68777.0,68776.0,68775.0,68777.0,68777.0,68777.0,68776.0
578,,,,,,,,,,,,,,,,,,,575497.0,575496.0,575497.0,575495.0,575496.0,68896.0,68895.0,68894.0,68896.0,68896.0,68896.0,68895.0
579,,,,,,,,,,,,,,,,,,,576491.0,576490.0,576491.0,576489.0,576490.0,69015.0,69014.0,69013.0,69015.0,69015.0,69015.0,69014.0
580,,,,,,,,,,,,,,,,,,,577484.0,577484.0,577485.0,577483.0,577484.0,69134.0,69133.0,69132.0,69134.0,69134.0,69134.0,69133.0
581,,,,,,,,,,,,,,,,,,,578478.0,578478.0,578479.0,578477.0,578478.0,69253.0,69252.0,69251.0,69253.0,69253.0,69253.0,69252.0
582,,,,,,,,,,,,,,,,,,,579472.0,579472.0,579473.0,579471.0,579472.0,69372.0,69371.0,69370.0,69372.0,69372.0,69372.0,69371.0
583,,,,,,,,,,,,,,,,,,,580466.0,580466.0,580467.0,580465.0,580466.0,69491.0,69490.0,69489.0,69491.0,69491.0,69491.0,69490.0
584,,,,,,,,,,,,,,,,,,,581460.0,581460.0,581461.0,581459.0,581460.0,69610.0,69609.0,69608.0,69610.0,69610.0,69610.0,69609.0
585,,,,,,,,,,,,,,,,,,,582453.0,582453.0,582455.0,582453.0,582454.0,69729.0,69728.0,69727.0,69729.0,69729.0,69729.0,69728.0
586,,,,,,,,,,,,,,,,,,,583447.0,583447.0,583449.0,583447.0,583448.0,69848.0,69847.0,69846.0,69848.0,69848.0,69848.0,69847.0
587,,,,,,,,,,,,,,,,,,,584441.0,584441.0,584443.0,584441.0,584442.0,69967.0,69966.0,69965.0,69967.0,69967.0,69967.0,69966.0
588,,,,,,,,,,,,,,,,,,,585435.0,585435.0,585437.0,585435.0,585436.0,70086.0,70085.0,70084.0,70086.0,70086.0,70086.0,70085.0
589,,,,,,,,,,,,,,,,,,,586429.0,586429.0,586431.0,586429.0,586430.0,70205.0,70204.0,70203.0,70205.0,70205.0,70205.0,70204.0
590,,,,,,,,,,,,,,,,,,,587423.0,587423.0,587424.0,587423.0,587424.0,70324.0,70323.0,70322.0,70324.0,70324.0,70324.0,70323.0
591,,,,,,,,,,,,,,,,,,,588417.0,588417.0,588418.0,588417.0,588418.0,70443.0,70442.0,70441.0,70443.0,70443.0,70443.0,70442.0
592,,,,,,,,,,,,,,,,,,,589411.0,589411.0,589412.0,589411.0,589412.0,70562.0,70561.0,70560.0,70562.0,70562.0,70562.0,70561.0
593,,,,,,,,,,,,,,,,,,,590405.0,590405.0,590406.0,590405.0,590406.0,70681.0,70680.0,70679.0,70681.0,70681.0,70681.0,70680.0
594,,,,,,,,,,,,,,,,,,,591399.0,591399.0,591400.0,591399.0,591400.0,70800.0,70799.0,70798.0,70800.0,70800.0,70800.0,70799.0
595,,,,,,,,,,,,,,,,,,,592393.0,592393.0,592394.0,592393.0,592394.0,70919.0,70918.0,70917.0,70919.0,70919.0,70919.0,70918.0
596,,,,,,,,,,,,,,,,,,,593387.0,593387.0,593388.0,593387.0,593388.0,71038.0,71037.0,71036.0,71038.0,71038.0,71038.0,71037.0
597,,,,,,,,,,,,,,,,,,,594381.0,594381.0,594382.0,594381.0,594382.0,71157.0,71156.0,71155.0,71157.0,71157.0,71157.0,71156.0
598,,,,,,,,,,,,,,,,,,,595375.0,595375.0,595376.0,595375.0,595375.0,71276.0,71275.0,71274.0,71276.0,71276.0,71276.0,71275.0
599,,,,,,,,,,,,,,,,,,,596369.0,596369.0,596370.0,596368.0,596369.0,71395.0,71394.0,71393.0,71395.0,71395.0,71395.0,71394.0
600,,,,,,,,,,,,,,,,,,,597363.0,597363.0,597364.0,597362.0,597363.0,71514.0,71513.0,71512.0,71514.0,71514.0,71514.0,71513.0
601,,,,,,,,,,,,,,,,,,,598357.0,598357.0,598358.0,598356.0,598356.0,71633.0,71632.0,71631.0,71633.0,71633.0,71633.0,71632.0
602,,,,,,,,,,,,,,,,,,,599351.0,599351.0,599352.0,599350.0,599350.0,71752.0,71751.0,71750.0,71752.0,71752.0,71752.0,71751.0
603,,,,,,,,,,,,,,,,,,,600345.0,600345.0,600346.0,600344.0,600344.0,71871.0,71870.0,71869.0,71871.0,71871.0,71871.0,71870.0
604,,,,,,,,,,,,,,,,,,,601339.0,601338.0,601340.0,601338.0,601338.0,71990.0,71989.0,71988.0,71990.0,71990.0,71990.0,71989.0
605,,,,,,,,,,,,,,,,,,,602333.0,602332.0,602334.0,602332.0,602332.0,72109.0,72108.0,72107.0,72109.0,72109.0,72109.0,72108.0
606,,,,,,,,,,,,,,,,,,,603327.0,603326.0,603328.0,603326.0,603326.0,72228.0,72227.0,72226.0,72228.0,72228.0,72228.0,72227.0
607,,,,,,,,,,,,,,,,,,,604321.0,604320.0,604322.0,604320.0,604320.0,72347.0,72346.0,72345.0,72347.0,72347.0,72347.0,72346.0
608,,,,,,,,,,,,,,,,,,,605315.0,605314.0,605316.0,605314.0,605314.0,72466.0,72465.0,72464.0,72466.0,72466.0,72466.0,72465.0
609,,,,,,,,,,,,,,,,,,,606309.0,606308.0,606309.0,606308.0,606308.0,72585.0,72584.0,72583.0,72585.0,72585.0,72585.0,72584.0
610,,,,,,,,,,,,,,,,,,,607302.0,607302.0,607303.0,607302.0,607302.0,72704.0,72703.0,72702.0,72704.0,72704.0,72704.0,72703.0
611,,,,,,,,,,,,,,,,,,,608296.0,608296.0,608297.0,608296.0,608296.0,72823.0,72822.0,72821.0,72823.0,72823.0,72823.0,72822.0
612,,,,,,,,,,,,,,,,,,,609290.0,609290.0,609290.0,609290.0,609290.0,72942.0,72941.0,72940.0,72942.0,72942.0,72942.0,72941.0
613,,,,,,,,,,,,,,,,,,,610284.0,610284.0,610284.0,610284.0,610284.0,73061.0,73060.0,73059.0,73061.0,73061.0,73061.0,73060.0
614,,,,,,,,,,,,,,,,,,,611278.0,611278.0,611278.0,611278.0,611278.0,73180.0,73179.0,73178.0,73180.0,73180.0,73180.0,73179.0
615,,,,,,,,,,,,,,,,,,,612272.0,612272.0,612272.0,612272.0,612272.0,73299.0,73298.0,73297.0,73299.0,73299.0,73299.0,73298.0
616,,,,,,,,,,,,,,,,,,,613266.0,613266.0,613266.0,613266.0,613266.0,73418.0,73417.0,73416.0,73418.0,73418.0,73418.0,73417.0
617,,,,,,,,,,,,,,,,,,,614260.0,614260.0,614260.0,614260.0,614260.0,73537.0,73536.0,73535.0,73537.0,73537.0,73537.0,73536.0
618,,,,,,,,,,,,,,,,,,,615254.0,615254.0,615254.0,615254.0,615254.0,73656.0,73655.0,73654.0,73656.0,73656.0,73656.0,73655.0
619,,,,,,,,,,,,,,,,,,,616248.0,616248.0,616248.0,616248.0,616247.0,73775.0,73774.0,73773.0,73775.0,73775.0,73775.0,73774.0
620,,,,,,,,,,,,,,,,,,,617242.0,617242.0,617242.0,617242.0,617241.0,73894.0,73893.0,73892.0,73894.0,73894.0,73894.0,73893.0
621,,,,,,,,,,,,,,,,,,,618236.0,618235.0,618236.0,618236.0,618235.0,74013.0,74012.0,74011.0,74013.0,74013.0,74013.0,74012.0
622,,,,,,,,,,,,,,,,,,,619230.0,619229.0,619230.0,619230.0,619229.0,74132.0,74131.0,74130.0,74132.0,74132.0,74132.0,74131.0
623,,,,,,,,,,,,,,,,,,,620224.0,,620224.0,620224.0,620223.0,74251.0,74250.0,74249.0,74251.0,74251.0,74251.0,74250.0
624,,,,,,,,,,,,,,,,,,,621218.0,,621218.0,621218.0,621217.0,74370.0,74369.0,74368.0,74370.0,74370.0,74370.0,74369.0
625,,,,,,,,,,,,,,,,,,,622212.0,,622212.0,622212.0,622211.0,74489.0,74488.0,74487.0,74489.0,74489.0,74489.0,74488.0
626,,,,,,,,,,,,,,,,,,,623206.0,,623206.0,623206.0,623205.0,74608.0,74607.0,74606.0,74608.0,74608.0,74608.0,74607.0
627,,,,,,,,,,,,,,,,,,,624200.0,,624200.0,624200.0,624199.0,74727.0,74726.0,74725.0,74727.0,74727.0,74727.0,74726.0
628,,,,,,,,,,,,,,,,,,,625194.0,,625194.0,625194.0,625193.0,74846.0,74845.0,74844.0,74846.0,74846.0,74846.0,74845.0
629,,,,,,,,,,,,,,,,,,,626188.0,,626188.0,626188.0,,74965.0,74964.0,74963.0,74965.0,74965.0,74965.0,74964.0
630,,,,,,,,,,,,,,,,,,,627182.0,,627182.0,627182.0,,75084.0,75083.0,75082.0,75084.0,75084.0,75084.0,75083.0
631,,,,,,,,,,,,,,,,,,,628176.0,,628176.0,628176.0,,75203.0,75202.0,75201.0,75203.0,75203.0,75203.0,75201.0
632,,,,,,,,,,,,,,,,,,,629170.0,,629170.0,629170.0,,75322.0,75321.0,75320.0,75322.0,75322.0,75322.0,75320.0
633,,,,,,,,,,,,,,,,,,,630163.0,,630164.0,630164.0,,75441.0,75440.0,75439.0,75441.0,75441.0,75441.0,75439.0
634,,,,,,,,,,,,,,,,,,,631157.0,,631157.0,631158.0,,75560.0,75559.0,75558.0,75560.0,75560.0,75560.0,75558.0
635,,,,,,,,,,,,,,,,,,,,,632151.0,632152.0,,75679.0,75678.0,75677.0,75679.0,75679.0,75679.0,75677.0
636,,,,,,,,,,,,,,,,,,,,,633145.0,633146.0,,75798.0,75797.0,75796.0,75798.0,75798.0,75798.0,75796.0
637,,,,,,,,,,,,,,,,,,,,,,634139.0,,75917.0,75916.0,75915.0,75917.0,75917.0,75917.0,75915.0
638,,,,,,,,,,,,,,,,,,,,,,635133.0,,76036.0,76035.0,76034.0,76036.0,76036.0,76036.0,76034.0
639,,,,,,,,,,,,,,,,,,,,,,636127.0,,76155.0,76154.0,76153.0,76155.0,76155.0,76155.0,76153.0
640,,,,,,,,,,,,,,,,,,,,,,,,76274.0,76273.0,76272.0,76274.0,76274.0,76274.0,76272.0
641,,,,,,,,,,,,,,,,,,,,,,,,76393.0,76392.0,76391.0,76393.0,76393.0,76393.0,76391.0
642,,,,,,,,,,,,,,,,,,,,,,,,76512.0,76511.0,76510.0,76512.0,76512.0,76512.0,76510.0
643,,,,,,,,,,,,,,,,,,,,,,,,76631.0,76630.0,76629.0,76631.0,76631.0,76631.0,76629.0
644,,,,,,,,,,,,,,,,,,,,,,,,76750.0,76749.0,76748.0,76750.0,76750.0,76750.0,76748.0
645,,,,,,,,,,,,,,,,,,,,,,,,76869.0,76868.0,76867.0,76869.0,76869.0,76869.0,76867.0
646,,,,,,,,,,,,,,,,,,,,,,,,76988.0,76987.0,76986.0,76988.0,76988.0,76988.0,76986.0
647,,,,,,,,,,,,,,,,,,,,,,,,77107.0,77106.0,77105.0,77107.0,77107.0,77107.0,77105.0
648,,,,,,,,,,,,,,,,,,,,,,,,77226.0,77225.0,77224.0,77226.0,77226.0,77226.0,77224.0
649,,,,,,,,,,,,,,,,,,,,,,,,77345.0,77344.0,77343.0,77345.0,77345.0,77345.0,77343.0
650,,,,,,,,,,,,,,,,,,,,,,,,77464.0,77463.0,77462.0,77464.0,77464.0,77464.0,77462.0
651,,,,,,,,,,,,,,,,,,,,,,,,77583.0,77582.0,77581.0,77583.0,77583.0,77583.0,77581.0
652,,,,,,,,,,,,,,,,,,,,,,,,77702.0,77701.0,77700.0,77702.0,77702.0,77702.0,77700.0
653,,,,,,,,,,,,,,,,,,,,,,,,77821.0,77820.0,77819.0,77821.0,77821.0,77821.0,77819.0
654,,,,,,,,,,,,,,,,,,,,,,,,77940.0,77939.0,77938.0,77940.0,77940.0,77940.0,77938.0
655,,,,,,,,,,,,,,,,,,,,,,,,78059.0,78058.0,78057.0,78059.0,78059.0,78059.0,78057.0
656,,,,,,,,,,,,,,,,,,,,,,,,78178.0,78177.0,78176.0,78178.0,78178.0,78178.0,78176.0
657,,,,,,,,,,,,,,,,,,,,,,,,78297.0,78296.0,78295.0,78297.0,78297.0,78297.0,78295.0
658,,,,,,,,,,,,,,,,,,,,,,,,78416.0,78415.0,78414.0,78416.0,78416.0,78416.0,78414.0
659,,,,,,,,,,,,,,,,,,,,,,,,78535.0,78534.0,78533.0,78535.0,78535.0,78535.0,78533.0
660,,,,,,,,,,,,,,,,,,,,,,,,78654.0,78653.0,78652.0,78654.0,78654.0,78654.0,78652.0
661,,,,,,,,,,,,,,,,,,,,,,,,78773.0,78772.0,78771.0,78773.0,78773.0,78773.0,78771.0
662,,,,,,,,,,,,,,,,,,,,,,,,78892.0,78891.0,78890.0,78892.0,78892.0,78892.0,78890.0
663,,,,,,,,,,,,,,,,,,,,,,,,79011.0,79010.0,79009.0,79011.0,79011.0,79011.0,79009.0
664,,,,,,,,,,,,,,,,,,,,,,,,79130.0,79129.0,79128.0,79130.0,79130.0,79130.0,79128.0
665,,,,,,,,,,,,,,,,,,,,,,,,79249.0,79247.0,79247.0,79249.0,79249.0,79249.0,79247.0
666,,,,,,,,,,,,,,,,,,,,,,,,79368.0,79366.0,79366.0,79368.0,79368.0,79368.0,79366.0
667,,,,,,,,,,,,,,,,,,,,,,,,79487.0,79485.0,79485.0,79487.0,79487.0,79487.0,79485.0
668,,,,,,,,,,,,,,,,,,,,,,,,79606.0,79604.0,79604.0,79606.0,79606.0,79606.0,79604.0
669,,,,,,,,,,,,,,,,,,,,,,,,79725.0,79723.0,79723.0,79725.0,79725.0,79725.0,79723.0
670,,,,,,,,,,,,,,,,,,,,,,,,79844.0,79842.0,79842.0,79844.0,79844.0,79844.0,79842.0
671,,,,,,,,,,,,,,,,,,,,,,,,79963.0,79961.0,79961.0,79963.0,79963.0,79963.0,79961.0
672,,,,,,,,,,,,,,,,,,,,,,,,80082.0,80080.0,80080.0,80082.0,80082.0,80082.0,80080.0
673,,,,,,,,,,,,,,,,,,,,,,,,80201.0,80199.0,80199.0,80201.0,80201.0,80201.0,80199.0
674,,,,,,,,,,,,,,,,,,,,,,,,80320.0,80318.0,80318.0,80320.0,80320.0,80320.0,80318.0
675,,,,,,,,,,,,,,,,,,,,,,,,80439.0,80437.0,80437.0,80439.0,80439.0,80439.0,80437.0
676,,,,,,,,,,,,,,,,,,,,,,,,80558.0,80556.0,80556.0,80558.0,80558.0,80558.0,80556.0
677,,,,,,,,,,,,,,,,,,,,,,,,80677.0,80675.0,80675.0,80677.0,80677.0,80677.0,80675.0
678,,,,,,,,,,,,,,,,,,,,,,,,80796.0,80794.0,80794.0,80796.0,80796.0,80796.0,80794.0
679,,,,,,,,,,,,,,,,,,,,,,,,80915.0,80913.0,80913.0,80915.0,80915.0,80915.0,80913.0
680,,,,,,,,,,,,,,,,,,,,,,,,81034.0,81032.0,81032.0,81034.0,81034.0,81034.0,81032.0
681,,,,,,,,,,,,,,,,,,,,,,,,81153.0,81151.0,81151.0,81153.0,81153.0,81153.0,81151.0
682,,,,,,,,,,,,,,,,,,,,,,,,81272.0,81270.0,81270.0,81272.0,81272.0,81272.0,81270.0
683,,,,,,,,,,,,,,,,,,,,,,,,81391.0,81389.0,81389.0,81391.0,81391.0,81391.0,81389.0
684,,,,,,,,,,,,,,,,,,,,,,,,81510.0,81508.0,81508.0,81510.0,81510.0,81510.0,81508.0
685,,,,,,,,,,,,,,,,,,,,,,,,81629.0,81627.0,81627.0,81629.0,81629.0,81629.0,81627.0
686,,,,,,,,,,,,,,,,,,,,,,,,81748.0,81746.0,81746.0,81748.0,81748.0,81748.0,81746.0
687,,,,,,,,,,,,,,,,,,,,,,,,81867.0,81865.0,81865.0,81867.0,81867.0,81867.0,81865.0
688,,,,,,,,,,,,,,,,,,,,,,,,81986.0,81984.0,81984.0,81986.0,81986.0,81986.0,81984.0
689,,,,,,,,,,,,,,,,,,,,,,,,82105.0,82103.0,82103.0,82105.0,82105.0,82105.0,82103.0
690,,,,,,,,,,,,,,,,,,,,,,,,82224.0,82222.0,82222.0,82224.0,82224.0,82224.0,82222.0
691,,,,,,,,,,,,,,,,,,,,,,,,82343.0,82341.0,82341.0,82343.0,82343.0,82343.0,82341.0
692,,,,,,,,,,,,,,,,,,,,,,,,82462.0,82460.0,82460.0,82462.0,82462.0,82462.0,82460.0
693,,,,,,,,,,,,,,,,,,,,,,,,82581.0,82579.0,82579.0,82581.0,82581.0,82581.0,82579.0
694,,,,,,,,,,,,,,,,,,,,,,,,82700.0,82698.0,82698.0,82700.0,82700.0,82700.0,82698.0
695,,,,,,,,,,,,,,,,,,,,,,,,82819.0,82817.0,82817.0,82819.0,82819.0,82819.0,82817.0
696,,,,,,,,,,,,,,,,,,,,,,,,82938.0,82936.0,82936.0,82938.0,82938.0,82938.0,82936.0
697,,,,,,,,,,,,,,,,,,,,,,,,83057.0,83055.0,83055.0,83057.0,83057.0,83056.0,83055.0
698,,,,,,,,,,,,,,,,,,,,,,,,83176.0,83174.0,83174.0,83176.0,83176.0,83175.0,83174.0
699,,,,,,,,,,,,,,,,,,,,,,,,83295.0,83293.0,83293.0,83295.0,83295.0,83294.0,83293.0
700,,,,,,,,,,,,,,,,,,,,,,,,83414.0,83412.0,83412.0,83414.0,83414.0,83413.0,83412.0
701,,,,,,,,,,,,,,,,,,,,,,,,83533.0,83531.0,83531.0,83533.0,83533.0,83532.0,83531.0
702,,,,,,,,,,,,,,,,,,,,,,,,83652.0,83650.0,83650.0,83652.0,83652.0,83651.0,83650.0
703,,,,,,,,,,,,,,,,,,,,,,,,83771.0,83769.0,83769.0,83771.0,83771.0,83770.0,83769.0
704,,,,,,,,,,,,,,,,,,,,,,,,83890.0,83888.0,83888.0,83890.0,83890.0,83889.0,83888.0
705,,,,,,,,,,,,,,,,,,,,,,,,84009.0,84007.0,84007.0,84009.0,84009.0,84008.0,84007.0
706,,,,,,,,,,,,,,,,,,,,,,,,84128.0,84126.0,84126.0,84128.0,84128.0,84127.0,84126.0
707,,,,,,,,,,,,,,,,,,,,,,,,84247.0,84245.0,84245.0,84247.0,84247.0,84246.0,84245.0
708,,,,,,,,,,,,,,,,,,,,,,,,84366.0,84364.0,84364.0,84366.0,84366.0,84365.0,84364.0
709,,,,,,,,,,,,,,,,,,,,,,,,84485.0,84483.0,84483.0,84485.0,84485.0,84484.0,84483.0
710,,,,,,,,,,,,,,,,,,,,,,,,84604.0,84602.0,84602.0,84604.0,84604.0,84603.0,84602.0
711,,,,,,,,,,,,,,,,,,,,,,,,84723.0,84721.0,84721.0,84723.0,84723.0,84722.0,84721.0
712,,,,,,,,,,,,,,,,,,,,,,,,84842.0,84840.0,84840.0,84842.0,84842.0,84841.0,84840.0
713,,,,,,,,,,,,,,,,,,,,,,,,84961.0,84959.0,84959.0,84961.0,84961.0,84960.0,84959.0
714,,,,,,,,,,,,,,,,,,,,,,,,85080.0,85078.0,85078.0,85080.0,85080.0,85079.0,85078.0
715,,,,,,,,,,,,,,,,,,,,,,,,85199.0,85197.0,85197.0,85199.0,85198.0,85198.0,85197.0
716,,,,,,,,,,,,,,,,,,,,,,,,85318.0,85316.0,85316.0,85318.0,85317.0,85317.0,85316.0
717,,,,,,,,,,,,,,,,,,,,,,,,85437.0,85435.0,85435.0,85437.0,85436.0,85436.0,85435.0
718,,,,,,,,,,,,,,,,,,,,,,,,85556.0,85554.0,85554.0,85556.0,85555.0,85555.0,85554.0
719,,,,,,,,,,,,,,,,,,,,,,,,85674.0,85673.0,85673.0,85675.0,85674.0,85674.0,85673.0
720,,,,,,,,,,,,,,,,,,,,,,,,85793.0,85792.0,85792.0,85794.0,85792.0,85793.0,85792.0
721,,,,,,,,,,,,,,,,,,,,,,,,85912.0,85911.0,85911.0,85913.0,85911.0,85912.0,85911.0
722,,,,,,,,,,,,,,,,,,,,,,,,86030.0,86030.0,86030.0,86032.0,86030.0,86031.0,86030.0
723,,,,,,,,,,,,,,,,,,,,,,,,86149.0,86149.0,86149.0,86151.0,86149.0,86150.0,86149.0
724,,,,,,,,,,,,,,,,,,,,,,,,86268.0,86268.0,86268.0,86270.0,86268.0,86269.0,86268.0
725,,,,,,,,,,,,,,,,,,,,,,,,86387.0,86387.0,86387.0,86389.0,86387.0,86388.0,86387.0
726,,,,,,,,,,,,,,,,,,,,,,,,86506.0,86506.0,86506.0,86508.0,86506.0,86507.0,86506.0
727,,,,,,,,,,,,,,,,,,,,,,,,86625.0,86625.0,86625.0,86627.0,86625.0,86626.0,86625.0
728,,,,,,,,,,,,,,,,,,,,,,,,86744.0,86744.0,86744.0,86746.0,86744.0,86745.0,86744.0
729,,,,,,,,,,,,,,,,,,,,,,,,86863.0,86863.0,86863.0,86865.0,86863.0,86864.0,86863.0
730,,,,,,,,,,,,,,,,,,,,,,,,86982.0,86982.0,86982.0,86984.0,86982.0,86983.0,86982.0
731,,,,,,,,,,,,,,,,,,,,,,,,87101.0,87101.0,87101.0,87103.0,87101.0,87102.0,87101.0
732,,,,,,,,,,,,,,,,,,,,,,,,87220.0,87220.0,87220.0,87222.0,87220.0,87221.0,87220.0
733,,,,,,,,,,,,,,,,,,,,,,,,87339.0,87339.0,87339.0,87341.0,87339.0,87340.0,87339.0
734,,,,,,,,,,,,,,,,,,,,,,,,87458.0,87458.0,87458.0,87460.0,87458.0,87459.0,87458.0
735,,,,,,,,,,,,,,,,,,,,,,,,87577.0,87577.0,87577.0,87579.0,87577.0,87578.0,87577.0
736,,,,,,,,,,,,,,,,,,,,,,,,87696.0,87696.0,87696.0,87698.0,87696.0,87697.0,87696.0
737,,,,,,,,,,,,,,,,,,,,,,,,87815.0,87815.0,87815.0,87817.0,87815.0,87816.0,87815.0
738,,,,,,,,,,,,,,,,,,,,,,,,87934.0,87934.0,87934.0,87936.0,87934.0,87935.0,87934.0
739,,,,,,,,,,,,,,,,,,,,,,,,88053.0,88053.0,88053.0,88055.0,88053.0,88054.0,88053.0
740,,,,,,,,,,,,,,,,,,,,,,,,88172.0,88172.0,88172.0,88174.0,88172.0,88173.0,88172.0
741,,,,,,,,,,,,,,,,,,,,,,,,88291.0,88291.0,88291.0,88293.0,88291.0,88291.0,88291.0
742,,,,,,,,,,,,,,,,,,,,,,,,88410.0,88410.0,88410.0,88412.0,88410.0,88410.0,88410.0
743,,,,,,,,,,,,,,,,,,,,,,,,88529.0,88529.0,88529.0,88531.0,88529.0,88529.0,88529.0
744,,,,,,,,,,,,,,,,,,,,,,,,88648.0,88648.0,88648.0,88650.0,88648.0,88648.0,88648.0
745,,,,,,,,,,,,,,,,,,,,,,,,88767.0,88767.0,88767.0,88769.0,88767.0,88767.0,88767.0
746,,,,,,,,,,,,,,,,,,,,,,,,88886.0,88886.0,88886.0,88888.0,88886.0,88886.0,88886.0
747,,,,,,,,,,,,,,,,,,,,,,,,89005.0,89005.0,89005.0,89007.0,89005.0,89005.0,89005.0
748,,,,,,,,,,,,,,,,,,,,,,,,89124.0,89124.0,89124.0,89126.0,89124.0,89124.0,89124.0
749,,,,,,,,,,,,,,,,,,,,,,,,89243.0,89243.0,89243.0,89245.0,89243.0,89243.0,89243.0
750,,,,,,,,,,,,,,,,,,,,,,,,89362.0,89362.0,89362.0,89364.0,89362.0,89362.0,89362.0
751,,,,,,,,,,,,,,,,,,,,,,,,89481.0,89481.0,89481.0,89483.0,89481.0,89481.0,89481.0
752,,,,,,,,,,,,,,,,,,,,,,,,89600.0,89600.0,89600.0,89602.0,89600.0,89600.0,89600.0
753,,,,,,,,,,,,,,,,,,,,,,,,89719.0,89719.0,89719.0,89721.0,89719.0,89719.0,89719.0
754,,,,,,,,,,,,,,,,,,,,,,,,89838.0,89838.0,89838.0,89840.0,89838.0,89838.0,89838.0
755,,,,,,,,,,,,,,,,,,,,,,,,89957.0,89957.0,89957.0,89959.0,89957.0,89957.0,89957.0
756,,,,,,,,,,,,,,,,,,,,,,,,90076.0,90076.0,90076.0,90078.0,90076.0,90076.0,90076.0
757,,,,,,,,,,,,,,,,,,,,,,,,90195.0,90195.0,90195.0,90197.0,90195.0,90195.0,90195.0
758,,,,,,,,,,,,,,,,,,,,,,,,90314.0,90314.0,90314.0,90316.0,90314.0,90314.0,90314.0
759,,,,,,,,,,,,,,,,,,,,,,,,90433.0,90433.0,90433.0,90435.0,90433.0,90433.0,90433.0
760,,,,,,,,,,,,,,,,,,,,,,,,90552.0,90552.0,90552.0,90554.0,90552.0,90552.0,90552.0
761,,,,,,,,,,,,,,,,,,,,,,,,90671.0,90671.0,90671.0,90673.0,90671.0,90671.0,90671.0
762,,,,,,,,,,,,,,,,,,,,,,,,90790.0,90790.0,90790.0,90792.0,90790.0,90790.0,90790.0
763,,,,,,,,,,,,,,,,,,,,,,,,90909.0,90909.0,90909.0,90911.0,90909.0,90909.0,90909.0
764,,,,,,,,,,,,,,,,,,,,,,,,91028.0,91028.0,91028.0,91030.0,91028.0,91028.0,91028.0
765,,,,,,,,,,,,,,,,,,,,,,,,91147.0,91147.0,91147.0,91149.0,91147.0,91147.0,91147.0
766,,,,,,,,,,,,,,,,,,,,,,,,91266.0,91266.0,91266.0,91268.0,91266.0,91266.0,91266.0
767,,,,,,,,,,,,,,,,,,,,,,,,91385.0,91385.0,91385.0,91387.0,91385.0,91385.0,91385.0
768,,,,,,,,,,,,,,,,,,,,,,,,91504.0,91504.0,91504.0,91506.0,91504.0,91504.0,91504.0
769,,,,,,,,,,,,,,,,,,,,,,,,91623.0,91623.0,91623.0,91625.0,91623.0,91623.0,91623.0
770,,,,,,,,,,,,,,,,,,,,,,,,91742.0,91742.0,91742.0,91744.0,91742.0,91742.0,91742.0
771,,,,,,,,,,,,,,,,,,,,,,,,91861.0,91861.0,91861.0,91863.0,91861.0,91861.0,91861.0
772,,,,,,,,,,,,,,,,,,,,,,,,91980.0,91980.0,91980.0,91982.0,91980.0,91980.0,91980.0
773,,,,,,,,,,,,,,,,,,,,,,,,92099.0,92099.0,92099.0,92101.0,92099.0,92099.0,92099.0
774,,,,,,,,,,,,,,,,,,,,,,,,92218.0,92218.0,92218.0,92220.0,92218.0,92218.0,92218.0
775,,,,,,,,,,,,,,,,,,,,,,,,92337.0,92337.0,92337.0,92339.0,92337.0,92337.0,92337.0
776,,,,,,,,,,,,,,,,,,,,,,,,92456.0,92456.0,92456.0,92458.0,92456.0,92456.0,92456.0
777,,,,,,,,,,,,,,,,,,,,,,,,92575.0,92575.0,92575.0,92577.0,92575.0,92575.0,92575.0
778,,,,,,,,,,,,,,,,,,,,,,,,92694.0,92694.0,92694.0,92696.0,92694.0,92694.0,92694.0
779,,,,,,,,,,,,,,,,,,,,,,,,92813.0,92813.0,92813.0,92815.0,92813.0,92813.0,92813.0
780,,,,,,,,,,,,,,,,,,,,,,,,92932.0,92932.0,92932.0,92934.0,92932.0,92932.0,92932.0
781,,,,,,,,,,,,,,,,,,,,,,,,93051.0,93051.0,93051.0,93053.0,93051.0,93051.0,93051.0
782,,,,,,,,,,,,,,,,,,,,,,,,93170.0,93170.0,93170.0,93172.0,93170.0,93170.0,93170.0
783,,,,,,,,,,,,,,,,,,,,,,,,93289.0,93289.0,93289.0,93291.0,93289.0,93289.0,93289.0
784,,,,,,,,,,,,,,,,,,,,,,,,93408.0,93408.0,93408.0,93410.0,93408.0,93408.0,93408.0
785,,,,,,,,,,,,,,,,,,,,,,,,93527.0,93527.0,93527.0,93529.0,93527.0,93527.0,93527.0
786,,,,,,,,,,,,,,,,,,,,,,,,93646.0,93646.0,93646.0,93648.0,93645.0,93646.0,93646.0
787,,,,,,,,,,,,,,,,,,,,,,,,93765.0,93765.0,93765.0,93767.0,93764.0,93765.0,93765.0
788,,,,,,,,,,,,,,,,,,,,,,,,93884.0,93884.0,93884.0,93886.0,93883.0,93884.0,93884.0
789,,,,,,,,,,,,,,,,,,,,,,,,94003.0,94003.0,94003.0,94005.0,94002.0,94003.0,94003.0
790,,,,,,,,,,,,,,,,,,,,,,,,94122.0,94122.0,94122.0,94124.0,94121.0,94122.0,94122.0
791,,,,,,,,,,,,,,,,,,,,,,,,94241.0,94241.0,94241.0,94243.0,94240.0,94241.0,94241.0
792,,,,,,,,,,,,,,,,,,,,,,,,94360.0,94360.0,94360.0,94362.0,94359.0,94360.0,94360.0
793,,,,,,,,,,,,,,,,,,,,,,,,94479.0,94479.0,94479.0,94481.0,94478.0,94479.0,94479.0
794,,,,,,,,,,,,,,,,,,,,,,,,94598.0,94598.0,94598.0,94600.0,94597.0,94598.0,94598.0
795,,,,,,,,,,,,,,,,,,,,,,,,94717.0,94717.0,94717.0,94719.0,94716.0,94717.0,94717.0
796,,,,,,,,,,,,,,,,,,,,,,,,94836.0,94836.0,94836.0,94838.0,94835.0,94836.0,94836.0
797,,,,,,,,,,,,,,,,,,,,,,,,94955.0,94955.0,94955.0,94957.0,94954.0,94955.0,94955.0
798,,,,,,,,,,,,,,,,,,,,,,,,95074.0,95074.0,95074.0,95076.0,95073.0,95074.0,95074.0
799,,,,,,,,,,,,,,,,,,,,,,,,95193.0,95193.0,95193.0,95195.0,95192.0,95193.0,95193.0
800,,,,,,,,,,,,,,,,,,,,,,,,95312.0,95312.0,95312.0,95314.0,95311.0,95312.0,95312.0
801,,,,,,,,,,,,,,,,,,,,,,,,95431.0,95431.0,95431.0,95433.0,95430.0,95431.0,95431.0
802,,,,,,,,,,,,,,,,,,,,,,,,95550.0,95550.0,95550.0,95552.0,95549.0,95550.0,95550.0
803,,,,,,,,,,,,,,,,,,,,,,,,95669.0,95669.0,95669.0,95671.0,95668.0,95669.0,95669.0
804,,,,,,,,,,,,,,,,,,,,,,,,95788.0,95788.0,95788.0,95790.0,95787.0,95788.0,95788.0
805,,,,,,,,,,,,,,,,,,,,,,,,95907.0,95907.0,95907.0,95909.0,95906.0,95907.0,95907.0
806,,,,,,,,,,,,,,,,,,,,,,,,96026.0,96026.0,96026.0,96028.0,96025.0,96026.0,96026.0
807,,,,,,,,,,,,,,,,,,,,,,,,96145.0,96145.0,96145.0,96147.0,96144.0,96145.0,96145.0
808,,,,,,,,,,,,,,,,,,,,,,,,96264.0,96264.0,96264.0,96266.0,96263.0,96264.0,96264.0
809,,,,,,,,,,,,,,,,,,,,,,,,96383.0,96383.0,96383.0,96385.0,96382.0,96383.0,96383.0
810,,,,,,,,,,,,,,,,,,,,,,,,96502.0,96502.0,96502.0,96504.0,96501.0,96502.0,96502.0
811,,,,,,,,,,,,,,,,,,,,,,,,96621.0,96621.0,96621.0,96623.0,96620.0,96621.0,96621.0
812,,,,,,,,,,,,,,,,,,,,,,,,96739.0,96740.0,96740.0,96742.0,96739.0,96740.0,96740.0
813,,,,,,,,,,,,,,,,,,,,,,,,96858.0,96859.0,96859.0,96861.0,96858.0,96859.0,96859.0
814,,,,,,,,,,,,,,,,,,,,,,,,96977.0,96978.0,96978.0,96980.0,96977.0,96978.0,96978.0
815,,,,,,,,,,,,,,,,,,,,,,,,97096.0,97097.0,97097.0,97099.0,97096.0,97097.0,97097.0
816,,,,,,,,,,,,,,,,,,,,,,,,97215.0,97216.0,97216.0,97218.0,97215.0,97216.0,97216.0
817,,,,,,,,,,,,,,,,,,,,,,,,97334.0,97335.0,97335.0,97337.0,97334.0,97335.0,97335.0
818,,,,,,,,,,,,,,,,,,,,,,,,97453.0,97454.0,97454.0,97456.0,97453.0,97454.0,97454.0
819,,,,,,,,,,,,,,,,,,,,,,,,97572.0,97573.0,97573.0,97575.0,97572.0,97573.0,97573.0
820,,,,,,,,,,,,,,,,,,,,,,,,97691.0,97692.0,97692.0,97694.0,97691.0,97692.0,97692.0
821,,,,,,,,,,,,,,,,,,,,,,,,97810.0,97811.0,97811.0,97813.0,97810.0,97811.0,97811.0
822,,,,,,,,,,,,,,,,,,,,,,,,97929.0,97930.0,97930.0,97932.0,97929.0,97930.0,97930.0
823,,,,,,,,,,,,,,,,,,,,,,,,98048.0,98049.0,98049.0,98051.0,98048.0,98049.0,98049.0
824,,,,,,,,,,,,,,,,,,,,,,,,98167.0,98168.0,98168.0,98170.0,98167.0,98168.0,98168.0
825,,,,,,,,,,,,,,,,,,,,,,,,98286.0,98287.0,98287.0,98289.0,98286.0,98287.0,98287.0
826,,,,,,,,,,,,,,,,,,,,,,,,98405.0,98406.0,98406.0,98408.0,98405.0,98406.0,98406.0
827,,,,,,,,,,,,,,,,,,,,,,,,98524.0,98525.0,98525.0,98527.0,98524.0,98525.0,98525.0
828,,,,,,,,,,,,,,,,,,,,,,,,98643.0,98644.0,98644.0,98646.0,98643.0,98644.0,98644.0
829,,,,,,,,,,,,,,,,,,,,,,,,98762.0,98763.0,98763.0,98765.0,98762.0,98763.0,98763.0
830,,,,,,,,,,,,,,,,,,,,,,,,98881.0,98882.0,98882.0,98884.0,98881.0,98882.0,98882.0
831,,,,,,,,,,,,,,,,,,,,,,,,99000.0,99001.0,99001.0,99003.0,99000.0,99001.0,99001.0
832,,,,,,,,,,,,,,,,,,,,,,,,99119.0,99120.0,99120.0,99122.0,99119.0,99120.0,99120.0
833,,,,,,,,,,,,,,,,,,,,,,,,99238.0,99239.0,99239.0,99241.0,99238.0,99239.0,99239.0
834,,,,,,,,,,,,,,,,,,,,,,,,99357.0,99358.0,99358.0,99360.0,99357.0,99358.0,99358.0
835,,,,,,,,,,,,,,,,,,,,,,,,99476.0,99477.0,99477.0,99479.0,99476.0,99477.0,99477.0
836,,,,,,,,,,,,,,,,,,,,,,,,99595.0,99596.0,99596.0,99598.0,99595.0,99596.0,99596.0
837,,,,,,,,,,,,,,,,,,,,,,,,99714.0,99715.0,99715.0,99717.0,99714.0,99715.0,99715.0
838,,,,,,,,,,,,,,,,,,,,,,,,99833.0,99834.0,99834.0,99836.0,99833.0,99834.0,99834.0
839,,,,,,,,,,,,,,,,,,,,,,,,99952.0,99953.0,99953.0,99955.0,99952.0,99953.0,99953.0
840,,,,,,,,,,,,,,,,,,,,,,,,100071.0,100072.0,100072.0,100074.0,100071.0,100072.0,100072.0
841,,,,,,,,,,,,,,,,,,,,,,,,100190.0,100191.0,100191.0,100193.0,100190.0,100191.0,100191.0
842,,,,,,,,,,,,,,,,,,,,,,,,100309.0,100310.0,100310.0,100312.0,100309.0,100310.0,100310.0
843,,,,,,,,,,,,,,,,,,,,,,,,100428.0,100429.0,100429.0,100431.0,100428.0,100429.0,100429.0
844,,,,,,,,,,,,,,,,,,,,,,,,100547.0,100548.0,100548.0,100550.0,100547.0,100548.0,100548.0
845,,,,,,,,,,,,,,,,,,,,,,,,100666.0,100667.0,100667.0,100669.0,100666.0,100667.0,100667.0
846,,,,,,,,,,,,,,,,,,,,,,,,100785.0,100786.0,100786.0,100788.0,100785.0,100786.0,100786.0
847,,,,,,,,,,,,,,,,,,,,,,,,100904.0,100905.0,100905.0,100907.0,100904.0,100905.0,100905.0
848,,,,,,,,,,,,,,,,,,,,,,,,101023.0,101024.0,101024.0,101026.0,101023.0,101024.0,101024.0
849,,,,,,,,,,,,,,,,,,,,,,,,101142.0,101143.0,101143.0,101145.0,101142.0,101143.0,101143.0
850,,,,,,,,,,,,,,,,,,,,,,,,101261.0,101262.0,101262.0,101264.0,101261.0,101262.0,101262.0
851,,,,,,,,,,,,,,,,,,,,,,,,101380.0,101381.0,101381.0,101383.0,101380.0,101381.0,101381.0
852,,,,,,,,,,,,,,,,,,,,,,,,101499.0,101500.0,101500.0,101502.0,101499.0,101500.0,101500.0
853,,,,,,,,,,,,,,,,,,,,,,,,101618.0,101619.0,101619.0,101621.0,101618.0,101619.0,101619.0
854,,,,,,,,,,,,,,,,,,,,,,,,101737.0,101738.0,101738.0,101740.0,101737.0,101738.0,101738.0
855,,,,,,,,,,,,,,,,,,,,,,,,101856.0,101857.0,101857.0,101859.0,101856.0,101857.0,101857.0
856,,,,,,,,,,,,,,,,,,,,,,,,101975.0,101976.0,101976.0,101978.0,101975.0,101976.0,101976.0
857,,,,,,,,,,,,,,,,,,,,,,,,102094.0,102095.0,102095.0,102097.0,102094.0,102095.0,102095.0
858,,,,,,,,,,,,,,,,,,,,,,,,102213.0,102214.0,102214.0,102216.0,102213.0,102214.0,102214.0
859,,,,,,,,,,,,,,,,,,,,,,,,102332.0,102333.0,102333.0,102335.0,102332.0,102333.0,102333.0
860,,,,,,,,,,,,,,,,,,,,,,,,102451.0,102452.0,102452.0,102454.0,102451.0,102452.0,102452.0
861,,,,,,,,,,,,,,,,,,,,,,,,102570.0,102571.0,102571.0,102573.0,102570.0,102571.0,102571.0
862,,,,,,,,,,,,,,,,,,,,,,,,102689.0,102690.0,102690.0,102692.0,102689.0,102690.0,102690.0
863,,,,,,,,,,,,,,,,,,,,,,,,102808.0,102809.0,102809.0,102811.0,102808.0,102809.0,102809.0
864,,,,,,,,,,,,,,,,,,,,,,,,102927.0,102928.0,102928.0,102930.0,102927.0,102928.0,102928.0
865,,,,,,,,,,,,,,,,,,,,,,,,103046.0,103047.0,103047.0,103049.0,103046.0,103047.0,103047.0
866,,,,,,,,,,,,,,,,,,,,,,,,103165.0,103166.0,103166.0,103168.0,103165.0,103166.0,103166.0
867,,,,,,,,,,,,,,,,,,,,,,,,103284.0,103285.0,103285.0,103287.0,103284.0,103285.0,103285.0
868,,,,,,,,,,,,,,,,,,,,,,,,103403.0,103404.0,103404.0,103406.0,103403.0,103404.0,103404.0
869,,,,,,,,,,,,,,,,,,,,,,,,103522.0,103523.0,103523.0,103525.0,103522.0,103523.0,103523.0
870,,,,,,,,,,,,,,,,,,,,,,,,103641.0,103642.0,103642.0,103644.0,103641.0,103642.0,103642.0
871,,,,,,,,,,,,,,,,,,,,,,,,103760.0,103761.0,103761.0,103763.0,103760.0,103761.0,103761.0
872,,,,,,,,,,,,,,,,,,,,,,,,103879.0,103880.0,103880.0,103882.0,103879.0,103880.0,103880.0
873,,,,,,,,,,,,,,,,,,,,,,,,103998.0,103999.0,103998.0,104001.0,103998.0,103999.0,103999.0
874,,,,,,,,,,,,,,,,,,,,,,,,104117.0,104118.0,104117.0,104120.0,104117.0,104118.0,104118.0
875,,,,,,,,,,,,,,,,,,,,,,,,104236.0,104237.0,104236.0,104239.0,104236.0,104237.0,104237.0
876,,,,,,,,,,,,,,,,,,,,,,,,104355.0,104356.0,104355.0,104358.0,104355.0,104356.0,104356.0
877,,,,,,,,,,,,,,,,,,,,,,,,104474.0,104475.0,104474.0,104477.0,104474.0,104475.0,104475.0
878,,,,,,,,,,,,,,,,,,,,,,,,104593.0,104594.0,104593.0,104596.0,104593.0,104594.0,104594.0
879,,,,,,,,,,,,,,,,,,,,,,,,104712.0,104713.0,104712.0,104715.0,104712.0,104713.0,104713.0
880,,,,,,,,,,,,,,,,,,,,,,,,104831.0,104832.0,104831.0,104834.0,104831.0,104832.0,104832.0
881,,,,,,,,,,,,,,,,,,,,,,,,104950.0,104951.0,104950.0,104953.0,104950.0,104951.0,104951.0
882,,,,,,,,,,,,,,,,,,,,,,,,105069.0,105070.0,105069.0,105072.0,105069.0,105070.0,105070.0
883,,,,,,,,,,,,,,,,,,,,,,,,105188.0,105189.0,105188.0,105191.0,105188.0,105189.0,105189.0
884,,,,,,,,,,,,,,,,,,,,,,,,105307.0,105308.0,105307.0,105310.0,105307.0,105308.0,105308.0
885,,,,,,,,,,,,,,,,,,,,,,,,105426.0,105427.0,105426.0,105429.0,105426.0,105427.0,105427.0
886,,,,,,,,,,,,,,,,,,,,,,,,105545.0,105546.0,105545.0,105548.0,105545.0,105546.0,105546.0
887,,,,,,,,,,,,,,,,,,,,,,,,105664.0,105665.0,105664.0,105667.0,105664.0,105665.0,105665.0
888,,,,,,,,,,,,,,,,,,,,,,,,105783.0,105784.0,105783.0,105786.0,105783.0,105784.0,105784.0
889,,,,,,,,,,,,,,,,,,,,,,,,105902.0,105903.0,105902.0,105905.0,105902.0,105903.0,105903.0
890,,,,,,,,,,,,,,,,,,,,,,,,106021.0,106022.0,106021.0,106024.0,106021.0,106022.0,106022.0
891,,,,,,,,,,,,,,,,,,,,,,,,106140.0,106141.0,106140.0,106143.0,106140.0,106141.0,106141.0
892,,,,,,,,,,,,,,,,,,,,,,,,106259.0,106260.0,106259.0,106262.0,106259.0,106260.0,106260.0
893,,,,,,,,,,,,,,,,,,,,,,,,106378.0,106379.0,106378.0,106381.0,106378.0,106379.0,106379.0
894,,,,,,,,,,,,,,,,,,,,,,,,106497.0,106498.0,106497.0,106500.0,106497.0,106498.0,106498.0
895,,,,,,,,,,,,,,,,,,,,,,,,106616.0,106617.0,106616.0,106619.0,106616.0,106617.0,106617.0
896,,,,,,,,,,,,,,,,,,,,,,,,106735.0,106736.0,106735.0,106738.0,106735.0,106736.0,106736.0
897,,,,,,,,,,,,,,,,,,,,,,,,106854.0,106855.0,106854.0,106857.0,106854.0,106855.0,106855.0
898,,,,,,,,,,,,,,,,,,,,,,,,106973.0,106974.0,106973.0,106976.0,106973.0,106974.0,106974.0
899,,,,,,,,,,,,,,,,,,,,,,,,107092.0,107093.0,107092.0,107095.0,107092.0,107093.0,107093.0
900,,,,,,,,,,,,,,,,,,,,,,,,107211.0,107212.0,107211.0,107214.0,107211.0,107212.0,107212.0
901,,,,,,,,,,,,,,,,,,,,,,,,107330.0,107331.0,107330.0,107333.0,107330.0,107331.0,107331.0
902,,,,,,,,,,,,,,,,,,,,,,,,107449.0,107450.0,107449.0,107451.0,107449.0,107450.0,107450.0
903,,,,,,,,,,,,,,,,,,,,,,,,107568.0,107569.0,107568.0,107570.0,107568.0,107569.0,107569.0
904,,,,,,,,,,,,,,,,,,,,,,,,107687.0,107688.0,107687.0,107689.0,107687.0,107688.0,107688.0
905,,,,,,,,,,,,,,,,,,,,,,,,107806.0,107807.0,107806.0,107808.0,107806.0,107807.0,107807.0
906,,,,,,,,,,,,,,,,,,,,,,,,107925.0,107926.0,107925.0,107927.0,107925.0,107926.0,107926.0
907,,,,,,,,,,,,,,,,,,,,,,,,108044.0,108045.0,108044.0,108046.0,108044.0,108045.0,108045.0
908,,,,,,,,,,,,,,,,,,,,,,,,108163.0,108164.0,108163.0,108165.0,108163.0,108164.0,108164.0
909,,,,,,,,,,,,,,,,,,,,,,,,108282.0,108283.0,108282.0,108284.0,108282.0,108283.0,108283.0
910,,,,,,,,,,,,,,,,,,,,,,,,108401.0,108402.0,108401.0,108403.0,108401.0,108402.0,108402.0
911,,,,,,,,,,,,,,,,,,,,,,,,108520.0,108521.0,108520.0,108522.0,108520.0,108521.0,108521.0
912,,,,,,,,,,,,,,,,,,,,,,,,108639.0,108640.0,108639.0,108641.0,108639.0,108640.0,108640.0
913,,,,,,,,,,,,,,,,,,,,,,,,108758.0,108759.0,108758.0,108760.0,108758.0,108759.0,108759.0
914,,,,,,,,,,,,,,,,,,,,,,,,108877.0,108878.0,108877.0,108879.0,108877.0,108878.0,108878.0
915,,,,,,,,,,,,,,,,,,,,,,,,108996.0,108997.0,108996.0,108998.0,108996.0,108997.0,108997.0
916,,,,,,,,,,,,,,,,,,,,,,,,109115.0,109116.0,109115.0,109117.0,109115.0,109116.0,109115.0
917,,,,,,,,,,,,,,,,,,,,,,,,109234.0,109235.0,109234.0,109236.0,109234.0,109235.0,109234.0
918,,,,,,,,,,,,,,,,,,,,,,,,109353.0,109354.0,109353.0,109355.0,109353.0,109354.0,109353.0
919,,,,,,,,,,,,,,,,,,,,,,,,109472.0,109473.0,109472.0,109474.0,109472.0,109473.0,109472.0
920,,,,,,,,,,,,,,,,,,,,,,,,109591.0,109592.0,109591.0,109593.0,109591.0,109592.0,109591.0
921,,,,,,,,,,,,,,,,,,,,,,,,109710.0,109711.0,109710.0,109712.0,109710.0,109711.0,109710.0
922,,,,,,,,,,,,,,,,,,,,,,,,109829.0,109830.0,109829.0,109831.0,109829.0,109830.0,109829.0
923,,,,,,,,,,,,,,,,,,,,,,,,109948.0,109949.0,109948.0,109950.0,109948.0,109949.0,109948.0
924,,,,,,,,,,,,,,,,,,,,,,,,110067.0,110068.0,110067.0,110069.0,110067.0,110068.0,110067.0
925,,,,,,,,,,,,,,,,,,,,,,,,110186.0,110187.0,110186.0,110188.0,110186.0,110187.0,110186.0
926,,,,,,,,,,,,,,,,,,,,,,,,110305.0,110306.0,110305.0,110307.0,110305.0,110306.0,110305.0
927,,,,,,,,,,,,,,,,,,,,,,,,110424.0,110425.0,110424.0,110426.0,110424.0,110425.0,110424.0
928,,,,,,,,,,,,,,,,,,,,,,,,110543.0,110544.0,110543.0,110545.0,110543.0,110544.0,110543.0
929,,,,,,,,,,,,,,,,,,,,,,,,110662.0,110663.0,110662.0,110664.0,110662.0,110663.0,110662.0
930,,,,,,,,,,,,,,,,,,,,,,,,110781.0,110782.0,110781.0,110783.0,110781.0,110782.0,110781.0
931,,,,,,,,,,,,,,,,,,,,,,,,110900.0,110900.0,110900.0,110902.0,110900.0,110901.0,110900.0
932,,,,,,,,,,,,,,,,,,,,,,,,111019.0,111019.0,111019.0,111021.0,111019.0,111020.0,111019.0
933,,,,,,,,,,,,,,,,,,,,,,,,111138.0,111138.0,111138.0,111140.0,111138.0,111139.0,111138.0
934,,,,,,,,,,,,,,,,,,,,,,,,111257.0,111257.0,111257.0,111259.0,111257.0,111258.0,111257.0
935,,,,,,,,,,,,,,,,,,,,,,,,111376.0,111376.0,111376.0,111378.0,111376.0,111377.0,111376.0
936,,,,,,,,,,,,,,,,,,,,,,,,111495.0,111495.0,111495.0,111497.0,111495.0,111496.0,111495.0
937,,,,,,,,,,,,,,,,,,,,,,,,111614.0,111614.0,111614.0,111616.0,111614.0,111615.0,111614.0
938,,,,,,,,,,,,,,,,,,,,,,,,111733.0,111733.0,111733.0,111735.0,111733.0,111734.0,111733.0
939,,,,,,,,,,,,,,,,,,,,,,,,111852.0,111852.0,111852.0,111854.0,111852.0,111853.0,111852.0
940,,,,,,,,,,,,,,,,,,,,,,,,111971.0,111971.0,111971.0,111973.0,111971.0,111972.0,111971.0
941,,,,,,,,,,,,,,,,,,,,,,,,112090.0,112090.0,112090.0,112092.0,112090.0,112091.0,112090.0
942,,,,,,,,,,,,,,,,,,,,,,,,112209.0,112209.0,112209.0,112211.0,112209.0,112210.0,112209.0
943,,,,,,,,,,,,,,,,,,,,,,,,112328.0,112328.0,112328.0,112330.0,112328.0,112329.0,112328.0
944,,,,,,,,,,,,,,,,,,,,,,,,112447.0,112447.0,112447.0,112449.0,112447.0,112448.0,112447.0
945,,,,,,,,,,,,,,,,,,,,,,,,112566.0,112566.0,112566.0,112568.0,112566.0,112567.0,112566.0
946,,,,,,,,,,,,,,,,,,,,,,,,112685.0,112685.0,112685.0,112687.0,112685.0,112686.0,112685.0
947,,,,,,,,,,,,,,,,,,,,,,,,112804.0,112804.0,112804.0,112806.0,112804.0,112805.0,112804.0
948,,,,,,,,,,,,,,,,,,,,,,,,112923.0,112923.0,112923.0,112925.0,112923.0,112924.0,112923.0
949,,,,,,,,,,,,,,,,,,,,,,,,113042.0,113042.0,113042.0,113044.0,113042.0,113043.0,113042.0
950,,,,,,,,,,,,,,,,,,,,,,,,113161.0,113161.0,113161.0,113163.0,113161.0,113162.0,113161.0
951,,,,,,,,,,,,,,,,,,,,,,,,113280.0,113280.0,113280.0,113282.0,113280.0,113281.0,113280.0
952,,,,,,,,,,,,,,,,,,,,,,,,113399.0,113399.0,113399.0,113401.0,113399.0,113400.0,113399.0
953,,,,,,,,,,,,,,,,,,,,,,,,113518.0,113518.0,113518.0,113520.0,113518.0,113519.0,113518.0
954,,,,,,,,,,,,,,,,,,,,,,,,113637.0,113637.0,113637.0,113639.0,113637.0,113638.0,113637.0
955,,,,,,,,,,,,,,,,,,,,,,,,113756.0,113756.0,113756.0,113758.0,113756.0,113757.0,113756.0
956,,,,,,,,,,,,,,,,,,,,,,,,113875.0,113875.0,113875.0,113877.0,113875.0,113876.0,113875.0
957,,,,,,,,,,,,,,,,,,,,,,,,113994.0,113994.0,113994.0,113996.0,113994.0,113995.0,113994.0
958,,,,,,,,,,,,,,,,,,,,,,,,114113.0,114113.0,114113.0,114115.0,114113.0,114114.0,114113.0
959,,,,,,,,,,,,,,,,,,,,,,,,114232.0,114232.0,114232.0,114234.0,114232.0,114233.0,114232.0
960,,,,,,,,,,,,,,,,,,,,,,,,114351.0,114351.0,114351.0,114353.0,114351.0,114352.0,114351.0
961,,,,,,,,,,,,,,,,,,,,,,,,114470.0,114470.0,114470.0,114472.0,114470.0,114471.0,114470.0
962,,,,,,,,,,,,,,,,,,,,,,,,114589.0,114589.0,114589.0,114591.0,114589.0,114590.0,114589.0
963,,,,,,,,,,,,,,,,,,,,,,,,114708.0,114708.0,114708.0,114710.0,114708.0,114709.0,114708.0
964,,,,,,,,,,,,,,,,,,,,,,,,114827.0,114827.0,114827.0,114829.0,114827.0,114828.0,114827.0
965,,,,,,,,,,,,,,,,,,,,,,,,114946.0,114946.0,114946.0,114948.0,114946.0,114947.0,114946.0
966,,,,,,,,,,,,,,,,,,,,,,,,115065.0,115065.0,115065.0,115067.0,115065.0,115066.0,115065.0
967,,,,,,,,,,,,,,,,,,,,,,,,115184.0,115184.0,115184.0,115186.0,115184.0,115185.0,115184.0
968,,,,,,,,,,,,,,,,,,,,,,,,115303.0,115303.0,115303.0,115305.0,115303.0,115304.0,115303.0
969,,,,,,,,,,,,,,,,,,,,,,,,115422.0,115422.0,115422.0,115424.0,115422.0,115423.0,115422.0
970,,,,,,,,,,,,,,,,,,,,,,,,115541.0,115541.0,115541.0,115543.0,115541.0,115542.0,115541.0
971,,,,,,,,,,,,,,,,,,,,,,,,115660.0,115660.0,115660.0,115662.0,115660.0,115661.0,115660.0
972,,,,,,,,,,,,,,,,,,,,,,,,115779.0,115779.0,115779.0,115781.0,115779.0,115780.0,115779.0
973,,,,,,,,,,,,,,,,,,,,,,,,115898.0,115898.0,115898.0,115900.0,115898.0,115899.0,115898.0
974,,,,,,,,,,,,,,,,,,,,,,,,116017.0,116017.0,116017.0,116019.0,116017.0,116018.0,116017.0
975,,,,,,,,,,,,,,,,,,,,,,,,116136.0,116136.0,116136.0,116138.0,116136.0,116137.0,116136.0
976,,,,,,,,,,,,,,,,,,,,,,,,116255.0,116255.0,116255.0,116257.0,116255.0,116256.0,116255.0
977,,,,,,,,,,,,,,,,,,,,,,,,116374.0,116374.0,116374.0,116376.0,116374.0,116375.0,116374.0
978,,,,,,,,,,,,,,,,,,,,,,,,116493.0,116493.0,116493.0,116495.0,116493.0,116494.0,116493.0
979,,,,,,,,,,,,,,,,,,,,,,,,116612.0,116612.0,116612.0,116614.0,116612.0,116613.0,116612.0
980,,,,,,,,,,,,,,,,,,,,,,,,116731.0,116731.0,116731.0,116733.0,116731.0,116732.0,116731.0
981,,,,,,,,,,,,,,,,,,,,,,,,116850.0,116850.0,116850.0,116852.0,116850.0,116851.0,116850.0
982,,,,,,,,,,,,,,,,,,,,,,,,116969.0,116969.0,116969.0,116971.0,116969.0,116970.0,116969.0
983,,,,,,,,,,,,,,,,,,,,,,,,117088.0,117088.0,117088.0,117090.0,117088.0,117089.0,117088.0
984,,,,,,,,,,,,,,,,,,,,,,,,117207.0,117207.0,117207.0,117209.0,117207.0,117208.0,117207.0
985,,,,,,,,,,,,,,,,,,,,,,,,117326.0,117326.0,117326.0,117328.0,117326.0,117327.0,117326.0
986,,,,,,,,,,,,,,,,,,,,,,,,117445.0,117445.0,117445.0,117447.0,117445.0,117446.0,117445.0
987,,,,,,,,,,,,,,,,,,,,,,,,117564.0,117564.0,117564.0,117566.0,117564.0,117565.0,117564.0
988,,,,,,,,,,,,,,,,,,,,,,,,117683.0,117683.0,117683.0,117685.0,117683.0,117684.0,117683.0
989,,,,,,,,,,,,,,,,,,,,,,,,117802.0,117802.0,117802.0,117804.0,117802.0,117803.0,117802.0
990,,,,,,,,,,,,,,,,,,,,,,,,117921.0,117921.0,117921.0,117923.0,117921.0,117922.0,117921.0
991,,,,,,,,,,,,,,,,,,,,,,,,118040.0,118040.0,118040.0,118042.0,118040.0,118041.0,118040.0
992,,,,,,,,,,,,,,,,,,,,,,,,118159.0,118159.0,118159.0,118161.0,118159.0,118160.0,118159.0
993,,,,,,,,,,,,,,,,,,,,,,,,118278.0,118278.0,118278.0,118280.0,118278.0,118279.0,118278.0
994,,,,,,,,,,,,,,,,,,,,,,,,118397.0,118397.0,118397.0,118399.0,118397.0,118398.0,118397.0
995,,,,,,,,,,,,,,,,,,,,,,,,118516.0,118516.0,118515.0,118518.0,118516.0,118517.0,118516.0
996,,,,,,,,,,,,,,,,,,,,,,,,118635.0,118635.0,118634.0,118637.0,118635.0,118636.0,118635.0
997,,,,,,,,,,,,,,,,,,,,,,,,118754.0,118754.0,118753.0,118756.0,118754.0,118755.0,118754.0
998,,,,,,,,,,,,,,,,,,,,,,,,118873.0,118873.0,118872.0,118875.0,118873.0,118874.0,118873.0
999,,,,,,,,,,,,,,,,,,,,,,,,118992.0,118992.0,118991.0,118994.0,118992.0,118993.0,118992.0
1000,,,,,,,,,,,,,,,,,,,,,,,,119111.0,119111.0,119110.0,119113.0,119111.0,119112.0,119111.0
1001,,,,,,,,,,,,,,,,,,,,,,,,119230.0,119230.0,119229.0,119232.0,119230.0,119230.0,119230.0
1002,,,,,,,,,,,,,,,,,,,,,,,,119349.0,119349.0,119348.0,119351.0,119349.0,119349.0,119349.0
1003,,,,,,,,,,,,,,,,,,,,,,,,119468.0,119468.0,119467.0,119470.0,119468.0,119468.0,119468.0
1004,,,,,,,,,,,,,,,,,,,,,,,,119587.0,119587.0,119586.0,119589.0,119587.0,119587.0,119587.0
1005,,,,,,,,,,,,,,,,,,,,,,,,119706.0,119706.0,119705.0,119708.0,119706.0,119706.0,119706.0
1006,,,,,,,,,,,,,,,,,,,,,,,,119825.0,119825.0,119824.0,119827.0,119825.0,119825.0,119825.0
1007,,,,,,,,,,,,,,,,,,,,,,,,119944.0,119944.0,119943.0,119946.0,119944.0,119944.0,119944.0
1008,,,,,,,,,,,,,,,,,,,,,,,,120063.0,120063.0,120062.0,120065.0,120063.0,120063.0,120063.0
1009,,,,,,,,,,,,,,,,,,,,,,,,120182.0,120182.0,120181.0,120184.0,120182.0,120182.0,120182.0
1010,,,,,,,,,,,,,,,,,,,,,,,,120301.0,120301.0,120300.0,120303.0,120301.0,120301.0,120301.0
1011,,,,,,,,,,,,,,,,,,,,,,,,120420.0,120420.0,120419.0,120422.0,120420.0,120420.0,120420.0
1012,,,,,,,,,,,,,,,,,,,,,,,,120539.0,120539.0,120538.0,120541.0,120539.0,120539.0,120539.0
1013,,,,,,,,,,,,,,,,,,,,,,,,120658.0,120658.0,120657.0,120660.0,120658.0,120658.0,120658.0
1014,,,,,,,,,,,,,,,,,,,,,,,,120777.0,120777.0,120776.0,120779.0,120777.0,120777.0,120777.0
1015,,,,,,,,,,,,,,,,,,,,,,,,120896.0,120896.0,120895.0,120898.0,120896.0,120896.0,120896.0
1016,,,,,,,,,,,,,,,,,,,,,,,,121015.0,121015.0,121014.0,121017.0,121015.0,121015.0,121015.0
1017,,,,,,,,,,,,,,,,,,,,,,,,121134.0,121134.0,121133.0,121136.0,121134.0,121134.0,121134.0
1018,,,,,,,,,,,,,,,,,,,,,,,,121253.0,121253.0,121252.0,121255.0,121253.0,121253.0,121253.0
1019,,,,,,,,,,,,,,,,,,,,,,,,121372.0,121372.0,121371.0,121374.0,121372.0,121372.0,121372.0
1020,,,,,,,,,,,,,,,,,,,,,,,,121491.0,121491.0,121490.0,121493.0,121491.0,121491.0,121491.0
1021,,,,,,,,,,,,,,,,,,,,,,,,121610.0,121610.0,121609.0,121612.0,121610.0,121610.0,121610.0
1022,,,,,,,,,,,,,,,,,,,,,,,,121729.0,121729.0,121728.0,121731.0,121729.0,121729.0,121729.0
1023,,,,,,,,,,,,,,,,,,,,,,,,121848.0,121848.0,121847.0,121850.0,121848.0,121848.0,121848.0
1024,,,,,,,,,,,,,,,,,,,,,,,,121967.0,121967.0,121966.0,121969.0,121967.0,121967.0,121967.0
1025,,,,,,,,,,,,,,,,,,,,,,,,122086.0,122086.0,122085.0,122088.0,122086.0,122086.0,122086.0
1026,,,,,,,,,,,,,,,,,,,,,,,,122205.0,122205.0,122204.0,122207.0,122205.0,122205.0,122205.0
1027,,,,,,,,,,,,,,,,,,,,,,,,122324.0,122324.0,122323.0,122326.0,122324.0,122324.0,122324.0
1028,,,,,,,,,,,,,,,,,,,,,,,,122443.0,122443.0,122442.0,122445.0,122443.0,122443.0,122443.0
1029,,,,,,,,,,,,,,,,,,,,,,,,122562.0,122562.0,122561.0,122564.0,122562.0,122562.0,122562.0
1030,,,,,,,,,,,,,,,,,,,,,,,,122681.0,122681.0,122680.0,122683.0,122681.0,122681.0,122681.0
1031,,,,,,,,,,,,,,,,,,,,,,,,122800.0,122800.0,122799.0,122802.0,122800.0,122800.0,122800.0
1032,,,,,,,,,,,,,,,,,,,,,,,,122919.0,122919.0,122918.0,122921.0,122919.0,122919.0,122919.0
1033,,,,,,,,,,,,,,,,,,,,,,,,123038.0,123038.0,123037.0,123040.0,123038.0,123038.0,123038.0
1034,,,,,,,,,,,,,,,,,,,,,,,,123157.0,123157.0,123156.0,123159.0,123157.0,123157.0,123157.0
1035,,,,,,,,,,,,,,,,,,,,,,,,123276.0,123276.0,123275.0,123278.0,123276.0,123276.0,123276.0
1036,,,,,,,,,,,,,,,,,,,,,,,,123395.0,123395.0,123394.0,123397.0,123395.0,123395.0,123395.0
1037,,,,,,,,,,,,,,,,,,,,,,,,123514.0,123514.0,123513.0,123516.0,123514.0,123514.0,123514.0
1038,,,,,,,,,,,,,,,,,,,,,,,,123633.0,123633.0,123632.0,123635.0,123633.0,123633.0,123633.0
1039,,,,,,,,,,,,,,,,,,,,,,,,123752.0,123752.0,123751.0,123754.0,123752.0,123752.0,123752.0
1040,,,,,,,,,,,,,,,,,,,,,,,,123871.0,123871.0,123870.0,123873.0,123871.0,123871.0,123871.0
1041,,,,,,,,,,,,,,,,,,,,,,,,123990.0,123990.0,123988.0,123992.0,123990.0,123990.0,123990.0
1042,,,,,,,,,,,,,,,,,,,,,,,,124109.0,124109.0,124107.0,124111.0,124109.0,124109.0,124109.0
1043,,,,,,,,,,,,,,,,,,,,,,,,124228.0,124228.0,124226.0,124230.0,124228.0,124228.0,124228.0
1044,,,,,,,,,,,,,,,,,,,,,,,,124347.0,124347.0,124345.0,124349.0,124347.0,124347.0,124347.0
1045,,,,,,,,,,,,,,,,,,,,,,,,124466.0,124466.0,124464.0,124468.0,124466.0,124466.0,124466.0
1046,,,,,,,,,,,,,,,,,,,,,,,,124585.0,124585.0,124583.0,124587.0,124585.0,124585.0,124585.0
1047,,,,,,,,,,,,,,,,,,,,,,,,124704.0,124704.0,124702.0,124706.0,124704.0,124704.0,124704.0
1048,,,,,,,,,,,,,,,,,,,,,,,,124823.0,124823.0,124821.0,124825.0,124823.0,124823.0,124823.0
1049,,,,,,,,,,,,,,,,,,,,,,,,124942.0,124942.0,124940.0,124944.0,124942.0,124942.0,124942.0
1050,,,,,,,,,,,,,,,,,,,,,,,,125061.0,125061.0,125059.0,125063.0,125061.0,125061.0,125061.0
1051,,,,,,,,,,,,,,,,,,,,,,,,125180.0,125180.0,125178.0,125182.0,125180.0,125180.0,125180.0
1052,,,,,,,,,,,,,,,,,,,,,,,,125299.0,125299.0,125297.0,125301.0,125299.0,125299.0,125299.0
1053,,,,,,,,,,,,,,,,,,,,,,,,125418.0,125418.0,125416.0,125419.0,125418.0,125418.0,125418.0
1054,,,,,,,,,,,,,,,,,,,,,,,,125537.0,125537.0,125535.0,125538.0,125537.0,125537.0,125537.0
1055,,,,,,,,,,,,,,,,,,,,,,,,125656.0,125656.0,125654.0,125657.0,125656.0,125656.0,125656.0
1056,,,,,,,,,,,,,,,,,,,,,,,,125775.0,125775.0,125773.0,125776.0,125775.0,125775.0,125775.0
1057,,,,,,,,,,,,,,,,,,,,,,,,125894.0,125894.0,125892.0,125895.0,125894.0,125894.0,125894.0
1058,,,,,,,,,,,,,,,,,,,,,,,,126013.0,126013.0,126011.0,126014.0,126013.0,126013.0,126013.0
1059,,,,,,,,,,,,,,,,,,,,,,,,126132.0,126132.0,126130.0,126133.0,126132.0,126132.0,126132.0
1060,,,,,,,,,,,,,,,,,,,,,,,,126251.0,126251.0,126249.0,126252.0,126251.0,126251.0,126251.0
1061,,,,,,,,,,,,,,,,,,,,,,,,126370.0,126370.0,126368.0,126371.0,126370.0,126370.0,126370.0
1062,,,,,,,,,,,,,,,,,,,,,,,,126489.0,126489.0,126487.0,126490.0,126489.0,126489.0,126489.0
1063,,,,,,,,,,,,,,,,,,,,,,,,126608.0,126608.0,126606.0,126609.0,126608.0,126608.0,126608.0
1064,,,,,,,,,,,,,,,,,,,,,,,,126727.0,126727.0,126725.0,126728.0,126727.0,126727.0,126727.0
1065,,,,,,,,,,,,,,,,,,,,,,,,126846.0,126846.0,126844.0,126847.0,126846.0,126846.0,126846.0
1066,,,,,,,,,,,,,,,,,,,,,,,,126965.0,126965.0,126963.0,126966.0,126965.0,126965.0,126965.0
1067,,,,,,,,,,,,,,,,,,,,,,,,127084.0,127084.0,127082.0,127085.0,127084.0,127084.0,127084.0
1068,,,,,,,,,,,,,,,,,,,,,,,,127203.0,127203.0,127201.0,127204.0,127203.0,127203.0,127203.0
1069,,,,,,,,,,,,,,,,,,,,,,,,127322.0,127322.0,127320.0,127323.0,127322.0,127322.0,127322.0
1070,,,,,,,,,,,,,,,,,,,,,,,,127441.0,127441.0,127439.0,127442.0,127441.0,127441.0,127441.0
1071,,,,,,,,,,,,,,,,,,,,,,,,127560.0,127560.0,127558.0,127561.0,127560.0,127560.0,127560.0
1072,,,,,,,,,,,,,,,,,,,,,,,,127679.0,127679.0,127677.0,127680.0,127679.0,127679.0,127679.0
1073,,,,,,,,,,,,,,,,,,,,,,,,127798.0,127798.0,127796.0,127799.0,127798.0,127798.0,127798.0
1074,,,,,,,,,,,,,,,,,,,,,,,,127917.0,127917.0,127915.0,127918.0,127917.0,127917.0,127917.0
1075,,,,,,,,,,,,,,,,,,,,,,,,128036.0,128036.0,128034.0,128037.0,128036.0,128036.0,128036.0
1076,,,,,,,,,,,,,,,,,,,,,,,,128155.0,128155.0,128153.0,128156.0,128155.0,128155.0,128155.0
1077,,,,,,,,,,,,,,,,,,,,,,,,128274.0,128274.0,128272.0,128275.0,128274.0,128274.0,128274.0
1078,,,,,,,,,,,,,,,,,,,,,,,,128393.0,128393.0,128391.0,128394.0,128393.0,128393.0,128393.0
1079,,,,,,,,,,,,,,,,,,,,,,,,128512.0,128512.0,128510.0,128513.0,128512.0,128512.0,128512.0
1080,,,,,,,,,,,,,,,,,,,,,,,,128631.0,128631.0,128629.0,128632.0,128631.0,128631.0,128631.0
1081,,,,,,,,,,,,,,,,,,,,,,,,128750.0,128750.0,128748.0,128751.0,128750.0,128750.0,128750.0
1082,,,,,,,,,,,,,,,,,,,,,,,,128869.0,128869.0,128867.0,128870.0,128869.0,128869.0,128869.0
1083,,,,,,,,,,,,,,,,,,,,,,,,128988.0,128988.0,128986.0,128989.0,128988.0,128988.0,128988.0
1084,,,,,,,,,,,,,,,,,,,,,,,,129107.0,129107.0,129105.0,129108.0,129107.0,129107.0,129107.0
1085,,,,,,,,,,,,,,,,,,,,,,,,129226.0,129226.0,129224.0,129227.0,129226.0,129226.0,129226.0
1086,,,,,,,,,,,,,,,,,,,,,,,,129345.0,129345.0,129343.0,129346.0,129345.0,129345.0,129345.0
1087,,,,,,,,,,,,,,,,,,,,,,,,129464.0,129464.0,129462.0,129465.0,129464.0,129464.0,129464.0
1088,,,,,,,,,,,,,,,,,,,,,,,,129583.0,129583.0,129581.0,129584.0,129583.0,129583.0,129583.0
1089,,,,,,,,,,,,,,,,,,,,,,,,129702.0,129702.0,129700.0,129703.0,129702.0,129702.0,129702.0
1090,,,,,,,,,,,,,,,,,,,,,,,,129821.0,129821.0,129819.0,129822.0,129821.0,129821.0,129821.0
1091,,,,,,,,,,,,,,,,,,,,,,,,129940.0,129940.0,129938.0,129941.0,129940.0,129940.0,129940.0
1092,,,,,,,,,,,,,,,,,,,,,,,,130059.0,130059.0,130057.0,130060.0,130059.0,130059.0,130059.0
1093,,,,,,,,,,,,,,,,,,,,,,,,130178.0,130178.0,130176.0,130179.0,130178.0,130178.0,130178.0
1094,,,,,,,,,,,,,,,,,,,,,,,,130297.0,130297.0,130295.0,130298.0,130297.0,130297.0,130297.0
1095,,,,,,,,,,,,,,,,,,,,,,,,130416.0,130416.0,130414.0,130417.0,130416.0,130416.0,130416.0
1096,,,,,,,,,,,,,,,,,,,,,,,,130535.0,130535.0,130533.0,130536.0,130535.0,130535.0,130535.0
1097,,,,,,,,,,,,,,,,,,,,,,,,130654.0,130654.0,130652.0,130655.0,130654.0,130654.0,130654.0
1098,,,,,,,,,,,,,,,,,,,,,,,,130773.0,130773.0,130771.0,130774.0,130773.0,130773.0,130773.0
1099,,,,,,,,,,,,,,,,,,,,,,,,130892.0,130892.0,130890.0,130893.0,130892.0,130892.0,130892.0
1100,,,,,,,,,,,,,,,,,,,,,,,,131011.0,131011.0,131009.0,131012.0,131011.0,131011.0,131011.0
1101,,,,,,,,,,,,,,,,,,,,,,,,131130.0,131130.0,131128.0,131131.0,131130.0,131130.0,131130.0
1102,,,,,,,,,,,,,,,,,,,,,,,,131249.0,131249.0,131247.0,131250.0,131249.0,131249.0,131249.0
1103,,,,,,,,,,,,,,,,,,,,,,,,131368.0,131368.0,131366.0,131369.0,131368.0,131368.0,131368.0
1104,,,,,,,,,,,,,,,,,,,,,,,,131487.0,131487.0,131485.0,131488.0,131487.0,131487.0,131487.0
1105,,,,,,,,,,,,,,,,,,,,,,,,131606.0,131606.0,131604.0,131607.0,131606.0,131606.0,131606.0
1106,,,,,,,,,,,,,,,,,,,,,,,,131725.0,131725.0,131723.0,131726.0,131725.0,131725.0,131725.0
1107,,,,,,,,,,,,,,,,,,,,,,,,131844.0,131844.0,131842.0,131845.0,131844.0,131844.0,131844.0
1108,,,,,,,,,,,,,,,,,,,,,,,,131963.0,131963.0,131961.0,131964.0,131963.0,131963.0,131963.0
1109,,,,,,,,,,,,,,,,,,,,,,,,132082.0,132082.0,132080.0,132083.0,132082.0,132082.0,132082.0
1110,,,,,,,,,,,,,,,,,,,,,,,,132201.0,132201.0,132199.0,132202.0,132201.0,132201.0,132201.0
1111,,,,,,,,,,,,,,,,,,,,,,,,132320.0,132320.0,132318.0,132321.0,132320.0,132320.0,132320.0
1112,,,,,,,,,,,,,,,,,,,,,,,,132439.0,132439.0,132437.0,132440.0,132439.0,132439.0,132439.0
1113,,,,,,,,,,,,,,,,,,,,,,,,132558.0,132558.0,132556.0,132559.0,132558.0,132558.0,132558.0
1114,,,,,,,,,,,,,,,,,,,,,,,,132677.0,132677.0,132675.0,132678.0,132677.0,132677.0,132677.0
1115,,,,,,,,,,,,,,,,,,,,,,,,132796.0,132796.0,132794.0,132797.0,132796.0,132796.0,132796.0
1116,,,,,,,,,,,,,,,,,,,,,,,,132915.0,132915.0,132913.0,132916.0,132915.0,132915.0,132915.0
1117,,,,,,,,,,,,,,,,,,,,,,,,133034.0,133034.0,133032.0,133035.0,133034.0,133034.0,133034.0
1118,,,,,,,,,,,,,,,,,,,,,,,,133153.0,133153.0,133151.0,133154.0,133153.0,133153.0,133153.0
1119,,,,,,,,,,,,,,,,,,,,,,,,133272.0,133272.0,133270.0,133273.0,133272.0,133272.0,133272.0
1120,,,,,,,,,,,,,,,,,,,,,,,,133391.0,133391.0,133389.0,133392.0,133391.0,133391.0,133391.0
1121,,,,,,,,,,,,,,,,,,,,,,,,133510.0,133510.0,133508.0,133511.0,133510.0,133510.0,133510.0
1122,,,,,,,,,,,,,,,,,,,,,,,,133629.0,133629.0,133627.0,133630.0,133629.0,133629.0,133629.0
1123,,,,,,,,,,,,,,,,,,,,,,,,133748.0,133748.0,133746.0,133749.0,133748.0,133748.0,133748.0
1124,,,,,,,,,,,,,,,,,,,,,,,,133867.0,133867.0,133865.0,133868.0,133867.0,133867.0,133867.0
1125,,,,,,,,,,,,,,,,,,,,,,,,133986.0,133986.0,133984.0,133987.0,133986.0,133986.0,133986.0
1126,,,,,,,,,,,,,,,,,,,,,,,,134105.0,134105.0,134103.0,134106.0,134105.0,134105.0,134105.0
1127,,,,,,,,,,,,,,,,,,,,,,,,134224.0,134224.0,134222.0,134225.0,134224.0,134224.0,134224.0
1128,,,,,,,,,,,,,,,,,,,,,,,,134343.0,134343.0,134341.0,134344.0,134343.0,134343.0,134343.0
1129,,,,,,,,,,,,,,,,,,,,,,,,134462.0,134462.0,134460.0,134463.0,134462.0,134462.0,134462.0
1130,,,,,,,,,,,,,,,,,,,,,,,,134581.0,134581.0,134579.0,134582.0,134581.0,134581.0,134581.0
1131,,,,,,,,,,,,,,,,,,,,,,,,134700.0,134700.0,134698.0,134701.0,134700.0,134700.0,134700.0
1132,,,,,,,,,,,,,,,,,,,,,,,,134819.0,134819.0,134817.0,134820.0,134819.0,134819.0,134819.0
1133,,,,,,,,,,,,,,,,,,,,,,,,134938.0,134938.0,134935.0,134939.0,134938.0,134938.0,134938.0
1134,,,,,,,,,,,,,,,,,,,,,,,,135057.0,135057.0,135054.0,135058.0,135057.0,135057.0,135057.0
1135,,,,,,,,,,,,,,,,,,,,,,,,135176.0,135176.0,135173.0,135177.0,135176.0,135176.0,135176.0
1136,,,,,,,,,,,,,,,,,,,,,,,,135295.0,135295.0,135292.0,135296.0,135295.0,135295.0,135295.0
1137,,,,,,,,,,,,,,,,,,,,,,,,135414.0,135414.0,135411.0,135415.0,135414.0,135414.0,135414.0
1138,,,,,,,,,,,,,,,,,,,,,,,,135533.0,135533.0,135530.0,135534.0,135533.0,135533.0,135533.0
1139,,,,,,,,,,,,,,,,,,,,,,,,135652.0,135652.0,135649.0,135653.0,135652.0,135652.0,135652.0
1140,,,,,,,,,,,,,,,,,,,,,,,,135771.0,135771.0,135768.0,135772.0,135771.0,135771.0,135771.0
1141,,,,,,,,,,,,,,,,,,,,,,,,135890.0,135890.0,135887.0,135891.0,135890.0,135890.0,135890.0
1142,,,,,,,,,,,,,,,,,,,,,,,,136009.0,136009.0,136006.0,136010.0,136009.0,136009.0,136009.0
1143,,,,,,,,,,,,,,,,,,,,,,,,136128.0,136128.0,136125.0,136129.0,136128.0,136128.0,136128.0
1144,,,,,,,,,,,,,,,,,,,,,,,,136247.0,136247.0,136244.0,136248.0,136247.0,136247.0,136247.0
1145,,,,,,,,,,,,,,,,,,,,,,,,136366.0,136366.0,136363.0,136367.0,136366.0,136366.0,136366.0
1146,,,,,,,,,,,,,,,,,,,,,,,,136485.0,136485.0,136482.0,136486.0,136485.0,136485.0,136485.0
1147,,,,,,,,,,,,,,,,,,,,,,,,136604.0,136604.0,136601.0,136605.0,136604.0,136604.0,136603.0
1148,,,,,,,,,,,,,,,,,,,,,,,,136723.0,136723.0,136720.0,136724.0,136723.0,136723.0,136722.0
1149,,,,,,,,,,,,,,,,,,,,,,,,136842.0,136842.0,136839.0,136843.0,136842.0,136842.0,136841.0
1150,,,,,,,,,,,,,,,,,,,,,,,,136961.0,136961.0,136958.0,136962.0,136961.0,136961.0,136960.0
1151,,,,,,,,,,,,,,,,,,,,,,,,137080.0,137080.0,137077.0,137081.0,137080.0,137080.0,137079.0
1152,,,,,,,,,,,,,,,,,,,,,,,,137199.0,137199.0,137196.0,137200.0,137199.0,137199.0,137198.0
1153,,,,,,,,,,,,,,,,,,,,,,,,137318.0,137318.0,137315.0,137319.0,137318.0,137318.0,137317.0
1154,,,,,,,,,,,,,,,,,,,,,,,,137437.0,137437.0,137434.0,137438.0,137437.0,137437.0,137436.0
1155,,,,,,,,,,,,,,,,,,,,,,,,137556.0,137556.0,137553.0,137556.0,137556.0,137556.0,137555.0
1156,,,,,,,,,,,,,,,,,,,,,,,,137675.0,137675.0,137672.0,137675.0,137675.0,137675.0,137674.0
1157,,,,,,,,,,,,,,,,,,,,,,,,137794.0,137794.0,137791.0,137794.0,137794.0,137794.0,137793.0
1158,,,,,,,,,,,,,,,,,,,,,,,,137913.0,137913.0,137910.0,137913.0,137913.0,137913.0,137912.0
1159,,,,,,,,,,,,,,,,,,,,,,,,138032.0,138032.0,138029.0,138032.0,138032.0,138032.0,138031.0
1160,,,,,,,,,,,,,,,,,,,,,,,,138151.0,138151.0,138148.0,138151.0,138151.0,138151.0,138150.0
1161,,,,,,,,,,,,,,,,,,,,,,,,138270.0,138270.0,138267.0,138270.0,138270.0,138270.0,138269.0
1162,,,,,,,,,,,,,,,,,,,,,,,,138389.0,138389.0,138386.0,138389.0,138389.0,138389.0,138388.0
1163,,,,,,,,,,,,,,,,,,,,,,,,138508.0,138508.0,138505.0,138508.0,138508.0,138508.0,138507.0
1164,,,,,,,,,,,,,,,,,,,,,,,,138627.0,138627.0,138624.0,138627.0,138627.0,138627.0,138626.0
1165,,,,,,,,,,,,,,,,,,,,,,,,138746.0,138746.0,138743.0,138746.0,138746.0,138746.0,138745.0
1166,,,,,,,,,,,,,,,,,,,,,,,,138865.0,138865.0,138862.0,138865.0,138865.0,138865.0,138864.0
1167,,,,,,,,,,,,,,,,,,,,,,,,138984.0,138984.0,138981.0,138984.0,138984.0,138984.0,138983.0
1168,,,,,,,,,,,,,,,,,,,,,,,,139103.0,139103.0,139100.0,139103.0,139103.0,139103.0,139102.0
1169,,,,,,,,,,,,,,,,,,,,,,,,139222.0,139222.0,139219.0,139222.0,139222.0,139222.0,139221.0
1170,,,,,,,,,,,,,,,,,,,,,,,,139341.0,139341.0,139338.0,139341.0,139341.0,139341.0,139340.0
1171,,,,,,,,,,,,,,,,,,,,,,,,139460.0,139460.0,139457.0,139460.0,139460.0,139460.0,139459.0
1172,,,,,,,,,,,,,,,,,,,,,,,,139579.0,139579.0,139576.0,139579.0,139579.0,139579.0,139578.0
1173,,,,,,,,,,,,,,,,,,,,,,,,139698.0,139698.0,139695.0,139698.0,139698.0,139698.0,139697.0
1174,,,,,,,,,,,,,,,,,,,,,,,,139817.0,139817.0,139814.0,139817.0,139817.0,139817.0,139816.0
1175,,,,,,,,,,,,,,,,,,,,,,,,139936.0,139936.0,139933.0,139936.0,139936.0,139936.0,139935.0
1176,,,,,,,,,,,,,,,,,,,,,,,,140055.0,140055.0,140052.0,140055.0,140055.0,140055.0,140054.0
1177,,,,,,,,,,,,,,,,,,,,,,,,140174.0,140174.0,140171.0,140174.0,140174.0,140174.0,140173.0
1178,,,,,,,,,,,,,,,,,,,,,,,,140293.0,140293.0,140290.0,140293.0,140293.0,140293.0,140292.0
1179,,,,,,,,,,,,,,,,,,,,,,,,140412.0,140412.0,140409.0,140412.0,140412.0,140412.0,140411.0
1180,,,,,,,,,,,,,,,,,,,,,,,,140531.0,140531.0,140528.0,140531.0,140531.0,140531.0,140530.0
1181,,,,,,,,,,,,,,,,,,,,,,,,140650.0,140650.0,140647.0,140650.0,140650.0,140650.0,140649.0
1182,,,,,,,,,,,,,,,,,,,,,,,,140769.0,140769.0,140766.0,140769.0,140769.0,140769.0,140768.0
1183,,,,,,,,,,,,,,,,,,,,,,,,140888.0,140888.0,140885.0,140888.0,140888.0,140888.0,140887.0
1184,,,,,,,,,,,,,,,,,,,,,,,,141007.0,141007.0,141004.0,141007.0,141007.0,141007.0,141006.0
1185,,,,,,,,,,,,,,,,,,,,,,,,141126.0,141126.0,141123.0,141126.0,141126.0,141126.0,141125.0
1186,,,,,,,,,,,,,,,,,,,,,,,,141245.0,141245.0,141242.0,141245.0,141245.0,141245.0,141244.0
1187,,,,,,,,,,,,,,,,,,,,,,,,141364.0,141364.0,141361.0,141364.0,141364.0,141364.0,141363.0
1188,,,,,,,,,,,,,,,,,,,,,,,,141483.0,141483.0,141480.0,141483.0,141483.0,141483.0,141482.0
1189,,,,,,,,,,,,,,,,,,,,,,,,141602.0,141602.0,141599.0,141602.0,141602.0,141602.0,141601.0
1190,,,,,,,,,,,,,,,,,,,,,,,,141721.0,141721.0,141718.0,141721.0,141721.0,141721.0,141720.0
1191,,,,,,,,,,,,,,,,,,,,,,,,141840.0,141840.0,141837.0,141840.0,141840.0,141840.0,141839.0
1192,,,,,,,,,,,,,,,,,,,,,,,,141959.0,141959.0,141956.0,141959.0,141959.0,141958.0,141958.0
1193,,,,,,,,,,,,,,,,,,,,,,,,142078.0,142078.0,142075.0,142078.0,142078.0,142077.0,142077.0
1194,,,,,,,,,,,,,,,,,,,,,,,,142197.0,142197.0,142194.0,142197.0,142197.0,142196.0,142196.0
1195,,,,,,,,,,,,,,,,,,,,,,,,142316.0,142316.0,142313.0,142316.0,142316.0,142315.0,142315.0
1196,,,,,,,,,,,,,,,,,,,,,,,,142435.0,142435.0,142432.0,142435.0,142435.0,142434.0,142434.0
1197,,,,,,,,,,,,,,,,,,,,,,,,142554.0,142554.0,142551.0,142554.0,142554.0,142553.0,142553.0
1198,,,,,,,,,,,,,,,,,,,,,,,,142673.0,142673.0,142670.0,142673.0,142673.0,142672.0,142672.0
1199,,,,,,,,,,,,,,,,,,,,,,,,142792.0,142792.0,142789.0,142792.0,142792.0,142791.0,142791.0
1200,,,,,,,,,,,,,,,,,,,,,,,,142911.0,142911.0,142908.0,142911.0,142911.0,142910.0,142910.0
1201,,,,,,,,,,,,,,,,,,,,,,,,143030.0,143030.0,143027.0,143030.0,143030.0,143029.0,143029.0
1202,,,,,,,,,,,,,,,,,,,,,,,,143149.0,143149.0,143146.0,143149.0,143149.0,143148.0,143148.0
1203,,,,,,,,,,,,,,,,,,,,,,,,143268.0,143268.0,143265.0,143268.0,143268.0,143267.0,143267.0
1204,,,,,,,,,,,,,,,,,,,,,,,,143387.0,143387.0,143384.0,143387.0,143387.0,143386.0,143386.0
1205,,,,,,,,,,,,,,,,,,,,,,,,143506.0,143506.0,143503.0,143506.0,143506.0,143505.0,143505.0
1206,,,,,,,,,,,,,,,,,,,,,,,,143625.0,143625.0,143622.0,143625.0,143625.0,143624.0,143624.0
1207,,,,,,,,,,,,,,,,,,,,,,,,143744.0,143744.0,143741.0,143744.0,143744.0,143743.0,143743.0
1208,,,,,,,,,,,,,,,,,,,,,,,,143863.0,143863.0,143860.0,143863.0,143863.0,143862.0,143862.0
1209,,,,,,,,,,,,,,,,,,,,,,,,143982.0,143982.0,143979.0,143982.0,143982.0,143981.0,143981.0
1210,,,,,,,,,,,,,,,,,,,,,,,,144101.0,144101.0,144098.0,144101.0,144101.0,144100.0,144100.0
1211,,,,,,,,,,,,,,,,,,,,,,,,144220.0,144220.0,144217.0,144220.0,144220.0,144219.0,144219.0
1212,,,,,,,,,,,,,,,,,,,,,,,,144339.0,144339.0,144336.0,144339.0,144339.0,144338.0,144338.0
1213,,,,,,,,,,,,,,,,,,,,,,,,144458.0,144458.0,144455.0,144458.0,144458.0,144457.0,144457.0
1214,,,,,,,,,,,,,,,,,,,,,,,,144577.0,144577.0,144574.0,144577.0,144577.0,144576.0,144576.0
1215,,,,,,,,,,,,,,,,,,,,,,,,144696.0,144696.0,144693.0,144696.0,144696.0,144695.0,144695.0
1216,,,,,,,,,,,,,,,,,,,,,,,,144815.0,144815.0,144812.0,144815.0,144815.0,144814.0,144814.0
1217,,,,,,,,,,,,,,,,,,,,,,,,144934.0,144934.0,144931.0,144934.0,144934.0,144933.0,144933.0
1218,,,,,,,,,,,,,,,,,,,,,,,,145053.0,145053.0,145050.0,145053.0,145053.0,145052.0,145052.0
1219,,,,,,,,,,,,,,,,,,,,,,,,145172.0,145172.0,145169.0,145172.0,145172.0,145171.0,145171.0
1220,,,,,,,,,,,,,,,,,,,,,,,,145291.0,145291.0,145288.0,145291.0,145291.0,145290.0,145290.0
1221,,,,,,,,,,,,,,,,,,,,,,,,145410.0,145410.0,145407.0,145410.0,145410.0,145409.0,145409.0
1222,,,,,,,,,,,,,,,,,,,,,,,,145529.0,145529.0,145526.0,145529.0,145528.0,145528.0,145528.0
1223,,,,,,,,,,,,,,,,,,,,,,,,145648.0,145648.0,145645.0,145648.0,145647.0,145647.0,145647.0
1224,,,,,,,,,,,,,,,,,,,,,,,,145767.0,145767.0,145764.0,145767.0,145766.0,145766.0,145766.0
1225,,,,,,,,,,,,,,,,,,,,,,,,145886.0,145886.0,145883.0,145886.0,145885.0,145885.0,145885.0
1226,,,,,,,,,,,,,,,,,,,,,,,,146005.0,146005.0,146002.0,146005.0,146004.0,146004.0,146004.0
1227,,,,,,,,,,,,,,,,,,,,,,,,146124.0,146124.0,146121.0,146124.0,146123.0,146123.0,146123.0
1228,,,,,,,,,,,,,,,,,,,,,,,,146243.0,146243.0,146240.0,146243.0,146242.0,146242.0,146242.0
1229,,,,,,,,,,,,,,,,,,,,,,,,146362.0,146362.0,146359.0,146362.0,146361.0,146361.0,146361.0
1230,,,,,,,,,,,,,,,,,,,,,,,,146481.0,146481.0,146478.0,146481.0,146480.0,146480.0,146480.0
1231,,,,,,,,,,,,,,,,,,,,,,,,146600.0,146600.0,146597.0,146600.0,146599.0,146599.0,146599.0
1232,,,,,,,,,,,,,,,,,,,,,,,,146719.0,146719.0,146716.0,146719.0,146718.0,146718.0,146718.0
1233,,,,,,,,,,,,,,,,,,,,,,,,146838.0,146838.0,146835.0,146838.0,146837.0,146837.0,146837.0
1234,,,,,,,,,,,,,,,,,,,,,,,,146957.0,146957.0,146954.0,146957.0,146956.0,146956.0,146956.0
1235,,,,,,,,,,,,,,,,,,,,,,,,147076.0,147076.0,147073.0,147076.0,147075.0,147075.0,147075.0
1236,,,,,,,,,,,,,,,,,,,,,,,,147195.0,147195.0,147192.0,147195.0,147194.0,147194.0,147194.0
1237,,,,,,,,,,,,,,,,,,,,,,,,147314.0,147314.0,147311.0,147314.0,147313.0,147313.0,147313.0
1238,,,,,,,,,,,,,,,,,,,,,,,,147433.0,147433.0,147430.0,147433.0,147432.0,147432.0,147432.0
1239,,,,,,,,,,,,,,,,,,,,,,,,147552.0,147552.0,147549.0,147552.0,147551.0,147551.0,147551.0
1240,,,,,,,,,,,,,,,,,,,,,,,,147671.0,147671.0,147668.0,147671.0,147670.0,147670.0,147670.0
1241,,,,,,,,,,,,,,,,,,,,,,,,147790.0,147790.0,147787.0,147790.0,147789.0,147789.0,147789.0
1242,,,,,,,,,,,,,,,,,,,,,,,,147909.0,147909.0,147906.0,147909.0,147908.0,147908.0,147908.0
1243,,,,,,,,,,,,,,,,,,,,,,,,148028.0,148028.0,148025.0,148028.0,148027.0,148027.0,148027.0
1244,,,,,,,,,,,,,,,,,,,,,,,,148147.0,148147.0,148144.0,148147.0,148146.0,148146.0,148146.0
1245,,,,,,,,,,,,,,,,,,,,,,,,148266.0,148266.0,148263.0,148266.0,148265.0,148265.0,148265.0
1246,,,,,,,,,,,,,,,,,,,,,,,,148385.0,148385.0,148382.0,148385.0,148384.0,148384.0,148384.0
1247,,,,,,,,,,,,,,,,,,,,,,,,148504.0,148504.0,148501.0,148504.0,148503.0,148503.0,148503.0
1248,,,,,,,,,,,,,,,,,,,,,,,,148623.0,148623.0,148620.0,148623.0,148622.0,148622.0,148622.0
1249,,,,,,,,,,,,,,,,,,,,,,,,148742.0,148742.0,148739.0,148742.0,148741.0,148741.0,148741.0
1250,,,,,,,,,,,,,,,,,,,,,,,,148861.0,148861.0,148858.0,148861.0,148860.0,148860.0,148860.0
1251,,,,,,,,,,,,,,,,,,,,,,,,148980.0,148980.0,148977.0,148980.0,148979.0,148979.0,148979.0
1252,,,,,,,,,,,,,,,,,,,,,,,,149099.0,149099.0,149096.0,149099.0,149098.0,149098.0,149098.0
1253,,,,,,,,,,,,,,,,,,,,,,,,149218.0,149218.0,149215.0,149218.0,149217.0,149217.0,149217.0
1254,,,,,,,,,,,,,,,,,,,,,,,,149337.0,149337.0,149334.0,149337.0,149336.0,149336.0,149336.0
1255,,,,,,,,,,,,,,,,,,,,,,,,149456.0,149456.0,149453.0,149456.0,149455.0,149455.0,149455.0
1256,,,,,,,,,,,,,,,,,,,,,,,,149575.0,149575.0,149572.0,149575.0,149574.0,149574.0,149574.0
1257,,,,,,,,,,,,,,,,,,,,,,,,149694.0,149694.0,149691.0,149694.0,149693.0,149693.0,149693.0
1258,,,,,,,,,,,,,,,,,,,,,,,,149813.0,149812.0,149810.0,149813.0,149812.0,149812.0,149812.0
1259,,,,,,,,,,,,,,,,,,,,,,,,149932.0,149931.0,149929.0,149932.0,149931.0,149931.0,149931.0
1260,,,,,,,,,,,,,,,,,,,,,,,,150051.0,150050.0,150048.0,150051.0,150050.0,150050.0,150050.0
1261,,,,,,,,,,,,,,,,,,,,,,,,150170.0,150169.0,150167.0,150170.0,150169.0,150169.0,150169.0
1262,,,,,,,,,,,,,,,,,,,,,,,,150289.0,150288.0,150286.0,150289.0,150288.0,150288.0,150288.0
1263,,,,,,,,,,,,,,,,,,,,,,,,150408.0,150407.0,150405.0,150408.0,150407.0,150407.0,150407.0
1264,,,,,,,,,,,,,,,,,,,,,,,,150527.0,150526.0,150524.0,150527.0,150526.0,150526.0,150526.0
1265,,,,,,,,,,,,,,,,,,,,,,,,150646.0,150645.0,150643.0,150646.0,150645.0,150645.0,150645.0
1266,,,,,,,,,,,,,,,,,,,,,,,,150765.0,150764.0,150762.0,150765.0,150764.0,150764.0,150764.0
1267,,,,,,,,,,,,,,,,,,,,,,,,150884.0,150883.0,150881.0,150884.0,150883.0,150883.0,150883.0
1268,,,,,,,,,,,,,,,,,,,,,,,,151003.0,151002.0,151000.0,151003.0,151002.0,151002.0,151002.0
1269,,,,,,,,,,,,,,,,,,,,,,,,151122.0,151121.0,151119.0,151122.0,151121.0,151121.0,151121.0
1270,,,,,,,,,,,,,,,,,,,,,,,,151241.0,151240.0,151238.0,151241.0,151240.0,151240.0,151240.0
1271,,,,,,,,,,,,,,,,,,,,,,,,151360.0,151359.0,151357.0,151360.0,151359.0,151359.0,151359.0
1272,,,,,,,,,,,,,,,,,,,,,,,,151479.0,151478.0,151476.0,151479.0,151478.0,151478.0,151478.0
1273,,,,,,,,,,,,,,,,,,,,,,,,151598.0,151597.0,151595.0,151598.0,151597.0,151597.0,151597.0
1274,,,,,,,,,,,,,,,,,,,,,,,,151717.0,151716.0,151714.0,151717.0,151716.0,151716.0,151716.0
1275,,,,,,,,,,,,,,,,,,,,,,,,151836.0,151835.0,151833.0,151836.0,151835.0,151835.0,151835.0
1276,,,,,,,,,,,,,,,,,,,,,,,,151955.0,151954.0,151952.0,151955.0,151954.0,151954.0,151954.0
1277,,,,,,,,,,,,,,,,,,,,,,,,152074.0,152073.0,152071.0,152074.0,152073.0,152073.0,152073.0
1278,,,,,,,,,,,,,,,,,,,,,,,,152193.0,152192.0,152190.0,152193.0,152192.0,152192.0,152192.0
1279,,,,,,,,,,,,,,,,,,,,,,,,152312.0,152311.0,152309.0,152312.0,152311.0,152311.0,152311.0
1280,,,,,,,,,,,,,,,,,,,,,,,,152431.0,152430.0,152428.0,152431.0,152430.0,152430.0,152430.0
1281,,,,,,,,,,,,,,,,,,,,,,,,152550.0,152549.0,152547.0,152550.0,152549.0,152549.0,152549.0
1282,,,,,,,,,,,,,,,,,,,,,,,,152669.0,152668.0,152666.0,152669.0,152668.0,152668.0,152668.0
1283,,,,,,,,,,,,,,,,,,,,,,,,152788.0,152787.0,152785.0,152788.0,152787.0,152787.0,152787.0
1284,,,,,,,,,,,,,,,,,,,,,,,,152907.0,152906.0,152904.0,152907.0,152906.0,152906.0,152906.0
1285,,,,,,,,,,,,,,,,,,,,,,,,153026.0,153025.0,153023.0,153026.0,153025.0,153025.0,153025.0
1286,,,,,,,,,,,,,,,,,,,,,,,,153145.0,153144.0,153142.0,153145.0,153144.0,153144.0,153144.0
1287,,,,,,,,,,,,,,,,,,,,,,,,153264.0,153263.0,153261.0,153264.0,153263.0,153263.0,153263.0
1288,,,,,,,,,,,,,,,,,,,,,,,,153383.0,153382.0,153380.0,153383.0,153382.0,153382.0,153382.0
1289,,,,,,,,,,,,,,,,,,,,,,,,153502.0,153501.0,153499.0,153502.0,153501.0,153501.0,153501.0
1290,,,,,,,,,,,,,,,,,,,,,,,,153621.0,153620.0,153618.0,153621.0,153620.0,153620.0,153620.0
1291,,,,,,,,,,,,,,,,,,,,,,,,153740.0,153739.0,153737.0,153740.0,153739.0,153739.0,153739.0
1292,,,,,,,,,,,,,,,,,,,,,,,,153859.0,153858.0,153856.0,153859.0,153858.0,153858.0,153858.0
1293,,,,,,,,,,,,,,,,,,,,,,,,153978.0,153977.0,153975.0,153978.0,153977.0,153977.0,153977.0
1294,,,,,,,,,,,,,,,,,,,,,,,,154097.0,154096.0,154094.0,154097.0,154096.0,154096.0,154096.0
1295,,,,,,,,,,,,,,,,,,,,,,,,154216.0,154215.0,154213.0,154216.0,154215.0,154215.0,154215.0
1296,,,,,,,,,,,,,,,,,,,,,,,,154335.0,154334.0,154332.0,154335.0,154334.0,154334.0,154334.0
1297,,,,,,,,,,,,,,,,,,,,,,,,154454.0,154453.0,154451.0,154454.0,154453.0,154453.0,154453.0
1298,,,,,,,,,,,,,,,,,,,,,,,,154573.0,154572.0,154570.0,154573.0,154572.0,154572.0,154572.0
1299,,,,,,,,,,,,,,,,,,,,,,,,154692.0,154691.0,154689.0,154692.0,154691.0,154691.0,154691.0
1300,,,,,,,,,,,,,,,,,,,,,,,,154811.0,154810.0,154808.0,154811.0,154810.0,154810.0,154810.0
1301,,,,,,,,,,,,,,,,,,,,,,,,154930.0,154929.0,154927.0,154930.0,154929.0,154929.0,154929.0
1302,,,,,,,,,,,,,,,,,,,,,,,,155049.0,155048.0,155046.0,155049.0,155048.0,155048.0,155048.0
1303,,,,,,,,,,,,,,,,,,,,,,,,155168.0,155167.0,155165.0,155168.0,155167.0,155167.0,155167.0
1304,,,,,,,,,,,,,,,,,,,,,,,,155287.0,155286.0,155284.0,155287.0,155286.0,155286.0,155286.0
1305,,,,,,,,,,,,,,,,,,,,,,,,155406.0,155405.0,155403.0,155406.0,155405.0,155405.0,155405.0
1306,,,,,,,,,,,,,,,,,,,,,,,,155525.0,155524.0,155522.0,155525.0,155524.0,155524.0,155524.0
1307,,,,,,,,,,,,,,,,,,,,,,,,155644.0,155643.0,155641.0,155644.0,155643.0,155643.0,155643.0
1308,,,,,,,,,,,,,,,,,,,,,,,,155763.0,155762.0,155760.0,155763.0,155762.0,155762.0,155762.0
1309,,,,,,,,,,,,,,,,,,,,,,,,155882.0,155881.0,155879.0,155882.0,155881.0,155881.0,155881.0
1310,,,,,,,,,,,,,,,,,,,,,,,,156001.0,156000.0,155998.0,156001.0,156000.0,156000.0,156000.0
1311,,,,,,,,,,,,,,,,,,,,,,,,156120.0,156119.0,156117.0,156120.0,156119.0,156119.0,156119.0
1312,,,,,,,,,,,,,,,,,,,,,,,,156239.0,156238.0,156236.0,156239.0,156238.0,156238.0,156238.0
1313,,,,,,,,,,,,,,,,,,,,,,,,156358.0,156357.0,156355.0,156358.0,156357.0,156357.0,156357.0
1314,,,,,,,,,,,,,,,,,,,,,,,,156477.0,156476.0,156474.0,156477.0,156476.0,156476.0,156476.0
1315,,,,,,,,,,,,,,,,,,,,,,,,156596.0,156595.0,156593.0,156596.0,156595.0,156595.0,156595.0
1316,,,,,,,,,,,,,,,,,,,,,,,,156715.0,156714.0,156712.0,156715.0,156714.0,156714.0,156714.0
1317,,,,,,,,,,,,,,,,,,,,,,,,156834.0,156833.0,156831.0,156834.0,156833.0,156833.0,156833.0
1318,,,,,,,,,,,,,,,,,,,,,,,,156953.0,156952.0,156950.0,156953.0,156951.0,156952.0,156952.0
1319,,,,,,,,,,,,,,,,,,,,,,,,157072.0,157071.0,157069.0,157072.0,157070.0,157071.0,157071.0
1320,,,,,,,,,,,,,,,,,,,,,,,,157191.0,157190.0,157188.0,157191.0,157189.0,157190.0,157190.0
1321,,,,,,,,,,,,,,,,,,,,,,,,157310.0,157309.0,157307.0,157310.0,157308.0,157309.0,157309.0
1322,,,,,,,,,,,,,,,,,,,,,,,,157429.0,157428.0,157426.0,157429.0,157427.0,157428.0,157428.0
1323,,,,,,,,,,,,,,,,,,,,,,,,157548.0,157547.0,157545.0,157548.0,157546.0,157547.0,157547.0
1324,,,,,,,,,,,,,,,,,,,,,,,,157667.0,157666.0,157664.0,157667.0,157665.0,157666.0,157666.0
1325,,,,,,,,,,,,,,,,,,,,,,,,157786.0,157785.0,157783.0,157786.0,157784.0,157785.0,157785.0
1326,,,,,,,,,,,,,,,,,,,,,,,,157905.0,157904.0,157902.0,157905.0,157903.0,157904.0,157904.0
1327,,,,,,,,,,,,,,,,,,,,,,,,158024.0,158023.0,158021.0,158024.0,158022.0,158023.0,158023.0
1328,,,,,,,,,,,,,,,,,,,,,,,,158142.0,158142.0,158140.0,158143.0,158141.0,158142.0,158142.0
1329,,,,,,,,,,,,,,,,,,,,,,,,158261.0,158261.0,158259.0,158262.0,158260.0,158261.0,158261.0
1330,,,,,,,,,,,,,,,,,,,,,,,,158380.0,158380.0,158378.0,158381.0,158379.0,158380.0,158380.0
1331,,,,,,,,,,,,,,,,,,,,,,,,158499.0,158499.0,158497.0,158500.0,158497.0,158499.0,158499.0
1332,,,,,,,,,,,,,,,,,,,,,,,,158618.0,158618.0,158616.0,158619.0,158616.0,158618.0,158618.0
1333,,,,,,,,,,,,,,,,,,,,,,,,158737.0,158737.0,158735.0,158738.0,158735.0,158737.0,158737.0
1334,,,,,,,,,,,,,,,,,,,,,,,,158856.0,158856.0,158854.0,158857.0,158854.0,158856.0,158855.0
1335,,,,,,,,,,,,,,,,,,,,,,,,158975.0,158975.0,158973.0,158976.0,158973.0,158975.0,158974.0
1336,,,,,,,,,,,,,,,,,,,,,,,,159094.0,159094.0,159092.0,159095.0,159092.0,159094.0,159093.0
1337,,,,,,,,,,,,,,,,,,,,,,,,159213.0,159213.0,159211.0,159214.0,159211.0,159213.0,159212.0
1338,,,,,,,,,,,,,,,,,,,,,,,,159332.0,159332.0,159330.0,159333.0,159330.0,159332.0,159331.0
1339,,,,,,,,,,,,,,,,,,,,,,,,159451.0,159451.0,159449.0,159452.0,159449.0,159451.0,159450.0
1340,,,,,,,,,,,,,,,,,,,,,,,,159570.0,159570.0,159568.0,159571.0,159568.0,159570.0,159569.0
1341,,,,,,,,,,,,,,,,,,,,,,,,159689.0,159689.0,159687.0,159690.0,159687.0,159689.0,159688.0
1342,,,,,,,,,,,,,,,,,,,,,,,,159808.0,159808.0,159806.0,159809.0,159806.0,159808.0,159807.0
1343,,,,,,,,,,,,,,,,,,,,,,,,159927.0,159927.0,159925.0,159928.0,159925.0,159927.0,159926.0
1344,,,,,,,,,,,,,,,,,,,,,,,,160046.0,160046.0,160044.0,160047.0,160044.0,160046.0,160045.0
1345,,,,,,,,,,,,,,,,,,,,,,,,160165.0,160165.0,160163.0,160166.0,160163.0,160165.0,160164.0
1346,,,,,,,,,,,,,,,,,,,,,,,,160284.0,160284.0,160282.0,160285.0,160282.0,160284.0,160283.0
1347,,,,,,,,,,,,,,,,,,,,,,,,160403.0,160403.0,160401.0,160404.0,160401.0,160403.0,160402.0
1348,,,,,,,,,,,,,,,,,,,,,,,,160522.0,160522.0,160520.0,160523.0,160520.0,160522.0,160521.0
1349,,,,,,,,,,,,,,,,,,,,,,,,160641.0,160641.0,160639.0,160642.0,160639.0,160641.0,160640.0
1350,,,,,,,,,,,,,,,,,,,,,,,,160760.0,160760.0,160758.0,160761.0,160758.0,160760.0,160759.0
1351,,,,,,,,,,,,,,,,,,,,,,,,160879.0,160879.0,160877.0,160880.0,160877.0,160879.0,160878.0
1352,,,,,,,,,,,,,,,,,,,,,,,,160998.0,160998.0,160996.0,160999.0,160996.0,160998.0,160997.0
1353,,,,,,,,,,,,,,,,,,,,,,,,161117.0,161117.0,161115.0,161118.0,161115.0,161117.0,161116.0
1354,,,,,,,,,,,,,,,,,,,,,,,,161236.0,161236.0,161234.0,161236.0,161234.0,161236.0,161235.0
1355,,,,,,,,,,,,,,,,,,,,,,,,161355.0,161355.0,161353.0,161355.0,161353.0,161355.0,161354.0
1356,,,,,,,,,,,,,,,,,,,,,,,,161474.0,161474.0,161472.0,161474.0,161472.0,161474.0,161473.0
1357,,,,,,,,,,,,,,,,,,,,,,,,161593.0,161593.0,161591.0,161593.0,161591.0,161593.0,161592.0
1358,,,,,,,,,,,,,,,,,,,,,,,,161712.0,161712.0,161710.0,161712.0,161710.0,161712.0,161711.0
1359,,,,,,,,,,,,,,,,,,,,,,,,161831.0,161831.0,161829.0,161831.0,161829.0,161831.0,161830.0
1360,,,,,,,,,,,,,,,,,,,,,,,,161950.0,161950.0,161948.0,161950.0,161948.0,161950.0,161949.0
1361,,,,,,,,,,,,,,,,,,,,,,,,162069.0,162069.0,162067.0,162069.0,162067.0,162069.0,162068.0
1362,,,,,,,,,,,,,,,,,,,,,,,,162188.0,162188.0,162186.0,162188.0,162186.0,162188.0,162187.0
1363,,,,,,,,,,,,,,,,,,,,,,,,162307.0,162307.0,162305.0,162307.0,162305.0,162307.0,162306.0
1364,,,,,,,,,,,,,,,,,,,,,,,,162426.0,162426.0,162424.0,162426.0,162424.0,162426.0,162425.0
1365,,,,,,,,,,,,,,,,,,,,,,,,162545.0,162545.0,162543.0,162545.0,162543.0,162545.0,162544.0
1366,,,,,,,,,,,,,,,,,,,,,,,,162664.0,162664.0,162662.0,162664.0,162662.0,162664.0,162663.0
1367,,,,,,,,,,,,,,,,,,,,,,,,162783.0,162783.0,162781.0,162783.0,162781.0,162783.0,162782.0
1368,,,,,,,,,,,,,,,,,,,,,,,,162902.0,162902.0,162900.0,162902.0,162900.0,162902.0,162901.0
1369,,,,,,,,,,,,,,,,,,,,,,,,163021.0,163021.0,163019.0,163021.0,163019.0,163021.0,163020.0
1370,,,,,,,,,,,,,,,,,,,,,,,,163140.0,163140.0,163138.0,163140.0,163138.0,163140.0,163139.0
1371,,,,,,,,,,,,,,,,,,,,,,,,163259.0,163259.0,163257.0,163259.0,163257.0,163259.0,163258.0
1372,,,,,,,,,,,,,,,,,,,,,,,,163378.0,163378.0,163376.0,163378.0,163376.0,163378.0,163377.0
1373,,,,,,,,,,,,,,,,,,,,,,,,163497.0,163497.0,163495.0,163497.0,163495.0,163497.0,163496.0
1374,,,,,,,,,,,,,,,,,,,,,,,,163616.0,163616.0,163614.0,163616.0,163614.0,163616.0,163615.0
1375,,,,,,,,,,,,,,,,,,,,,,,,163735.0,163735.0,163733.0,163735.0,163733.0,163735.0,163734.0
1376,,,,,,,,,,,,,,,,,,,,,,,,163854.0,163854.0,163852.0,163854.0,163852.0,163854.0,163853.0
1377,,,,,,,,,,,,,,,,,,,,,,,,163973.0,163973.0,163971.0,163973.0,163971.0,163973.0,163972.0
1378,,,,,,,,,,,,,,,,,,,,,,,,164092.0,164092.0,164090.0,164092.0,164090.0,164092.0,164091.0
1379,,,,,,,,,,,,,,,,,,,,,,,,164211.0,164211.0,164209.0,164211.0,164209.0,164211.0,164210.0
1380,,,,,,,,,,,,,,,,,,,,,,,,164330.0,164330.0,164328.0,164330.0,164328.0,164330.0,164329.0
1381,,,,,,,,,,,,,,,,,,,,,,,,164449.0,164449.0,164447.0,164449.0,164447.0,164449.0,164448.0
1382,,,,,,,,,,,,,,,,,,,,,,,,164568.0,164568.0,164566.0,164568.0,164566.0,164568.0,164567.0
1383,,,,,,,,,,,,,,,,,,,,,,,,164687.0,164687.0,164685.0,164687.0,164685.0,164687.0,164686.0
1384,,,,,,,,,,,,,,,,,,,,,,,,164806.0,164806.0,164804.0,164806.0,164804.0,164806.0,164805.0
1385,,,,,,,,,,,,,,,,,,,,,,,,164925.0,164925.0,164923.0,164925.0,164923.0,164925.0,164924.0
1386,,,,,,,,,,,,,,,,,,,,,,,,165044.0,165044.0,165042.0,165044.0,165042.0,165044.0,165043.0
1387,,,,,,,,,,,,,,,,,,,,,,,,165163.0,165163.0,165161.0,165163.0,165161.0,165163.0,165162.0
1388,,,,,,,,,,,,,,,,,,,,,,,,165282.0,165282.0,165280.0,165282.0,165280.0,165282.0,165281.0
1389,,,,,,,,,,,,,,,,,,,,,,,,165401.0,165401.0,165399.0,165401.0,165399.0,165401.0,165400.0
1390,,,,,,,,,,,,,,,,,,,,,,,,165520.0,165520.0,165518.0,165520.0,165518.0,165520.0,165519.0
1391,,,,,,,,,,,,,,,,,,,,,,,,165639.0,165639.0,165637.0,165639.0,165637.0,165639.0,165638.0
1392,,,,,,,,,,,,,,,,,,,,,,,,165758.0,165758.0,165756.0,165758.0,165756.0,165758.0,165757.0
1393,,,,,,,,,,,,,,,,,,,,,,,,165877.0,165877.0,165875.0,165877.0,165875.0,165877.0,165876.0
1394,,,,,,,,,,,,,,,,,,,,,,,,165996.0,165996.0,165994.0,165996.0,165994.0,165996.0,165995.0
1395,,,,,,,,,,,,,,,,,,,,,,,,166115.0,166115.0,166113.0,166115.0,166113.0,166115.0,166114.0
1396,,,,,,,,,,,,,,,,,,,,,,,,166234.0,166234.0,166232.0,166234.0,166232.0,166234.0,166233.0
1397,,,,,,,,,,,,,,,,,,,,,,,,166353.0,166353.0,166351.0,166353.0,166351.0,166353.0,166352.0
1398,,,,,,,,,,,,,,,,,,,,,,,,166472.0,166472.0,166470.0,166472.0,166470.0,166472.0,166471.0
1399,,,,,,,,,,,,,,,,,,,,,,,,166591.0,166591.0,166589.0,166591.0,166589.0,166591.0,166590.0
1400,,,,,,,,,,,,,,,,,,,,,,,,166710.0,166710.0,166708.0,166710.0,166708.0,166710.0,166709.0
1401,,,,,,,,,,,,,,,,,,,,,,,,166829.0,166829.0,166827.0,166829.0,166827.0,166829.0,166828.0
1402,,,,,,,,,,,,,,,,,,,,,,,,166948.0,166948.0,166946.0,166948.0,166946.0,166948.0,166947.0
1403,,,,,,,,,,,,,,,,,,,,,,,,167067.0,167067.0,167065.0,167067.0,167065.0,167067.0,167066.0
1404,,,,,,,,,,,,,,,,,,,,,,,,167186.0,167186.0,167184.0,167186.0,167184.0,167186.0,167185.0
1405,,,,,,,,,,,,,,,,,,,,,,,,167305.0,167305.0,167303.0,167305.0,167303.0,167305.0,167304.0
1406,,,,,,,,,,,,,,,,,,,,,,,,167424.0,167424.0,167422.0,167424.0,167422.0,167424.0,167423.0
1407,,,,,,,,,,,,,,,,,,,,,,,,167543.0,167543.0,167541.0,167543.0,167541.0,167543.0,167542.0
1408,,,,,,,,,,,,,,,,,,,,,,,,167662.0,167662.0,167660.0,167662.0,167660.0,167662.0,167661.0
1409,,,,,,,,,,,,,,,,,,,,,,,,167781.0,167781.0,167779.0,167781.0,167779.0,167781.0,167780.0
1410,,,,,,,,,,,,,,,,,,,,,,,,167900.0,167900.0,167898.0,167900.0,167898.0,167900.0,167899.0
1411,,,,,,,,,,,,,,,,,,,,,,,,168019.0,168019.0,168017.0,168019.0,168017.0,168019.0,168018.0
1412,,,,,,,,,,,,,,,,,,,,,,,,168138.0,168138.0,168136.0,168138.0,168136.0,168138.0,168137.0
1413,,,,,,,,,,,,,,,,,,,,,,,,168257.0,168257.0,168255.0,168257.0,168255.0,168257.0,168256.0
1414,,,,,,,,,,,,,,,,,,,,,,,,168376.0,168376.0,168374.0,168376.0,168374.0,168376.0,168375.0
1415,,,,,,,,,,,,,,,,,,,,,,,,168495.0,168495.0,168493.0,168495.0,168493.0,168495.0,168494.0
1416,,,,,,,,,,,,,,,,,,,,,,,,168614.0,168614.0,168612.0,168614.0,168612.0,168614.0,168613.0
1417,,,,,,,,,,,,,,,,,,,,,,,,168733.0,168733.0,168731.0,168733.0,168731.0,168733.0,168732.0
1418,,,,,,,,,,,,,,,,,,,,,,,,168852.0,168852.0,168850.0,168852.0,168850.0,168852.0,168851.0
1419,,,,,,,,,,,,,,,,,,,,,,,,168971.0,168971.0,168969.0,168971.0,168969.0,168971.0,168970.0
1420,,,,,,,,,,,,,,,,,,,,,,,,169090.0,169090.0,169088.0,169090.0,169088.0,169090.0,169089.0
1421,,,,,,,,,,,,,,,,,,,,,,,,169209.0,169209.0,169207.0,169209.0,169207.0,169209.0,169208.0
1422,,,,,,,,,,,,,,,,,,,,,,,,169328.0,169328.0,169326.0,169328.0,169326.0,169328.0,169327.0
1423,,,,,,,,,,,,,,,,,,,,,,,,169447.0,169447.0,169445.0,169447.0,169445.0,169447.0,169446.0
1424,,,,,,,,,,,,,,,,,,,,,,,,169566.0,169566.0,169564.0,169566.0,169564.0,169566.0,169565.0
1425,,,,,,,,,,,,,,,,,,,,,,,,169685.0,169685.0,169683.0,169685.0,169683.0,169685.0,169684.0
1426,,,,,,,,,,,,,,,,,,,,,,,,169804.0,169804.0,169802.0,169804.0,169802.0,169804.0,169803.0
1427,,,,,,,,,,,,,,,,,,,,,,,,169923.0,169923.0,169921.0,169923.0,169921.0,169923.0,169922.0
1428,,,,,,,,,,,,,,,,,,,,,,,,170042.0,170042.0,170040.0,170042.0,170040.0,170042.0,170041.0
1429,,,,,,,,,,,,,,,,,,,,,,,,170161.0,170161.0,170159.0,170161.0,170159.0,170161.0,170160.0
1430,,,,,,,,,,,,,,,,,,,,,,,,170280.0,170280.0,170278.0,170280.0,170278.0,170280.0,170279.0
1431,,,,,,,,,,,,,,,,,,,,,,,,170399.0,170399.0,170397.0,170399.0,170397.0,170399.0,170398.0
1432,,,,,,,,,,,,,,,,,,,,,,,,170518.0,170518.0,170516.0,170518.0,170516.0,170518.0,170517.0
1433,,,,,,,,,,,,,,,,,,,,,,,,170637.0,170636.0,170635.0,170637.0,170635.0,170637.0,170636.0
1434,,,,,,,,,,,,,,,,,,,,,,,,170756.0,170755.0,170754.0,170756.0,170754.0,170756.0,170754.0
1435,,,,,,,,,,,,,,,,,,,,,,,,170875.0,170874.0,170873.0,170875.0,170873.0,170875.0,170873.0
1436,,,,,,,,,,,,,,,,,,,,,,,,170994.0,170993.0,170992.0,170994.0,170992.0,170994.0,170992.0
1437,,,,,,,,,,,,,,,,,,,,,,,,171113.0,171112.0,171111.0,171113.0,171111.0,171113.0,171111.0
1438,,,,,,,,,,,,,,,,,,,,,,,,171232.0,171231.0,171230.0,171232.0,171230.0,171232.0,171230.0
1439,,,,,,,,,,,,,,,,,,,,,,,,171351.0,171350.0,171349.0,171351.0,171349.0,171351.0,171349.0
1440,,,,,,,,,,,,,,,,,,,,,,,,171470.0,171469.0,171468.0,171470.0,171468.0,171470.0,171468.0
1441,,,,,,,,,,,,,,,,,,,,,,,,171589.0,171588.0,171587.0,171589.0,171587.0,171589.0,171587.0
1442,,,,,,,,,,,,,,,,,,,,,,,,171708.0,171707.0,171706.0,171708.0,171706.0,171708.0,171706.0
1443,,,,,,,,,,,,,,,,,,,,,,,,171827.0,171826.0,171825.0,171827.0,171825.0,171827.0,171825.0
1444,,,,,,,,,,,,,,,,,,,,,,,,171946.0,171945.0,171944.0,171946.0,171944.0,171946.0,171944.0
1445,,,,,,,,,,,,,,,,,,,,,,,,172065.0,172064.0,172063.0,172065.0,172063.0,172065.0,172063.0
1446,,,,,,,,,,,,,,,,,,,,,,,,172184.0,172183.0,172182.0,172184.0,172182.0,172184.0,172182.0
1447,,,,,,,,,,,,,,,,,,,,,,,,172303.0,172302.0,172301.0,172303.0,172301.0,172303.0,172301.0
1448,,,,,,,,,,,,,,,,,,,,,,,,172422.0,172421.0,172420.0,172422.0,172420.0,172422.0,172420.0
1449,,,,,,,,,,,,,,,,,,,,,,,,172541.0,172540.0,172539.0,172541.0,172539.0,172541.0,172539.0
1450,,,,,,,,,,,,,,,,,,,,,,,,172660.0,172659.0,172658.0,172660.0,172658.0,172660.0,172658.0
1451,,,,,,,,,,,,,,,,,,,,,,,,172779.0,172778.0,172777.0,172779.0,172777.0,172779.0,172777.0
1452,,,,,,,,,,,,,,,,,,,,,,,,172898.0,172897.0,172896.0,172898.0,172896.0,172898.0,172896.0
1453,,,,,,,,,,,,,,,,,,,,,,,,173017.0,173016.0,173015.0,173017.0,173015.0,173017.0,173015.0
1454,,,,,,,,,,,,,,,,,,,,,,,,173136.0,173135.0,173134.0,173136.0,173134.0,173136.0,173134.0
1455,,,,,,,,,,,,,,,,,,,,,,,,173255.0,173254.0,173253.0,173255.0,173253.0,173255.0,173253.0
1456,,,,,,,,,,,,,,,,,,,,,,,,173374.0,173373.0,173372.0,173374.0,173372.0,173374.0,173372.0
1457,,,,,,,,,,,,,,,,,,,,,,,,173493.0,173492.0,173491.0,173493.0,173491.0,173493.0,173491.0
1458,,,,,,,,,,,,,,,,,,,,,,,,173612.0,173611.0,173610.0,173612.0,173610.0,173612.0,173610.0
1459,,,,,,,,,,,,,,,,,,,,,,,,173731.0,173730.0,173729.0,173731.0,173729.0,173731.0,173729.0
1460,,,,,,,,,,,,,,,,,,,,,,,,173850.0,173849.0,173848.0,173850.0,173848.0,173850.0,173848.0
1461,,,,,,,,,,,,,,,,,,,,,,,,173969.0,173968.0,173967.0,173969.0,173967.0,173969.0,173967.0
1462,,,,,,,,,,,,,,,,,,,,,,,,174088.0,174087.0,174086.0,174088.0,174086.0,174088.0,174086.0
1463,,,,,,,,,,,,,,,,,,,,,,,,174207.0,174206.0,174205.0,174207.0,174205.0,174207.0,174205.0
1464,,,,,,,,,,,,,,,,,,,,,,,,174326.0,174325.0,174324.0,174326.0,174324.0,174326.0,174324.0
1465,,,,,,,,,,,,,,,,,,,,,,,,174445.0,174444.0,174443.0,174445.0,174443.0,174445.0,174443.0
1466,,,,,,,,,,,,,,,,,,,,,,,,174564.0,174563.0,174562.0,174564.0,174562.0,174564.0,174562.0
1467,,,,,,,,,,,,,,,,,,,,,,,,174683.0,174682.0,174681.0,174683.0,174681.0,174682.0,174681.0
1468,,,,,,,,,,,,,,,,,,,,,,,,174802.0,174801.0,174800.0,174802.0,174800.0,174801.0,174800.0
1469,,,,,,,,,,,,,,,,,,,,,,,,174921.0,174920.0,174919.0,174921.0,174919.0,174920.0,174919.0
1470,,,,,,,,,,,,,,,,,,,,,,,,175040.0,175039.0,175038.0,175040.0,175038.0,175039.0,175038.0
1471,,,,,,,,,,,,,,,,,,,,,,,,175159.0,175158.0,175157.0,175159.0,175157.0,175158.0,175157.0
1472,,,,,,,,,,,,,,,,,,,,,,,,175278.0,175277.0,175276.0,175278.0,175276.0,175277.0,175276.0
1473,,,,,,,,,,,,,,,,,,,,,,,,175397.0,175396.0,175395.0,175397.0,175395.0,175396.0,175395.0
1474,,,,,,,,,,,,,,,,,,,,,,,,175516.0,175515.0,175514.0,175516.0,175514.0,175515.0,175514.0
1475,,,,,,,,,,,,,,,,,,,,,,,,175635.0,175634.0,175633.0,175635.0,175633.0,175634.0,175633.0
1476,,,,,,,,,,,,,,,,,,,,,,,,175754.0,175753.0,175752.0,175754.0,175752.0,175753.0,175752.0
1477,,,,,,,,,,,,,,,,,,,,,,,,175873.0,175872.0,175871.0,175873.0,175871.0,175872.0,175871.0
1478,,,,,,,,,,,,,,,,,,,,,,,,175992.0,175991.0,175990.0,175992.0,175990.0,175991.0,175990.0
1479,,,,,,,,,,,,,,,,,,,,,,,,176111.0,176110.0,176109.0,176111.0,176109.0,176110.0,176109.0
1480,,,,,,,,,,,,,,,,,,,,,,,,176230.0,176229.0,176228.0,176230.0,176228.0,176229.0,176228.0
1481,,,,,,,,,,,,,,,,,,,,,,,,176349.0,176348.0,176347.0,176349.0,176347.0,176348.0,176347.0
1482,,,,,,,,,,,,,,,,,,,,,,,,176468.0,176467.0,176466.0,176468.0,176466.0,176467.0,176466.0
1483,,,,,,,,,,,,,,,,,,,,,,,,176587.0,176586.0,176585.0,176587.0,176585.0,176586.0,176585.0
1484,,,,,,,,,,,,,,,,,,,,,,,,176706.0,176705.0,176704.0,176706.0,176704.0,176705.0,176704.0
1485,,,,,,,,,,,,,,,,,,,,,,,,176825.0,176824.0,176823.0,176825.0,176823.0,176824.0,176823.0
1486,,,,,,,,,,,,,,,,,,,,,,,,176944.0,176943.0,176942.0,176944.0,176942.0,176943.0,176942.0
1487,,,,,,,,,,,,,,,,,,,,,,,,177063.0,177062.0,177061.0,177063.0,177061.0,177062.0,177061.0
1488,,,,,,,,,,,,,,,,,,,,,,,,177182.0,177181.0,177180.0,177182.0,177180.0,177181.0,177180.0
1489,,,,,,,,,,,,,,,,,,,,,,,,177301.0,177300.0,177299.0,177301.0,177299.0,177300.0,177299.0
1490,,,,,,,,,,,,,,,,,,,,,,,,177420.0,177419.0,177418.0,177420.0,177418.0,177419.0,177418.0
1491,,,,,,,,,,,,,,,,,,,,,,,,177539.0,177538.0,177537.0,177539.0,177537.0,177538.0,177537.0
1492,,,,,,,,,,,,,,,,,,,,,,,,177658.0,177657.0,177656.0,177658.0,177656.0,177657.0,177656.0
1493,,,,,,,,,,,,,,,,,,,,,,,,177777.0,177776.0,177775.0,177777.0,177775.0,177776.0,177775.0
1494,,,,,,,,,,,,,,,,,,,,,,,,177896.0,177895.0,177894.0,177896.0,177894.0,177895.0,177894.0
1495,,,,,,,,,,,,,,,,,,,,,,,,178015.0,178014.0,178013.0,178015.0,178013.0,178014.0,178013.0
1496,,,,,,,,,,,,,,,,,,,,,,,,178134.0,178133.0,178132.0,178134.0,178132.0,178133.0,178132.0
1497,,,,,,,,,,,,,,,,,,,,,,,,178253.0,178252.0,178251.0,178253.0,178251.0,178252.0,178251.0
1498,,,,,,,,,,,,,,,,,,,,,,,,178372.0,178371.0,178370.0,178372.0,178370.0,178371.0,178370.0
1499,,,,,,,,,,,,,,,,,,,,,,,,178491.0,178490.0,178489.0,178491.0,178489.0,178490.0,178489.0
1500,,,,,,,,,,,,,,,,,,,,,,,,178610.0,178609.0,178608.0,178610.0,178608.0,178609.0,178608.0
1501,,,,,,,,,,,,,,,,,,,,,,,,178728.0,178728.0,178727.0,178729.0,178727.0,178728.0,178727.0
1502,,,,,,,,,,,,,,,,,,,,,,,,178847.0,178847.0,178846.0,178848.0,178846.0,178847.0,178846.0
1503,,,,,,,,,,,,,,,,,,,,,,,,178966.0,178966.0,178965.0,178967.0,178965.0,178966.0,178965.0
1504,,,,,,,,,,,,,,,,,,,,,,,,179085.0,179085.0,179084.0,179086.0,179084.0,179085.0,179084.0
1505,,,,,,,,,,,,,,,,,,,,,,,,179204.0,179204.0,179203.0,179205.0,179203.0,179204.0,179203.0
1506,,,,,,,,,,,,,,,,,,,,,,,,179323.0,179323.0,179322.0,179324.0,179322.0,179323.0,179322.0
1507,,,,,,,,,,,,,,,,,,,,,,,,179442.0,179442.0,179441.0,179443.0,179441.0,179442.0,179441.0
1508,,,,,,,,,,,,,,,,,,,,,,,,179561.0,179561.0,179560.0,179562.0,179560.0,179561.0,179560.0
1509,,,,,,,,,,,,,,,,,,,,,,,,179680.0,179680.0,179679.0,179681.0,179679.0,179680.0,179679.0
1510,,,,,,,,,,,,,,,,,,,,,,,,179799.0,179799.0,179798.0,179800.0,179798.0,179799.0,179798.0
1511,,,,,,,,,,,,,,,,,,,,,,,,179918.0,179918.0,179917.0,179919.0,179917.0,179918.0,179917.0
1512,,,,,,,,,,,,,,,,,,,,,,,,180037.0,180037.0,180036.0,180038.0,180036.0,180037.0,180036.0
1513,,,,,,,,,,,,,,,,,,,,,,,,180156.0,180156.0,180155.0,180157.0,180155.0,180156.0,180155.0
1514,,,,,,,,,,,,,,,,,,,,,,,,180275.0,180275.0,180274.0,180276.0,180274.0,180275.0,180274.0
1515,,,,,,,,,,,,,,,,,,,,,,,,180394.0,180394.0,180393.0,180395.0,180393.0,180394.0,180393.0
1516,,,,,,,,,,,,,,,,,,,,,,,,180513.0,180513.0,180512.0,180514.0,180512.0,180513.0,180512.0
1517,,,,,,,,,,,,,,,,,,,,,,,,180632.0,180632.0,180631.0,180633.0,180631.0,180632.0,180631.0
1518,,,,,,,,,,,,,,,,,,,,,,,,180751.0,180751.0,180750.0,180752.0,180750.0,180751.0,180750.0
1519,,,,,,,,,,,,,,,,,,,,,,,,180870.0,180870.0,180869.0,180871.0,180869.0,180870.0,180869.0
1520,,,,,,,,,,,,,,,,,,,,,,,,180989.0,180989.0,180988.0,180990.0,180988.0,180989.0,180988.0
1521,,,,,,,,,,,,,,,,,,,,,,,,181108.0,181108.0,181107.0,181109.0,181107.0,181108.0,181107.0
1522,,,,,,,,,,,,,,,,,,,,,,,,181227.0,181227.0,181226.0,181228.0,181226.0,181227.0,181226.0
1523,,,,,,,,,,,,,,,,,,,,,,,,181346.0,181346.0,181345.0,181347.0,181345.0,181346.0,181345.0
1524,,,,,,,,,,,,,,,,,,,,,,,,181465.0,181465.0,181464.0,181466.0,181464.0,181465.0,181464.0
1525,,,,,,,,,,,,,,,,,,,,,,,,181584.0,181584.0,181583.0,181585.0,181583.0,181584.0,181583.0
1526,,,,,,,,,,,,,,,,,,,,,,,,181703.0,181703.0,181702.0,181704.0,181702.0,181703.0,181702.0
1527,,,,,,,,,,,,,,,,,,,,,,,,181822.0,181822.0,181821.0,181823.0,181821.0,181822.0,181821.0
1528,,,,,,,,,,,,,,,,,,,,,,,,181941.0,181941.0,181940.0,181942.0,181940.0,181941.0,181940.0
1529,,,,,,,,,,,,,,,,,,,,,,,,182060.0,182060.0,182059.0,182061.0,182059.0,182060.0,182059.0
1530,,,,,,,,,,,,,,,,,,,,,,,,182179.0,182179.0,182178.0,182180.0,182178.0,182179.0,182178.0
1531,,,,,,,,,,,,,,,,,,,,,,,,182298.0,182298.0,182297.0,182299.0,182297.0,182298.0,182297.0
1532,,,,,,,,,,,,,,,,,,,,,,,,182417.0,182417.0,182416.0,182418.0,182416.0,182417.0,182416.0
1533,,,,,,,,,,,,,,,,,,,,,,,,182536.0,182536.0,182535.0,182537.0,182535.0,182536.0,182535.0
1534,,,,,,,,,,,,,,,,,,,,,,,,182655.0,182655.0,182654.0,182656.0,182654.0,182655.0,182654.0
1535,,,,,,,,,,,,,,,,,,,,,,,,182774.0,182774.0,182773.0,182775.0,182773.0,182774.0,182773.0
1536,,,,,,,,,,,,,,,,,,,,,,,,182893.0,182893.0,182892.0,182894.0,182892.0,182893.0,182892.0
1537,,,,,,,,,,,,,,,,,,,,,,,,183012.0,183012.0,183011.0,183013.0,183011.0,183012.0,183011.0
1538,,,,,,,,,,,,,,,,,,,,,,,,183131.0,183131.0,183130.0,183132.0,183130.0,183131.0,183130.0
1539,,,,,,,,,,,,,,,,,,,,,,,,183250.0,183250.0,183249.0,183251.0,183249.0,183250.0,183249.0
1540,,,,,,,,,,,,,,,,,,,,,,,,183369.0,183369.0,183368.0,183370.0,183368.0,183369.0,183368.0
1541,,,,,,,,,,,,,,,,,,,,,,,,183488.0,183488.0,183487.0,183489.0,183487.0,183488.0,183487.0
1542,,,,,,,,,,,,,,,,,,,,,,,,183607.0,183607.0,183606.0,183608.0,183606.0,183607.0,183606.0
1543,,,,,,,,,,,,,,,,,,,,,,,,183726.0,183726.0,183725.0,183727.0,183725.0,183726.0,183725.0
1544,,,,,,,,,,,,,,,,,,,,,,,,183845.0,183845.0,183844.0,183846.0,183844.0,183845.0,183844.0
1545,,,,,,,,,,,,,,,,,,,,,,,,183964.0,183964.0,183963.0,183965.0,183963.0,183964.0,183963.0
1546,,,,,,,,,,,,,,,,,,,,,,,,184083.0,184083.0,184082.0,184084.0,184082.0,184083.0,184082.0
1547,,,,,,,,,,,,,,,,,,,,,,,,184202.0,184202.0,184201.0,184203.0,184201.0,184202.0,184201.0
1548,,,,,,,,,,,,,,,,,,,,,,,,184321.0,184321.0,184320.0,184322.0,184320.0,184321.0,184320.0
1549,,,,,,,,,,,,,,,,,,,,,,,,184440.0,184440.0,184439.0,184441.0,184439.0,184440.0,184439.0
1550,,,,,,,,,,,,,,,,,,,,,,,,184559.0,184559.0,184558.0,184560.0,184558.0,184559.0,184558.0
1551,,,,,,,,,,,,,,,,,,,,,,,,184678.0,184678.0,184677.0,184679.0,184677.0,184678.0,184677.0
1552,,,,,,,,,,,,,,,,,,,,,,,,184797.0,184797.0,184796.0,184798.0,184796.0,184797.0,184796.0
1553,,,,,,,,,,,,,,,,,,,,,,,,184916.0,184916.0,184915.0,184917.0,184915.0,184916.0,184915.0
1554,,,,,,,,,,,,,,,,,,,,,,,,185035.0,185035.0,185034.0,185036.0,185034.0,185035.0,185034.0
1555,,,,,,,,,,,,,,,,,,,,,,,,185154.0,185154.0,185153.0,185155.0,185153.0,185154.0,185153.0
1556,,,,,,,,,,,,,,,,,,,,,,,,185273.0,185273.0,185272.0,185274.0,185272.0,185273.0,185272.0
1557,,,,,,,,,,,,,,,,,,,,,,,,185392.0,185392.0,185391.0,185393.0,185391.0,185392.0,185391.0
1558,,,,,,,,,,,,,,,,,,,,,,,,185511.0,185511.0,185510.0,185512.0,185510.0,185511.0,185510.0
1559,,,,,,,,,,,,,,,,,,,,,,,,185630.0,185630.0,185629.0,185631.0,185629.0,185630.0,185629.0
1560,,,,,,,,,,,,,,,,,,,,,,,,185748.0,185749.0,185748.0,185750.0,185748.0,185749.0,185748.0
1561,,,,,,,,,,,,,,,,,,,,,,,,185867.0,185868.0,185867.0,185869.0,185867.0,185868.0,185867.0
1562,,,,,,,,,,,,,,,,,,,,,,,,185986.0,185987.0,185986.0,185988.0,185986.0,185987.0,185986.0
1563,,,,,,,,,,,,,,,,,,,,,,,,186105.0,186106.0,186105.0,186107.0,186105.0,186106.0,186105.0
1564,,,,,,,,,,,,,,,,,,,,,,,,186224.0,186225.0,186224.0,186226.0,186224.0,186225.0,186224.0
1565,,,,,,,,,,,,,,,,,,,,,,,,186343.0,186344.0,186343.0,186345.0,186343.0,186344.0,186343.0
1566,,,,,,,,,,,,,,,,,,,,,,,,186462.0,186463.0,186462.0,186464.0,186462.0,186463.0,186462.0
1567,,,,,,,,,,,,,,,,,,,,,,,,186581.0,186582.0,186581.0,186583.0,186581.0,186582.0,186581.0
1568,,,,,,,,,,,,,,,,,,,,,,,,186700.0,186701.0,186700.0,186702.0,186700.0,186701.0,186700.0
1569,,,,,,,,,,,,,,,,,,,,,,,,186819.0,186820.0,186819.0,186821.0,186819.0,186820.0,186819.0
1570,,,,,,,,,,,,,,,,,,,,,,,,186938.0,186939.0,186938.0,186940.0,186938.0,186939.0,186938.0
1571,,,,,,,,,,,,,,,,,,,,,,,,187057.0,187058.0,187057.0,187059.0,187057.0,187058.0,187057.0
1572,,,,,,,,,,,,,,,,,,,,,,,,187176.0,187177.0,187176.0,187178.0,187176.0,187177.0,187176.0
1573,,,,,,,,,,,,,,,,,,,,,,,,187295.0,187296.0,187295.0,187297.0,187295.0,187296.0,187295.0
1574,,,,,,,,,,,,,,,,,,,,,,,,187414.0,187415.0,187414.0,187416.0,187414.0,187415.0,187414.0
1575,,,,,,,,,,,,,,,,,,,,,,,,187533.0,187534.0,187533.0,187535.0,187533.0,187534.0,187533.0
1576,,,,,,,,,,,,,,,,,,,,,,,,187652.0,187653.0,187652.0,187654.0,187652.0,187653.0,187652.0
1577,,,,,,,,,,,,,,,,,,,,,,,,187771.0,187772.0,187771.0,187773.0,187771.0,187772.0,187771.0
1578,,,,,,,,,,,,,,,,,,,,,,,,187890.0,187891.0,187890.0,187892.0,187890.0,187891.0,187890.0
1579,,,,,,,,,,,,,,,,,,,,,,,,188009.0,188010.0,188009.0,188011.0,188009.0,188010.0,188009.0
1580,,,,,,,,,,,,,,,,,,,,,,,,188128.0,188129.0,188128.0,188130.0,188128.0,188129.0,188128.0
1581,,,,,,,,,,,,,,,,,,,,,,,,188247.0,188248.0,188247.0,188249.0,188247.0,188248.0,188247.0
1582,,,,,,,,,,,,,,,,,,,,,,,,188366.0,188367.0,188366.0,188368.0,188366.0,188367.0,188366.0
1583,,,,,,,,,,,,,,,,,,,,,,,,188485.0,188486.0,188485.0,188487.0,188485.0,188486.0,188485.0
1584,,,,,,,,,,,,,,,,,,,,,,,,188604.0,188605.0,188604.0,188606.0,188604.0,188605.0,188604.0
1585,,,,,,,,,,,,,,,,,,,,,,,,188723.0,188724.0,188723.0,188725.0,188723.0,188724.0,188723.0
1586,,,,,,,,,,,,,,,,,,,,,,,,188842.0,188843.0,188842.0,188844.0,188842.0,188843.0,188842.0
1587,,,,,,,,,,,,,,,,,,,,,,,,188961.0,188962.0,188961.0,188963.0,188961.0,188962.0,188961.0
1588,,,,,,,,,,,,,,,,,,,,,,,,189080.0,189081.0,189080.0,189082.0,189080.0,189081.0,189080.0
1589,,,,,,,,,,,,,,,,,,,,,,,,189199.0,189200.0,189199.0,189201.0,189199.0,189200.0,189199.0
1590,,,,,,,,,,,,,,,,,,,,,,,,189318.0,189319.0,189318.0,189320.0,189318.0,189319.0,189318.0
1591,,,,,,,,,,,,,,,,,,,,,,,,189437.0,189438.0,189437.0,189439.0,189437.0,189438.0,189437.0
1592,,,,,,,,,,,,,,,,,,,,,,,,189556.0,189557.0,189556.0,189558.0,189556.0,189557.0,189556.0
1593,,,,,,,,,,,,,,,,,,,,,,,,189675.0,189676.0,189675.0,189677.0,189675.0,189676.0,189675.0
1594,,,,,,,,,,,,,,,,,,,,,,,,189794.0,189795.0,189794.0,189796.0,189794.0,189795.0,189794.0
1595,,,,,,,,,,,,,,,,,,,,,,,,189913.0,189914.0,189913.0,189915.0,189913.0,189914.0,189912.0
1596,,,,,,,,,,,,,,,,,,,,,,,,190032.0,190033.0,190032.0,190034.0,190032.0,190033.0,190031.0
1597,,,,,,,,,,,,,,,,,,,,,,,,190151.0,190152.0,190151.0,190153.0,190151.0,190152.0,190150.0
1598,,,,,,,,,,,,,,,,,,,,,,,,190270.0,190271.0,190270.0,190272.0,190270.0,190271.0,190269.0
1599,,,,,,,,,,,,,,,,,,,,,,,,190389.0,190390.0,190389.0,190391.0,190389.0,190390.0,190388.0
1600,,,,,,,,,,,,,,,,,,,,,,,,190508.0,190509.0,190508.0,190509.0,190508.0,190509.0,190507.0
1601,,,,,,,,,,,,,,,,,,,,,,,,190627.0,190628.0,190627.0,190628.0,190627.0,190628.0,190626.0
1602,,,,,,,,,,,,,,,,,,,,,,,,190746.0,190747.0,190746.0,190747.0,190746.0,190747.0,190745.0
1603,,,,,,,,,,,,,,,,,,,,,,,,190865.0,190866.0,190865.0,190866.0,190865.0,190866.0,190864.0
1604,,,,,,,,,,,,,,,,,,,,,,,,190984.0,190985.0,190984.0,190985.0,190984.0,190985.0,190983.0
1605,,,,,,,,,,,,,,,,,,,,,,,,191103.0,191104.0,191103.0,191104.0,191103.0,191104.0,191102.0
1606,,,,,,,,,,,,,,,,,,,,,,,,191222.0,191223.0,191222.0,191223.0,191222.0,191223.0,191221.0
1607,,,,,,,,,,,,,,,,,,,,,,,,191341.0,191342.0,191341.0,191342.0,191341.0,191342.0,191340.0
1608,,,,,,,,,,,,,,,,,,,,,,,,191460.0,191461.0,191460.0,191461.0,191460.0,191461.0,191459.0
1609,,,,,,,,,,,,,,,,,,,,,,,,191579.0,191580.0,191579.0,191580.0,191579.0,191580.0,191578.0
1610,,,,,,,,,,,,,,,,,,,,,,,,191698.0,191699.0,191698.0,191699.0,191698.0,191699.0,191697.0
1611,,,,,,,,,,,,,,,,,,,,,,,,191817.0,191818.0,191817.0,191818.0,191817.0,191818.0,191816.0
1612,,,,,,,,,,,,,,,,,,,,,,,,191936.0,191937.0,191936.0,191937.0,191936.0,191937.0,191935.0
1613,,,,,,,,,,,,,,,,,,,,,,,,192055.0,192056.0,192055.0,192056.0,192055.0,192056.0,192054.0
1614,,,,,,,,,,,,,,,,,,,,,,,,192174.0,192175.0,192174.0,192175.0,192174.0,192175.0,192173.0
1615,,,,,,,,,,,,,,,,,,,,,,,,192293.0,192294.0,192293.0,192294.0,192293.0,192294.0,192292.0
1616,,,,,,,,,,,,,,,,,,,,,,,,192412.0,192413.0,192412.0,192413.0,192412.0,192413.0,192411.0
1617,,,,,,,,,,,,,,,,,,,,,,,,192531.0,192532.0,192531.0,192532.0,192531.0,192532.0,192530.0
1618,,,,,,,,,,,,,,,,,,,,,,,,192650.0,192651.0,192650.0,192651.0,192650.0,192651.0,192649.0
1619,,,,,,,,,,,,,,,,,,,,,,,,192769.0,192770.0,192769.0,192770.0,192769.0,192770.0,192768.0
1620,,,,,,,,,,,,,,,,,,,,,,,,192888.0,192889.0,192888.0,192889.0,192888.0,192889.0,192887.0
1621,,,,,,,,,,,,,,,,,,,,,,,,193007.0,193008.0,193007.0,193008.0,193007.0,193008.0,193006.0
1622,,,,,,,,,,,,,,,,,,,,,,,,193126.0,193127.0,193126.0,193127.0,193126.0,193127.0,193125.0
1623,,,,,,,,,,,,,,,,,,,,,,,,193245.0,193246.0,193245.0,193246.0,193245.0,193246.0,193244.0
1624,,,,,,,,,,,,,,,,,,,,,,,,193364.0,193365.0,193364.0,193365.0,193364.0,193365.0,193363.0
1625,,,,,,,,,,,,,,,,,,,,,,,,193483.0,193484.0,193483.0,193484.0,193483.0,193484.0,193482.0
1626,,,,,,,,,,,,,,,,,,,,,,,,193602.0,193603.0,193602.0,193603.0,193602.0,193603.0,193601.0
1627,,,,,,,,,,,,,,,,,,,,,,,,193721.0,193722.0,193721.0,193722.0,193721.0,193722.0,193720.0
1628,,,,,,,,,,,,,,,,,,,,,,,,193840.0,193841.0,193840.0,193841.0,193840.0,193841.0,193839.0
1629,,,,,,,,,,,,,,,,,,,,,,,,193959.0,193960.0,193959.0,193960.0,193959.0,193960.0,193958.0
1630,,,,,,,,,,,,,,,,,,,,,,,,194078.0,194079.0,194078.0,194079.0,194078.0,194079.0,194077.0
1631,,,,,,,,,,,,,,,,,,,,,,,,194197.0,194198.0,194197.0,194198.0,194197.0,194198.0,194196.0
1632,,,,,,,,,,,,,,,,,,,,,,,,194316.0,194317.0,194316.0,194317.0,194316.0,194317.0,194315.0
1633,,,,,,,,,,,,,,,,,,,,,,,,194435.0,194436.0,194435.0,194436.0,194435.0,194436.0,194434.0
1634,,,,,,,,,,,,,,,,,,,,,,,,194554.0,194555.0,194554.0,194555.0,194554.0,194555.0,194553.0
1635,,,,,,,,,,,,,,,,,,,,,,,,194673.0,194674.0,194673.0,194674.0,194673.0,194674.0,194672.0
1636,,,,,,,,,,,,,,,,,,,,,,,,194792.0,194793.0,194792.0,194793.0,194792.0,194793.0,194791.0
1637,,,,,,,,,,,,,,,,,,,,,,,,194911.0,194912.0,194911.0,194912.0,194911.0,194912.0,194910.0
1638,,,,,,,,,,,,,,,,,,,,,,,,195030.0,195031.0,195030.0,195031.0,195030.0,195031.0,195029.0
1639,,,,,,,,,,,,,,,,,,,,,,,,195149.0,195150.0,195149.0,195150.0,195149.0,195150.0,195148.0
1640,,,,,,,,,,,,,,,,,,,,,,,,195268.0,195269.0,195268.0,195269.0,195268.0,195269.0,195267.0
1641,,,,,,,,,,,,,,,,,,,,,,,,195387.0,195387.0,195387.0,195388.0,195387.0,195388.0,195386.0
1642,,,,,,,,,,,,,,,,,,,,,,,,195506.0,195506.0,195506.0,195507.0,195506.0,195507.0,195505.0
1643,,,,,,,,,,,,,,,,,,,,,,,,195625.0,195625.0,195625.0,195626.0,195625.0,195626.0,195624.0
1644,,,,,,,,,,,,,,,,,,,,,,,,195744.0,195744.0,195744.0,195745.0,195744.0,195745.0,195743.0
1645,,,,,,,,,,,,,,,,,,,,,,,,195863.0,195863.0,195863.0,195864.0,195863.0,195864.0,195862.0
1646,,,,,,,,,,,,,,,,,,,,,,,,195982.0,195982.0,195982.0,195983.0,195982.0,195983.0,195981.0
1647,,,,,,,,,,,,,,,,,,,,,,,,196101.0,196101.0,196101.0,196102.0,196101.0,196102.0,196100.0
1648,,,,,,,,,,,,,,,,,,,,,,,,196220.0,196220.0,196220.0,196221.0,196220.0,196221.0,196219.0
1649,,,,,,,,,,,,,,,,,,,,,,,,196339.0,196339.0,196339.0,196340.0,196339.0,196340.0,196338.0
1650,,,,,,,,,,,,,,,,,,,,,,,,196458.0,196458.0,196458.0,196459.0,196458.0,196459.0,196457.0
1651,,,,,,,,,,,,,,,,,,,,,,,,196577.0,196577.0,196577.0,196578.0,196577.0,196578.0,196576.0
1652,,,,,,,,,,,,,,,,,,,,,,,,196696.0,196696.0,196696.0,196697.0,196696.0,196697.0,196695.0
1653,,,,,,,,,,,,,,,,,,,,,,,,196815.0,196815.0,196815.0,196816.0,196815.0,196816.0,196814.0
1654,,,,,,,,,,,,,,,,,,,,,,,,196934.0,196934.0,196934.0,196935.0,196934.0,196935.0,196933.0
1655,,,,,,,,,,,,,,,,,,,,,,,,197053.0,197053.0,197053.0,197054.0,197053.0,197054.0,197052.0
1656,,,,,,,,,,,,,,,,,,,,,,,,197172.0,197172.0,197172.0,197173.0,197172.0,197173.0,197171.0
1657,,,,,,,,,,,,,,,,,,,,,,,,197291.0,197291.0,197291.0,197292.0,197291.0,197292.0,197290.0
1658,,,,,,,,,,,,,,,,,,,,,,,,197410.0,197410.0,197410.0,197411.0,197410.0,197411.0,197409.0
1659,,,,,,,,,,,,,,,,,,,,,,,,197529.0,197529.0,197528.0,197530.0,197529.0,197530.0,197528.0
1660,,,,,,,,,,,,,,,,,,,,,,,,197648.0,197648.0,197647.0,197649.0,197648.0,197649.0,197647.0
1661,,,,,,,,,,,,,,,,,,,,,,,,197767.0,197767.0,197766.0,197768.0,197767.0,197768.0,197766.0
1662,,,,,,,,,,,,,,,,,,,,,,,,197886.0,197886.0,197885.0,197887.0,197886.0,197887.0,197885.0
1663,,,,,,,,,,,,,,,,,,,,,,,,198005.0,198005.0,198004.0,198006.0,198005.0,198006.0,198004.0
1664,,,,,,,,,,,,,,,,,,,,,,,,198124.0,198124.0,198123.0,198125.0,198124.0,198125.0,198123.0
1665,,,,,,,,,,,,,,,,,,,,,,,,198243.0,198243.0,198242.0,198244.0,198243.0,198244.0,198242.0
1666,,,,,,,,,,,,,,,,,,,,,,,,198362.0,198362.0,198361.0,198363.0,198362.0,198363.0,198361.0
1667,,,,,,,,,,,,,,,,,,,,,,,,198481.0,198481.0,198480.0,198482.0,198481.0,198482.0,198480.0
1668,,,,,,,,,,,,,,,,,,,,,,,,198600.0,198600.0,198599.0,198601.0,198600.0,198601.0,198599.0
1669,,,,,,,,,,,,,,,,,,,,,,,,198719.0,198719.0,198718.0,198720.0,198719.0,198720.0,198718.0
1670,,,,,,,,,,,,,,,,,,,,,,,,198838.0,198838.0,198837.0,198839.0,198838.0,198839.0,198837.0
1671,,,,,,,,,,,,,,,,,,,,,,,,198957.0,198957.0,198956.0,198958.0,198957.0,198958.0,198956.0
1672,,,,,,,,,,,,,,,,,,,,,,,,199076.0,199076.0,199075.0,199077.0,199076.0,199077.0,199075.0
1673,,,,,,,,,,,,,,,,,,,,,,,,199195.0,199195.0,199194.0,199196.0,199195.0,199196.0,199194.0
1674,,,,,,,,,,,,,,,,,,,,,,,,199314.0,199314.0,199313.0,199315.0,199314.0,199315.0,199313.0
1675,,,,,,,,,,,,,,,,,,,,,,,,199433.0,199433.0,199432.0,199434.0,199433.0,199434.0,199432.0
1676,,,,,,,,,,,,,,,,,,,,,,,,199552.0,199552.0,199551.0,199553.0,199552.0,199553.0,199551.0
1677,,,,,,,,,,,,,,,,,,,,,,,,199671.0,199671.0,199670.0,199672.0,199671.0,199672.0,199670.0
1678,,,,,,,,,,,,,,,,,,,,,,,,199790.0,199790.0,199789.0,199791.0,199790.0,199791.0,199789.0
1679,,,,,,,,,,,,,,,,,,,,,,,,199909.0,199909.0,199908.0,199910.0,199909.0,199910.0,199908.0
1680,,,,,,,,,,,,,,,,,,,,,,,,200028.0,200028.0,200027.0,200029.0,200028.0,200029.0,200027.0
1681,,,,,,,,,,,,,,,,,,,,,,,,200147.0,200147.0,200146.0,200148.0,200147.0,200148.0,200146.0
1682,,,,,,,,,,,,,,,,,,,,,,,,200266.0,200266.0,200265.0,200267.0,200266.0,200267.0,200265.0
1683,,,,,,,,,,,,,,,,,,,,,,,,200385.0,200385.0,200384.0,200386.0,200385.0,200386.0,200384.0
1684,,,,,,,,,,,,,,,,,,,,,,,,200504.0,200504.0,200503.0,200505.0,200504.0,200505.0,200503.0
1685,,,,,,,,,,,,,,,,,,,,,,,,200623.0,200623.0,200622.0,200624.0,200623.0,200624.0,200622.0
1686,,,,,,,,,,,,,,,,,,,,,,,,200742.0,200742.0,200741.0,200743.0,200742.0,200743.0,200741.0
1687,,,,,,,,,,,,,,,,,,,,,,,,200861.0,200861.0,200860.0,200862.0,200861.0,200862.0,200860.0
1688,,,,,,,,,,,,,,,,,,,,,,,,200980.0,200980.0,200979.0,200981.0,200980.0,200981.0,200979.0
1689,,,,,,,,,,,,,,,,,,,,,,,,201099.0,201099.0,201098.0,201100.0,201099.0,201100.0,201098.0
1690,,,,,,,,,,,,,,,,,,,,,,,,201218.0,201218.0,201217.0,201219.0,201218.0,201219.0,201217.0
1691,,,,,,,,,,,,,,,,,,,,,,,,201337.0,201337.0,201336.0,201338.0,201337.0,201338.0,201336.0
1692,,,,,,,,,,,,,,,,,,,,,,,,201456.0,201456.0,201455.0,201457.0,201456.0,201457.0,201455.0
1693,,,,,,,,,,,,,,,,,,,,,,,,201575.0,201575.0,201574.0,201576.0,201575.0,201576.0,201574.0
1694,,,,,,,,,,,,,,,,,,,,,,,,201694.0,201694.0,201693.0,201695.0,201694.0,201695.0,201693.0
1695,,,,,,,,,,,,,,,,,,,,,,,,201813.0,201813.0,201812.0,201814.0,201813.0,201814.0,201812.0
1696,,,,,,,,,,,,,,,,,,,,,,,,201932.0,201932.0,201931.0,201933.0,201932.0,201933.0,201931.0
1697,,,,,,,,,,,,,,,,,,,,,,,,202051.0,202051.0,202050.0,202052.0,202051.0,202052.0,202050.0
1698,,,,,,,,,,,,,,,,,,,,,,,,202170.0,202170.0,202169.0,202171.0,202170.0,202171.0,202169.0
1699,,,,,,,,,,,,,,,,,,,,,,,,202289.0,202289.0,202288.0,202290.0,202289.0,202290.0,202288.0
1700,,,,,,,,,,,,,,,,,,,,,,,,202408.0,202408.0,202407.0,202409.0,202408.0,202409.0,202407.0
1701,,,,,,,,,,,,,,,,,,,,,,,,202527.0,202527.0,202526.0,202528.0,202527.0,202528.0,202526.0
1702,,,,,,,,,,,,,,,,,,,,,,,,202646.0,202646.0,202645.0,202647.0,202646.0,202647.0,202645.0
1703,,,,,,,,,,,,,,,,,,,,,,,,202765.0,202765.0,202764.0,202766.0,202765.0,202766.0,202764.0
1704,,,,,,,,,,,,,,,,,,,,,,,,202884.0,202884.0,202883.0,202885.0,202884.0,202884.0,202883.0
1705,,,,,,,,,,,,,,,,,,,,,,,,203003.0,203003.0,203002.0,203004.0,203003.0,203003.0,203002.0
1706,,,,,,,,,,,,,,,,,,,,,,,,203122.0,203122.0,203121.0,203123.0,203122.0,203122.0,203121.0
1707,,,,,,,,,,,,,,,,,,,,,,,,203241.0,203241.0,203240.0,203242.0,203241.0,203241.0,203240.0
1708,,,,,,,,,,,,,,,,,,,,,,,,203360.0,203360.0,203359.0,203361.0,203360.0,203360.0,203359.0
1709,,,,,,,,,,,,,,,,,,,,,,,,203479.0,203479.0,203478.0,203480.0,203479.0,203479.0,203478.0
1710,,,,,,,,,,,,,,,,,,,,,,,,203598.0,203598.0,203597.0,203599.0,203598.0,203598.0,203597.0
1711,,,,,,,,,,,,,,,,,,,,,,,,203717.0,203717.0,203716.0,203718.0,203717.0,203717.0,203716.0
1712,,,,,,,,,,,,,,,,,,,,,,,,203836.0,203836.0,203835.0,203837.0,203836.0,203836.0,203835.0
1713,,,,,,,,,,,,,,,,,,,,,,,,203955.0,203955.0,203954.0,203956.0,203955.0,203955.0,203954.0
1714,,,,,,,,,,,,,,,,,,,,,,,,204074.0,204074.0,204073.0,204075.0,204074.0,204074.0,204073.0
1715,,,,,,,,,,,,,,,,,,,,,,,,204193.0,204193.0,204192.0,204194.0,204193.0,204193.0,204192.0
1716,,,,,,,,,,,,,,,,,,,,,,,,204312.0,204312.0,204311.0,204313.0,204312.0,204312.0,204311.0
1717,,,,,,,,,,,,,,,,,,,,,,,,204431.0,204431.0,204430.0,204432.0,204431.0,204431.0,204430.0
1718,,,,,,,,,,,,,,,,,,,,,,,,204550.0,204550.0,204549.0,204551.0,204550.0,204550.0,204549.0
1719,,,,,,,,,,,,,,,,,,,,,,,,204669.0,204669.0,204668.0,204670.0,204669.0,204669.0,204668.0
1720,,,,,,,,,,,,,,,,,,,,,,,,204788.0,204788.0,204787.0,204789.0,204788.0,204788.0,204787.0
1721,,,,,,,,,,,,,,,,,,,,,,,,204907.0,204907.0,204906.0,204908.0,204907.0,204907.0,204906.0
1722,,,,,,,,,,,,,,,,,,,,,,,,205026.0,205026.0,205025.0,205027.0,205026.0,205026.0,205025.0
1723,,,,,,,,,,,,,,,,,,,,,,,,205145.0,205145.0,205144.0,205146.0,205145.0,205145.0,205144.0
1724,,,,,,,,,,,,,,,,,,,,,,,,205264.0,205264.0,205263.0,205265.0,205264.0,205264.0,205263.0
1725,,,,,,,,,,,,,,,,,,,,,,,,205383.0,205383.0,205382.0,205384.0,205383.0,205383.0,205382.0
1726,,,,,,,,,,,,,,,,,,,,,,,,205502.0,205502.0,205501.0,205503.0,205502.0,205502.0,205501.0
1727,,,,,,,,,,,,,,,,,,,,,,,,205621.0,205621.0,205620.0,205622.0,205621.0,205621.0,205620.0
1728,,,,,,,,,,,,,,,,,,,,,,,,205740.0,205740.0,205739.0,205741.0,205740.0,205740.0,205739.0
1729,,,,,,,,,,,,,,,,,,,,,,,,205859.0,205859.0,205858.0,205860.0,205859.0,205859.0,205858.0
1730,,,,,,,,,,,,,,,,,,,,,,,,205978.0,205978.0,205977.0,205979.0,205978.0,205978.0,205977.0
1731,,,,,,,,,,,,,,,,,,,,,,,,206097.0,206096.0,206096.0,206098.0,206097.0,206097.0,206096.0
1732,,,,,,,,,,,,,,,,,,,,,,,,206216.0,206215.0,206215.0,206217.0,206216.0,206216.0,206215.0
1733,,,,,,,,,,,,,,,,,,,,,,,,206335.0,206334.0,206334.0,206336.0,206335.0,206335.0,206334.0
1734,,,,,,,,,,,,,,,,,,,,,,,,206454.0,206453.0,206453.0,206455.0,206454.0,206454.0,206453.0
1735,,,,,,,,,,,,,,,,,,,,,,,,206573.0,206572.0,206572.0,206574.0,206573.0,206573.0,206572.0
1736,,,,,,,,,,,,,,,,,,,,,,,,206692.0,206691.0,206691.0,206693.0,206692.0,206692.0,206691.0
1737,,,,,,,,,,,,,,,,,,,,,,,,206811.0,206810.0,206810.0,206812.0,206811.0,206811.0,206810.0
1738,,,,,,,,,,,,,,,,,,,,,,,,206930.0,206929.0,206929.0,206931.0,206930.0,206930.0,206929.0
1739,,,,,,,,,,,,,,,,,,,,,,,,207049.0,207048.0,207048.0,207050.0,207049.0,207049.0,207048.0
1740,,,,,,,,,,,,,,,,,,,,,,,,207168.0,207167.0,207167.0,207169.0,207168.0,207168.0,207167.0
1741,,,,,,,,,,,,,,,,,,,,,,,,207287.0,207286.0,207286.0,207288.0,207287.0,207287.0,207286.0
1742,,,,,,,,,,,,,,,,,,,,,,,,207406.0,207405.0,207405.0,207407.0,207406.0,207406.0,207405.0
1743,,,,,,,,,,,,,,,,,,,,,,,,207525.0,207524.0,207524.0,207526.0,207525.0,207525.0,207524.0
1744,,,,,,,,,,,,,,,,,,,,,,,,207644.0,207643.0,207643.0,207645.0,207644.0,207644.0,207643.0
1745,,,,,,,,,,,,,,,,,,,,,,,,207763.0,207762.0,207762.0,207764.0,207763.0,207763.0,207762.0
1746,,,,,,,,,,,,,,,,,,,,,,,,207882.0,207881.0,207881.0,207883.0,207882.0,207882.0,207881.0
1747,,,,,,,,,,,,,,,,,,,,,,,,208001.0,208000.0,208000.0,208002.0,208001.0,208001.0,208000.0
1748,,,,,,,,,,,,,,,,,,,,,,,,208120.0,208119.0,208119.0,208121.0,208120.0,208120.0,208119.0
1749,,,,,,,,,,,,,,,,,,,,,,,,208239.0,208238.0,208238.0,208240.0,208239.0,208239.0,208238.0
1750,,,,,,,,,,,,,,,,,,,,,,,,208358.0,208357.0,208357.0,208359.0,208358.0,208358.0,208357.0
1751,,,,,,,,,,,,,,,,,,,,,,,,208477.0,208476.0,208476.0,208478.0,208477.0,208477.0,208476.0
1752,,,,,,,,,,,,,,,,,,,,,,,,208596.0,208595.0,208595.0,208597.0,208596.0,208596.0,208595.0
1753,,,,,,,,,,,,,,,,,,,,,,,,208715.0,208714.0,208714.0,208716.0,208715.0,208715.0,208714.0
1754,,,,,,,,,,,,,,,,,,,,,,,,208834.0,208833.0,208833.0,208835.0,208834.0,208834.0,208833.0
1755,,,,,,,,,,,,,,,,,,,,,,,,208953.0,208952.0,208952.0,208954.0,208953.0,208953.0,208952.0
1756,,,,,,,,,,,,,,,,,,,,,,,,209072.0,209071.0,209071.0,209073.0,209072.0,209072.0,209071.0
1757,,,,,,,,,,,,,,,,,,,,,,,,209191.0,209190.0,209190.0,209192.0,209191.0,209191.0,209190.0
1758,,,,,,,,,,,,,,,,,,,,,,,,209310.0,209309.0,209309.0,209311.0,209310.0,209310.0,209309.0
1759,,,,,,,,,,,,,,,,,,,,,,,,209429.0,209428.0,209428.0,209430.0,209429.0,209429.0,209428.0
1760,,,,,,,,,,,,,,,,,,,,,,,,209548.0,209547.0,209547.0,209549.0,209548.0,209548.0,209547.0
1761,,,,,,,,,,,,,,,,,,,,,,,,209667.0,209666.0,209666.0,209668.0,209667.0,209667.0,209666.0
1762,,,,,,,,,,,,,,,,,,,,,,,,209786.0,209785.0,209785.0,209787.0,209786.0,209786.0,209785.0
1763,,,,,,,,,,,,,,,,,,,,,,,,209905.0,209904.0,209904.0,209906.0,209905.0,209905.0,209904.0
1764,,,,,,,,,,,,,,,,,,,,,,,,210024.0,210023.0,210023.0,210025.0,210024.0,210024.0,210023.0
1765,,,,,,,,,,,,,,,,,,,,,,,,210143.0,210142.0,210142.0,210144.0,210143.0,210143.0,210142.0
1766,,,,,,,,,,,,,,,,,,,,,,,,210262.0,210261.0,210261.0,210263.0,210262.0,210262.0,210261.0
1767,,,,,,,,,,,,,,,,,,,,,,,,210381.0,210380.0,210380.0,210382.0,210381.0,210381.0,210380.0
1768,,,,,,,,,,,,,,,,,,,,,,,,210500.0,210499.0,210499.0,210501.0,210500.0,210500.0,210498.0
1769,,,,,,,,,,,,,,,,,,,,,,,,210619.0,210618.0,210618.0,210620.0,210619.0,210619.0,210617.0
1770,,,,,,,,,,,,,,,,,,,,,,,,210738.0,210737.0,210737.0,210739.0,210738.0,210738.0,210736.0
1771,,,,,,,,,,,,,,,,,,,,,,,,210857.0,210856.0,210856.0,210858.0,210857.0,210857.0,210855.0
1772,,,,,,,,,,,,,,,,,,,,,,,,210976.0,210975.0,210975.0,210977.0,210976.0,210976.0,210974.0
1773,,,,,,,,,,,,,,,,,,,,,,,,211095.0,211094.0,211094.0,211096.0,211095.0,211095.0,211093.0
1774,,,,,,,,,,,,,,,,,,,,,,,,211214.0,211213.0,211213.0,211215.0,211214.0,211214.0,211212.0
1775,,,,,,,,,,,,,,,,,,,,,,,,211333.0,211332.0,211332.0,211334.0,211333.0,211333.0,211331.0
1776,,,,,,,,,,,,,,,,,,,,,,,,211452.0,211451.0,211451.0,211453.0,211451.0,211452.0,211450.0
1777,,,,,,,,,,,,,,,,,,,,,,,,211571.0,211569.0,211570.0,211572.0,211570.0,211571.0,211569.0
1778,,,,,,,,,,,,,,,,,,,,,,,,211690.0,211688.0,211689.0,211691.0,211689.0,211690.0,211688.0
1779,,,,,,,,,,,,,,,,,,,,,,,,211809.0,211807.0,211808.0,211810.0,211808.0,211809.0,211807.0
1780,,,,,,,,,,,,,,,,,,,,,,,,211928.0,211926.0,211927.0,211929.0,211927.0,211928.0,211926.0
1781,,,,,,,,,,,,,,,,,,,,,,,,212047.0,212045.0,212046.0,212048.0,212046.0,212047.0,212045.0
1782,,,,,,,,,,,,,,,,,,,,,,,,212166.0,212164.0,212165.0,212167.0,212165.0,212166.0,212164.0
1783,,,,,,,,,,,,,,,,,,,,,,,,212285.0,212283.0,212284.0,212286.0,212284.0,212285.0,212283.0
1784,,,,,,,,,,,,,,,,,,,,,,,,212404.0,212402.0,212403.0,212405.0,212403.0,212404.0,212402.0
1785,,,,,,,,,,,,,,,,,,,,,,,,212523.0,212521.0,212522.0,212524.0,212522.0,212523.0,212521.0
1786,,,,,,,,,,,,,,,,,,,,,,,,212642.0,212640.0,212641.0,212643.0,212641.0,212642.0,212640.0
1787,,,,,,,,,,,,,,,,,,,,,,,,212761.0,212759.0,212760.0,212762.0,212760.0,212761.0,212759.0
1788,,,,,,,,,,,,,,,,,,,,,,,,212880.0,212878.0,212879.0,212881.0,212879.0,212880.0,212878.0
1789,,,,,,,,,,,,,,,,,,,,,,,,212999.0,212997.0,212998.0,213000.0,212998.0,212999.0,212997.0
1790,,,,,,,,,,,,,,,,,,,,,,,,213118.0,213116.0,213117.0,213119.0,213117.0,213118.0,213116.0
1791,,,,,,,,,,,,,,,,,,,,,,,,213237.0,213235.0,213236.0,213238.0,213236.0,213237.0,213235.0
1792,,,,,,,,,,,,,,,,,,,,,,,,213356.0,213354.0,213355.0,213357.0,213355.0,213356.0,213354.0
1793,,,,,,,,,,,,,,,,,,,,,,,,213475.0,213473.0,213474.0,213476.0,213474.0,213475.0,213473.0
1794,,,,,,,,,,,,,,,,,,,,,,,,213594.0,213592.0,213593.0,213595.0,213593.0,213594.0,213592.0
1795,,,,,,,,,,,,,,,,,,,,,,,,213713.0,213711.0,213712.0,213714.0,213712.0,213713.0,213711.0
1796,,,,,,,,,,,,,,,,,,,,,,,,213832.0,213830.0,213831.0,213833.0,213831.0,213832.0,213830.0
1797,,,,,,,,,,,,,,,,,,,,,,,,213951.0,213949.0,213950.0,213952.0,213950.0,213951.0,213949.0
1798,,,,,,,,,,,,,,,,,,,,,,,,214070.0,214068.0,214069.0,214071.0,214069.0,214070.0,214068.0
1799,,,,,,,,,,,,,,,,,,,,,,,,214189.0,214187.0,214188.0,214190.0,214188.0,214189.0,214187.0
1800,,,,,,,,,,,,,,,,,,,,,,,,214308.0,214306.0,214307.0,214309.0,214307.0,214308.0,214306.0
1801,,,,,,,,,,,,,,,,,,,,,,,,214427.0,214425.0,214426.0,214428.0,214426.0,214427.0,214425.0
1802,,,,,,,,,,,,,,,,,,,,,,,,214546.0,214544.0,214545.0,214547.0,214545.0,214546.0,214544.0
1803,,,,,,,,,,,,,,,,,,,,,,,,214665.0,214663.0,214664.0,214666.0,214664.0,214665.0,214663.0
1804,,,,,,,,,,,,,,,,,,,,,,,,214784.0,214782.0,214783.0,214785.0,214783.0,214784.0,214782.0
1805,,,,,,,,,,,,,,,,,,,,,,,,214903.0,214901.0,214902.0,214904.0,214902.0,214903.0,214901.0
1806,,,,,,,,,,,,,,,,,,,,,,,,215022.0,215020.0,215021.0,215023.0,215021.0,215022.0,215020.0
1807,,,,,,,,,,,,,,,,,,,,,,,,215141.0,215139.0,215140.0,215142.0,215140.0,215141.0,215139.0
1808,,,,,,,,,,,,,,,,,,,,,,,,215260.0,215258.0,215259.0,215261.0,215259.0,215260.0,215258.0
1809,,,,,,,,,,,,,,,,,,,,,,,,215379.0,215377.0,215378.0,215380.0,215378.0,215379.0,215377.0
1810,,,,,,,,,,,,,,,,,,,,,,,,215498.0,215496.0,215497.0,215499.0,215497.0,215498.0,215496.0
1811,,,,,,,,,,,,,,,,,,,,,,,,215617.0,215615.0,215616.0,215618.0,215616.0,215617.0,215615.0
1812,,,,,,,,,,,,,,,,,,,,,,,,215736.0,215734.0,215735.0,215737.0,215735.0,215736.0,215734.0
1813,,,,,,,,,,,,,,,,,,,,,,,,215855.0,215853.0,215854.0,215856.0,215854.0,215855.0,215853.0
1814,,,,,,,,,,,,,,,,,,,,,,,,215974.0,215972.0,215973.0,215975.0,215973.0,215974.0,215972.0
1815,,,,,,,,,,,,,,,,,,,,,,,,216093.0,216091.0,216092.0,216094.0,216092.0,216093.0,216091.0
1816,,,,,,,,,,,,,,,,,,,,,,,,216212.0,216210.0,216211.0,216213.0,216211.0,216212.0,216210.0
1817,,,,,,,,,,,,,,,,,,,,,,,,216331.0,216329.0,216330.0,216332.0,216330.0,216331.0,216329.0
1818,,,,,,,,,,,,,,,,,,,,,,,,216450.0,216448.0,216448.0,216451.0,216449.0,216450.0,216448.0
1819,,,,,,,,,,,,,,,,,,,,,,,,216569.0,216567.0,216567.0,216570.0,216568.0,216569.0,216567.0
1820,,,,,,,,,,,,,,,,,,,,,,,,216688.0,216686.0,216686.0,216689.0,216687.0,216688.0,216686.0
1821,,,,,,,,,,,,,,,,,,,,,,,,216807.0,216805.0,216805.0,216808.0,216806.0,216807.0,216805.0
1822,,,,,,,,,,,,,,,,,,,,,,,,216926.0,216924.0,216924.0,216927.0,216925.0,216926.0,216924.0
1823,,,,,,,,,,,,,,,,,,,,,,,,217045.0,217043.0,217043.0,217046.0,217044.0,217045.0,217043.0
1824,,,,,,,,,,,,,,,,,,,,,,,,217164.0,217162.0,217162.0,217165.0,217163.0,217164.0,217162.0
1825,,,,,,,,,,,,,,,,,,,,,,,,217283.0,217281.0,217281.0,217284.0,217282.0,217283.0,217281.0
1826,,,,,,,,,,,,,,,,,,,,,,,,217402.0,217400.0,217400.0,217403.0,217401.0,217402.0,217400.0
1827,,,,,,,,,,,,,,,,,,,,,,,,217521.0,217519.0,217519.0,217522.0,217520.0,217521.0,217519.0
1828,,,,,,,,,,,,,,,,,,,,,,,,217640.0,217638.0,217638.0,217641.0,217639.0,217640.0,217638.0
1829,,,,,,,,,,,,,,,,,,,,,,,,217759.0,217757.0,217757.0,217760.0,217758.0,217759.0,217757.0
1830,,,,,,,,,,,,,,,,,,,,,,,,217878.0,217876.0,217876.0,217879.0,217877.0,217878.0,217876.0
1831,,,,,,,,,,,,,,,,,,,,,,,,217997.0,217995.0,217995.0,217998.0,217996.0,217997.0,217995.0
1832,,,,,,,,,,,,,,,,,,,,,,,,218116.0,218114.0,218114.0,218117.0,218115.0,218116.0,218114.0
1833,,,,,,,,,,,,,,,,,,,,,,,,218235.0,218233.0,218233.0,218236.0,218234.0,218235.0,218233.0
1834,,,,,,,,,,,,,,,,,,,,,,,,218354.0,218352.0,218352.0,218355.0,218353.0,218354.0,218352.0
1835,,,,,,,,,,,,,,,,,,,,,,,,218473.0,218471.0,218471.0,218474.0,218472.0,218473.0,218471.0
1836,,,,,,,,,,,,,,,,,,,,,,,,218592.0,218590.0,218590.0,218593.0,218591.0,218592.0,218590.0
1837,,,,,,,,,,,,,,,,,,,,,,,,218711.0,218709.0,218709.0,218712.0,218710.0,218711.0,218709.0
1838,,,,,,,,,,,,,,,,,,,,,,,,218830.0,218828.0,218828.0,218831.0,218829.0,218830.0,218828.0
1839,,,,,,,,,,,,,,,,,,,,,,,,218949.0,218947.0,218947.0,218950.0,218948.0,218949.0,218947.0
1840,,,,,,,,,,,,,,,,,,,,,,,,219068.0,219066.0,219066.0,219069.0,219067.0,219068.0,219066.0
1841,,,,,,,,,,,,,,,,,,,,,,,,219187.0,219185.0,219185.0,219188.0,219186.0,219187.0,219185.0
1842,,,,,,,,,,,,,,,,,,,,,,,,219306.0,219304.0,219304.0,219307.0,219305.0,219306.0,219304.0
1843,,,,,,,,,,,,,,,,,,,,,,,,219425.0,219423.0,219423.0,219426.0,219424.0,219425.0,219423.0
1844,,,,,,,,,,,,,,,,,,,,,,,,219544.0,219542.0,219542.0,219545.0,219543.0,219544.0,219542.0
1845,,,,,,,,,,,,,,,,,,,,,,,,219663.0,219661.0,219661.0,219664.0,219662.0,219663.0,219661.0
1846,,,,,,,,,,,,,,,,,,,,,,,,219782.0,219780.0,219780.0,219783.0,219781.0,219782.0,219780.0
1847,,,,,,,,,,,,,,,,,,,,,,,,219901.0,219899.0,219899.0,219902.0,219900.0,219901.0,219899.0
1848,,,,,,,,,,,,,,,,,,,,,,,,220020.0,220018.0,220018.0,220021.0,220019.0,220020.0,220018.0
1849,,,,,,,,,,,,,,,,,,,,,,,,220139.0,220137.0,220137.0,220140.0,220138.0,220139.0,220137.0
1850,,,,,,,,,,,,,,,,,,,,,,,,220258.0,220256.0,220256.0,220259.0,220257.0,220258.0,220256.0
1851,,,,,,,,,,,,,,,,,,,,,,,,220377.0,220375.0,220375.0,220378.0,220376.0,220377.0,220375.0
1852,,,,,,,,,,,,,,,,,,,,,,,,220496.0,220494.0,220494.0,220497.0,220495.0,220496.0,220494.0
1853,,,,,,,,,,,,,,,,,,,,,,,,220615.0,220613.0,220613.0,220616.0,220614.0,220615.0,220613.0
1854,,,,,,,,,,,,,,,,,,,,,,,,220734.0,220732.0,220732.0,220735.0,220733.0,220734.0,220732.0
1855,,,,,,,,,,,,,,,,,,,,,,,,220853.0,220851.0,220851.0,220854.0,220852.0,220853.0,220851.0
1856,,,,,,,,,,,,,,,,,,,,,,,,220972.0,220970.0,220970.0,220973.0,220971.0,220972.0,220970.0
1857,,,,,,,,,,,,,,,,,,,,,,,,221091.0,221089.0,221089.0,221092.0,221090.0,221091.0,221089.0
1858,,,,,,,,,,,,,,,,,,,,,,,,221210.0,221208.0,221208.0,221211.0,221209.0,221210.0,221208.0
1859,,,,,,,,,,,,,,,,,,,,,,,,221329.0,221327.0,221327.0,221330.0,221328.0,221329.0,221327.0
1860,,,,,,,,,,,,,,,,,,,,,,,,221448.0,221446.0,221446.0,221449.0,221447.0,221448.0,221446.0
1861,,,,,,,,,,,,,,,,,,,,,,,,221567.0,221565.0,221565.0,221568.0,221566.0,221567.0,221565.0
1862,,,,,,,,,,,,,,,,,,,,,,,,221686.0,221684.0,221684.0,221687.0,221685.0,221686.0,221684.0
1863,,,,,,,,,,,,,,,,,,,,,,,,221805.0,221803.0,221803.0,221806.0,221804.0,221805.0,221803.0
1864,,,,,,,,,,,,,,,,,,,,,,,,221924.0,221922.0,221922.0,221925.0,221923.0,221924.0,221922.0
1865,,,,,,,,,,,,,,,,,,,,,,,,222043.0,222041.0,222041.0,222044.0,222042.0,222043.0,222041.0
1866,,,,,,,,,,,,,,,,,,,,,,,,222162.0,222160.0,222160.0,222162.0,222161.0,222162.0,222160.0
1867,,,,,,,,,,,,,,,,,,,,,,,,222281.0,222279.0,222279.0,222281.0,222280.0,222281.0,222279.0
1868,,,,,,,,,,,,,,,,,,,,,,,,222400.0,222398.0,222398.0,222400.0,222399.0,222400.0,222398.0
1869,,,,,,,,,,,,,,,,,,,,,,,,222519.0,222517.0,222517.0,222519.0,222518.0,222519.0,222517.0
1870,,,,,,,,,,,,,,,,,,,,,,,,222638.0,222636.0,222636.0,222638.0,222637.0,222638.0,222636.0
1871,,,,,,,,,,,,,,,,,,,,,,,,222757.0,222755.0,222755.0,222757.0,222756.0,222757.0,222755.0
1872,,,,,,,,,,,,,,,,,,,,,,,,222876.0,222874.0,222874.0,222876.0,222875.0,222876.0,222874.0
1873,,,,,,,,,,,,,,,,,,,,,,,,222995.0,222993.0,222993.0,222995.0,222994.0,222995.0,222993.0
1874,,,,,,,,,,,,,,,,,,,,,,,,223114.0,223112.0,223112.0,223114.0,223113.0,223114.0,223112.0
1875,,,,,,,,,,,,,,,,,,,,,,,,223233.0,223231.0,223231.0,223233.0,223232.0,223233.0,223231.0
1876,,,,,,,,,,,,,,,,,,,,,,,,223352.0,223350.0,223350.0,223352.0,223351.0,223352.0,223350.0
1877,,,,,,,,,,,,,,,,,,,,,,,,223471.0,223469.0,223469.0,223471.0,223470.0,223471.0,223469.0
1878,,,,,,,,,,,,,,,,,,,,,,,,223590.0,223588.0,223588.0,223590.0,223589.0,223590.0,223588.0
1879,,,,,,,,,,,,,,,,,,,,,,,,223709.0,223707.0,223707.0,223709.0,223708.0,223709.0,223707.0
1880,,,,,,,,,,,,,,,,,,,,,,,,223828.0,223826.0,223826.0,223828.0,223827.0,223828.0,223826.0
1881,,,,,,,,,,,,,,,,,,,,,,,,223947.0,223945.0,223945.0,223947.0,223946.0,223947.0,223945.0
1882,,,,,,,,,,,,,,,,,,,,,,,,224066.0,224064.0,224064.0,224066.0,224065.0,224066.0,224064.0
1883,,,,,,,,,,,,,,,,,,,,,,,,224185.0,224183.0,224183.0,224185.0,224184.0,224185.0,224183.0
1884,,,,,,,,,,,,,,,,,,,,,,,,224304.0,224302.0,224302.0,224304.0,224303.0,224304.0,224302.0
1885,,,,,,,,,,,,,,,,,,,,,,,,224423.0,224421.0,224421.0,224423.0,224422.0,224423.0,224421.0
1886,,,,,,,,,,,,,,,,,,,,,,,,224542.0,224540.0,224540.0,224542.0,224541.0,224542.0,224540.0
1887,,,,,,,,,,,,,,,,,,,,,,,,224661.0,224659.0,224659.0,224661.0,224660.0,224661.0,224659.0
1888,,,,,,,,,,,,,,,,,,,,,,,,224780.0,224778.0,224778.0,224780.0,224779.0,224780.0,224778.0
1889,,,,,,,,,,,,,,,,,,,,,,,,224899.0,224897.0,224897.0,224899.0,224898.0,224899.0,224897.0
1890,,,,,,,,,,,,,,,,,,,,,,,,225018.0,225016.0,225016.0,225018.0,225017.0,225018.0,225016.0
1891,,,,,,,,,,,,,,,,,,,,,,,,225137.0,225135.0,225135.0,225137.0,225136.0,225137.0,225135.0
1892,,,,,,,,,,,,,,,,,,,,,,,,225256.0,225254.0,225254.0,225256.0,225255.0,225256.0,225254.0
1893,,,,,,,,,,,,,,,,,,,,,,,,225375.0,225373.0,225373.0,225375.0,225374.0,225375.0,225373.0
1894,,,,,,,,,,,,,,,,,,,,,,,,225494.0,225492.0,225492.0,225494.0,225493.0,225494.0,225492.0
1895,,,,,,,,,,,,,,,,,,,,,,,,225613.0,225611.0,225611.0,225613.0,225612.0,225613.0,225611.0
1896,,,,,,,,,,,,,,,,,,,,,,,,225732.0,225730.0,225730.0,225732.0,225731.0,225732.0,225730.0
1897,,,,,,,,,,,,,,,,,,,,,,,,225851.0,225849.0,225849.0,225851.0,225850.0,225851.0,225849.0
1898,,,,,,,,,,,,,,,,,,,,,,,,225970.0,225968.0,225968.0,225970.0,225969.0,225970.0,225968.0
1899,,,,,,,,,,,,,,,,,,,,,,,,226089.0,226087.0,226087.0,226089.0,226088.0,226089.0,226087.0
1900,,,,,,,,,,,,,,,,,,,,,,,,226208.0,226206.0,226206.0,226208.0,226207.0,226208.0,226206.0
1901,,,,,,,,,,,,,,,,,,,,,,,,226327.0,226325.0,226325.0,226327.0,226326.0,226327.0,226325.0
1902,,,,,,,,,,,,,,,,,,,,,,,,226446.0,226444.0,226444.0,226446.0,226445.0,226446.0,226444.0
1903,,,,,,,,,,,,,,,,,,,,,,,,226565.0,226563.0,226563.0,226565.0,226564.0,226565.0,226563.0
1904,,,,,,,,,,,,,,,,,,,,,,,,226684.0,226682.0,226682.0,226684.0,226683.0,226684.0,226682.0
1905,,,,,,,,,,,,,,,,,,,,,,,,226803.0,226801.0,226801.0,226803.0,226802.0,226803.0,226801.0
1906,,,,,,,,,,,,,,,,,,,,,,,,226922.0,226920.0,226920.0,226922.0,226921.0,226922.0,226920.0
1907,,,,,,,,,,,,,,,,,,,,,,,,227041.0,227039.0,227039.0,227041.0,227040.0,227041.0,227039.0
1908,,,,,,,,,,,,,,,,,,,,,,,,227160.0,227158.0,227158.0,227160.0,227159.0,227160.0,227158.0
1909,,,,,,,,,,,,,,,,,,,,,,,,227279.0,227277.0,227277.0,227279.0,227278.0,227279.0,227277.0
1910,,,,,,,,,,,,,,,,,,,,,,,,227398.0,227396.0,227396.0,227398.0,227397.0,227398.0,227396.0
1911,,,,,,,,,,,,,,,,,,,,,,,,227517.0,227515.0,227515.0,227517.0,227516.0,227517.0,227515.0
1912,,,,,,,,,,,,,,,,,,,,,,,,227636.0,227634.0,227634.0,227636.0,227635.0,227636.0,227634.0
1913,,,,,,,,,,,,,,,,,,,,,,,,227755.0,227753.0,227753.0,227755.0,227754.0,227755.0,227753.0
1914,,,,,,,,,,,,,,,,,,,,,,,,227874.0,227872.0,227872.0,227874.0,227873.0,227874.0,227872.0
1915,,,,,,,,,,,,,,,,,,,,,,,,227993.0,227991.0,227991.0,227993.0,227992.0,227993.0,227991.0
1916,,,,,,,,,,,,,,,,,,,,,,,,228112.0,228110.0,228110.0,228112.0,228111.0,228112.0,228110.0
1917,,,,,,,,,,,,,,,,,,,,,,,,228231.0,228229.0,228229.0,228231.0,228230.0,228231.0,228229.0
1918,,,,,,,,,,,,,,,,,,,,,,,,228350.0,228348.0,228348.0,228350.0,228349.0,228350.0,228348.0
1919,,,,,,,,,,,,,,,,,,,,,,,,228469.0,228467.0,228467.0,228469.0,228468.0,228469.0,228467.0
1920,,,,,,,,,,,,,,,,,,,,,,,,228588.0,228586.0,228586.0,228588.0,228587.0,228588.0,228586.0
1921,,,,,,,,,,,,,,,,,,,,,,,,228707.0,228705.0,228705.0,228707.0,228706.0,228707.0,228705.0
1922,,,,,,,,,,,,,,,,,,,,,,,,228826.0,228824.0,228824.0,228826.0,228825.0,228826.0,228824.0
1923,,,,,,,,,,,,,,,,,,,,,,,,228945.0,228943.0,228943.0,228945.0,228944.0,228945.0,228943.0
1924,,,,,,,,,,,,,,,,,,,,,,,,229064.0,229062.0,229062.0,229064.0,229063.0,229064.0,229062.0
1925,,,,,,,,,,,,,,,,,,,,,,,,229183.0,229181.0,229181.0,229183.0,229182.0,229183.0,229181.0
1926,,,,,,,,,,,,,,,,,,,,,,,,229302.0,229300.0,229300.0,229302.0,229301.0,229302.0,229300.0
1927,,,,,,,,,,,,,,,,,,,,,,,,229421.0,229419.0,229419.0,229421.0,229420.0,229421.0,229419.0
1928,,,,,,,,,,,,,,,,,,,,,,,,229540.0,229538.0,229538.0,229540.0,229539.0,229540.0,229538.0
1929,,,,,,,,,,,,,,,,,,,,,,,,229659.0,229657.0,229657.0,229659.0,229658.0,229659.0,229657.0
1930,,,,,,,,,,,,,,,,,,,,,,,,229778.0,229776.0,229776.0,229778.0,229777.0,229778.0,229776.0
1931,,,,,,,,,,,,,,,,,,,,,,,,229897.0,229895.0,229895.0,229897.0,229896.0,229897.0,229895.0
1932,,,,,,,,,,,,,,,,,,,,,,,,230016.0,230014.0,230014.0,230016.0,230015.0,230016.0,230014.0
1933,,,,,,,,,,,,,,,,,,,,,,,,230135.0,230133.0,230133.0,230135.0,230134.0,230135.0,230133.0
1934,,,,,,,,,,,,,,,,,,,,,,,,230254.0,230252.0,230252.0,230254.0,230253.0,230254.0,230252.0
1935,,,,,,,,,,,,,,,,,,,,,,,,230373.0,230371.0,230371.0,230373.0,230372.0,230373.0,230371.0
1936,,,,,,,,,,,,,,,,,,,,,,,,230492.0,230490.0,230490.0,230492.0,230491.0,230492.0,230490.0
1937,,,,,,,,,,,,,,,,,,,,,,,,230611.0,230609.0,230609.0,230611.0,230610.0,230611.0,230609.0
1938,,,,,,,,,,,,,,,,,,,,,,,,230730.0,230728.0,230728.0,230730.0,230729.0,230730.0,230728.0
1939,,,,,,,,,,,,,,,,,,,,,,,,230849.0,230847.0,230847.0,230849.0,230848.0,230849.0,230847.0
1940,,,,,,,,,,,,,,,,,,,,,,,,230968.0,230966.0,230966.0,230968.0,230967.0,230968.0,230966.0
1941,,,,,,,,,,,,,,,,,,,,,,,,231087.0,231085.0,231085.0,231087.0,231086.0,231087.0,231085.0
1942,,,,,,,,,,,,,,,,,,,,,,,,231206.0,231204.0,231204.0,231206.0,231205.0,231206.0,231204.0
1943,,,,,,,,,,,,,,,,,,,,,,,,231325.0,231323.0,231323.0,231325.0,231324.0,231325.0,231323.0
1944,,,,,,,,,,,,,,,,,,,,,,,,231444.0,231442.0,231442.0,231444.0,231443.0,231444.0,231442.0
1945,,,,,,,,,,,,,,,,,,,,,,,,231563.0,231561.0,231561.0,231563.0,231562.0,231563.0,231561.0
1946,,,,,,,,,,,,,,,,,,,,,,,,231682.0,231680.0,231680.0,231682.0,231681.0,231682.0,231680.0
1947,,,,,,,,,,,,,,,,,,,,,,,,231801.0,231799.0,231799.0,231801.0,231800.0,231801.0,231799.0
1948,,,,,,,,,,,,,,,,,,,,,,,,231920.0,231918.0,231918.0,231920.0,231919.0,231920.0,231918.0
1949,,,,,,,,,,,,,,,,,,,,,,,,232039.0,232037.0,232037.0,232039.0,232038.0,232039.0,232037.0
1950,,,,,,,,,,,,,,,,,,,,,,,,232158.0,232156.0,232156.0,232158.0,232157.0,232158.0,232156.0
1951,,,,,,,,,,,,,,,,,,,,,,,,232277.0,232275.0,232275.0,232277.0,232276.0,232277.0,232275.0
1952,,,,,,,,,,,,,,,,,,,,,,,,232396.0,232394.0,232394.0,232396.0,232395.0,232396.0,232394.0
1953,,,,,,,,,,,,,,,,,,,,,,,,232515.0,232513.0,232513.0,232515.0,232514.0,232515.0,232513.0
1954,,,,,,,,,,,,,,,,,,,,,,,,232634.0,232632.0,232632.0,232634.0,232633.0,232634.0,232632.0
1955,,,,,,,,,,,,,,,,,,,,,,,,232753.0,232751.0,232751.0,232753.0,232752.0,232753.0,232751.0
1956,,,,,,,,,,,,,,,,,,,,,,,,232872.0,232870.0,232870.0,232872.0,232871.0,232872.0,232870.0
1957,,,,,,,,,,,,,,,,,,,,,,,,232991.0,232989.0,232989.0,232991.0,232990.0,232991.0,232989.0
1958,,,,,,,,,,,,,,,,,,,,,,,,233110.0,233108.0,233108.0,233110.0,233109.0,233110.0,233108.0
1959,,,,,,,,,,,,,,,,,,,,,,,,233229.0,233227.0,233227.0,233229.0,233227.0,233229.0,233227.0
1960,,,,,,,,,,,,,,,,,,,,,,,,233348.0,233346.0,233346.0,233348.0,233346.0,233348.0,233346.0
1961,,,,,,,,,,,,,,,,,,,,,,,,233467.0,233465.0,233465.0,233467.0,233465.0,233467.0,233465.0
1962,,,,,,,,,,,,,,,,,,,,,,,,233586.0,233584.0,233584.0,233586.0,233584.0,233586.0,233584.0
1963,,,,,,,,,,,,,,,,,,,,,,,,233705.0,233703.0,233703.0,233705.0,233703.0,233705.0,233703.0
1964,,,,,,,,,,,,,,,,,,,,,,,,233824.0,233822.0,233822.0,233824.0,233822.0,233824.0,233822.0
1965,,,,,,,,,,,,,,,,,,,,,,,,233943.0,233941.0,233941.0,233943.0,233941.0,233943.0,233941.0
1966,,,,,,,,,,,,,,,,,,,,,,,,234062.0,234060.0,234060.0,234062.0,234060.0,234062.0,234060.0
1967,,,,,,,,,,,,,,,,,,,,,,,,234181.0,234179.0,234179.0,234181.0,234179.0,234181.0,234179.0
1968,,,,,,,,,,,,,,,,,,,,,,,,234299.0,234298.0,234298.0,234300.0,234298.0,234300.0,234298.0
1969,,,,,,,,,,,,,,,,,,,,,,,,234418.0,234417.0,234417.0,234419.0,234417.0,234419.0,234417.0
1970,,,,,,,,,,,,,,,,,,,,,,,,234537.0,234536.0,234536.0,234538.0,234536.0,234538.0,234536.0
1971,,,,,,,,,,,,,,,,,,,,,,,,234656.0,234655.0,234655.0,234657.0,234655.0,234657.0,234655.0
1972,,,,,,,,,,,,,,,,,,,,,,,,234775.0,234774.0,234774.0,234776.0,234774.0,234776.0,234774.0
1973,,,,,,,,,,,,,,,,,,,,,,,,234894.0,234893.0,234893.0,234895.0,234893.0,234895.0,234893.0
1974,,,,,,,,,,,,,,,,,,,,,,,,235013.0,235012.0,235012.0,235014.0,235012.0,235014.0,235012.0
1975,,,,,,,,,,,,,,,,,,,,,,,,235132.0,235131.0,235131.0,235133.0,235131.0,235133.0,235131.0
1976,,,,,,,,,,,,,,,,,,,,,,,,235251.0,235250.0,235250.0,235252.0,235250.0,235252.0,235250.0
1977,,,,,,,,,,,,,,,,,,,,,,,,235370.0,235369.0,235369.0,235371.0,235369.0,235371.0,235369.0
1978,,,,,,,,,,,,,,,,,,,,,,,,235489.0,235488.0,235488.0,235490.0,235488.0,235490.0,235488.0
1979,,,,,,,,,,,,,,,,,,,,,,,,235608.0,235607.0,235607.0,235609.0,235607.0,235609.0,235607.0
1980,,,,,,,,,,,,,,,,,,,,,,,,235727.0,235726.0,235726.0,235728.0,235726.0,235728.0,235726.0
1981,,,,,,,,,,,,,,,,,,,,,,,,235846.0,235845.0,235845.0,235847.0,235845.0,235847.0,235845.0
1982,,,,,,,,,,,,,,,,,,,,,,,,235965.0,235964.0,235964.0,235966.0,235964.0,235966.0,235964.0
1983,,,,,,,,,,,,,,,,,,,,,,,,236084.0,236083.0,236083.0,236085.0,236083.0,236085.0,236083.0
1984,,,,,,,,,,,,,,,,,,,,,,,,236203.0,236202.0,236202.0,236204.0,236202.0,236204.0,236202.0
1985,,,,,,,,,,,,,,,,,,,,,,,,236322.0,236321.0,236321.0,236323.0,236321.0,236323.0,236321.0
1986,,,,,,,,,,,,,,,,,,,,,,,,236441.0,236440.0,236440.0,236442.0,236440.0,236442.0,236440.0
1987,,,,,,,,,,,,,,,,,,,,,,,,236560.0,236559.0,236559.0,236561.0,236559.0,236561.0,236559.0
1988,,,,,,,,,,,,,,,,,,,,,,,,236679.0,236678.0,236678.0,236680.0,236678.0,236680.0,236678.0
1989,,,,,,,,,,,,,,,,,,,,,,,,236798.0,236797.0,236797.0,236799.0,236797.0,236799.0,236797.0
1990,,,,,,,,,,,,,,,,,,,,,,,,236917.0,236916.0,236916.0,236918.0,236916.0,236918.0,236916.0
1991,,,,,,,,,,,,,,,,,,,,,,,,237036.0,237035.0,237035.0,237037.0,237035.0,237037.0,237035.0
1992,,,,,,,,,,,,,,,,,,,,,,,,237155.0,237154.0,237154.0,237156.0,237154.0,237156.0,237154.0
1993,,,,,,,,,,,,,,,,,,,,,,,,237274.0,237273.0,237273.0,237275.0,237273.0,237275.0,237273.0
1994,,,,,,,,,,,,,,,,,,,,,,,,237393.0,237392.0,237392.0,237394.0,237392.0,237394.0,237392.0
1995,,,,,,,,,,,,,,,,,,,,,,,,237512.0,237511.0,237511.0,237513.0,237511.0,237513.0,237511.0
1996,,,,,,,,,,,,,,,,,,,,,,,,237631.0,237630.0,237630.0,237632.0,237630.0,237632.0,237630.0
1997,,,,,,,,,,,,,,,,,,,,,,,,237750.0,237749.0,237749.0,237751.0,237749.0,237751.0,237749.0
1998,,,,,,,,,,,,,,,,,,,,,,,,237869.0,237868.0,237868.0,237870.0,237868.0,237870.0,237868.0
1999,,,,,,,,,,,,,,,,,,,,,,,,237988.0,237987.0,237987.0,237989.0,237987.0,237989.0,237987.0
2000,,,,,,,,,,,,,,,,,,,,,,,,238107.0,238106.0,238106.0,238108.0,238106.0,238108.0,238106.0
2001,,,,,,,,,,,,,,,,,,,,,,,,238226.0,238225.0,238225.0,238227.0,238225.0,238227.0,238225.0
2002,,,,,,,,,,,,,,,,,,,,,,,,238345.0,238344.0,238344.0,238346.0,238344.0,238346.0,238344.0
2003,,,,,,,,,,,,,,,,,,,,,,,,238464.0,238463.0,238463.0,238465.0,238463.0,238465.0,238463.0
2004,,,,,,,,,,,,,,,,,,,,,,,,238583.0,238582.0,238582.0,238584.0,238582.0,238584.0,238582.0
2005,,,,,,,,,,,,,,,,,,,,,,,,238702.0,238701.0,238701.0,238703.0,238701.0,238703.0,238701.0
2006,,,,,,,,,,,,,,,,,,,,,,,,238821.0,238820.0,238820.0,238822.0,238820.0,238822.0,238820.0
2007,,,,,,,,,,,,,,,,,,,,,,,,238940.0,238939.0,238939.0,238941.0,238939.0,238941.0,238939.0
2008,,,,,,,,,,,,,,,,,,,,,,,,239059.0,239058.0,239058.0,239060.0,239058.0,239060.0,239058.0
2009,,,,,,,,,,,,,,,,,,,,,,,,239178.0,239177.0,239177.0,239179.0,239177.0,239179.0,239177.0
2010,,,,,,,,,,,,,,,,,,,,,,,,239297.0,239296.0,239296.0,239298.0,239296.0,239298.0,239296.0
2011,,,,,,,,,,,,,,,,,,,,,,,,239416.0,239415.0,239415.0,239417.0,239415.0,239417.0,239415.0
2012,,,,,,,,,,,,,,,,,,,,,,,,239535.0,239534.0,239534.0,239536.0,239534.0,239536.0,239534.0
2013,,,,,,,,,,,,,,,,,,,,,,,,239654.0,239653.0,239653.0,239655.0,239653.0,239655.0,239653.0
2014,,,,,,,,,,,,,,,,,,,,,,,,239773.0,239772.0,239772.0,239774.0,239772.0,239774.0,239772.0
2015,,,,,,,,,,,,,,,,,,,,,,,,239892.0,239891.0,239891.0,239893.0,239891.0,239893.0,239891.0
2016,,,,,,,,,,,,,,,,,,,,,,,,240011.0,240010.0,240010.0,240012.0,240010.0,240012.0,240010.0
2017,,,,,,,,,,,,,,,,,,,,,,,,240130.0,240129.0,240129.0,240131.0,240129.0,240131.0,240129.0
2018,,,,,,,,,,,,,,,,,,,,,,,,240249.0,240248.0,240248.0,240250.0,240248.0,240250.0,240248.0
2019,,,,,,,,,,,,,,,,,,,,,,,,240368.0,240367.0,240367.0,240369.0,240367.0,240369.0,240367.0
2020,,,,,,,,,,,,,,,,,,,,,,,,240487.0,240486.0,240486.0,240488.0,240486.0,240488.0,240486.0
2021,,,,,,,,,,,,,,,,,,,,,,,,240606.0,240605.0,240605.0,240607.0,240605.0,240607.0,240605.0
2022,,,,,,,,,,,,,,,,,,,,,,,,240725.0,240724.0,240724.0,240726.0,240723.0,240726.0,240724.0
2023,,,,,,,,,,,,,,,,,,,,,,,,240844.0,240843.0,240843.0,240845.0,240842.0,240845.0,240843.0
2024,,,,,,,,,,,,,,,,,,,,,,,,240963.0,240962.0,240962.0,240964.0,240961.0,240964.0,240962.0
2025,,,,,,,,,,,,,,,,,,,,,,,,241082.0,241081.0,241081.0,241083.0,241080.0,241083.0,241081.0
2026,,,,,,,,,,,,,,,,,,,,,,,,241201.0,241200.0,241200.0,241202.0,241199.0,241202.0,241200.0
2027,,,,,,,,,,,,,,,,,,,,,,,,241320.0,241319.0,241319.0,241321.0,241318.0,241321.0,241319.0
2028,,,,,,,,,,,,,,,,,,,,,,,,241439.0,241438.0,241438.0,241440.0,241437.0,241440.0,241438.0
2029,,,,,,,,,,,,,,,,,,,,,,,,241558.0,241557.0,241557.0,241559.0,241556.0,241559.0,241557.0
2030,,,,,,,,,,,,,,,,,,,,,,,,241677.0,241676.0,241676.0,241678.0,241675.0,241678.0,241676.0
2031,,,,,,,,,,,,,,,,,,,,,,,,241796.0,241795.0,241794.0,241797.0,241794.0,241797.0,241795.0
2032,,,,,,,,,,,,,,,,,,,,,,,,241915.0,241914.0,241913.0,241915.0,241913.0,241916.0,241914.0
2033,,,,,,,,,,,,,,,,,,,,,,,,242034.0,242033.0,242032.0,242034.0,242032.0,242035.0,242033.0
2034,,,,,,,,,,,,,,,,,,,,,,,,242153.0,242152.0,242151.0,242153.0,242151.0,242154.0,242152.0
2035,,,,,,,,,,,,,,,,,,,,,,,,242272.0,242271.0,242270.0,242272.0,242270.0,242273.0,242271.0
2036,,,,,,,,,,,,,,,,,,,,,,,,242391.0,242390.0,242389.0,242391.0,242389.0,242392.0,242390.0
2037,,,,,,,,,,,,,,,,,,,,,,,,242510.0,242509.0,242508.0,242510.0,242508.0,242511.0,242509.0
2038,,,,,,,,,,,,,,,,,,,,,,,,242629.0,242628.0,242627.0,242629.0,242627.0,242630.0,242628.0
2039,,,,,,,,,,,,,,,,,,,,,,,,242748.0,242747.0,242746.0,242748.0,242746.0,242749.0,242747.0
2040,,,,,,,,,,,,,,,,,,,,,,,,242867.0,242866.0,242865.0,242867.0,242865.0,242868.0,242866.0
2041,,,,,,,,,,,,,,,,,,,,,,,,242986.0,242985.0,242984.0,242986.0,242984.0,242987.0,242985.0
2042,,,,,,,,,,,,,,,,,,,,,,,,243105.0,243104.0,243103.0,243105.0,243103.0,243106.0,243104.0
2043,,,,,,,,,,,,,,,,,,,,,,,,243224.0,243223.0,243222.0,243224.0,243222.0,243225.0,243223.0
2044,,,,,,,,,,,,,,,,,,,,,,,,243343.0,243342.0,243341.0,243343.0,243341.0,243344.0,243342.0
2045,,,,,,,,,,,,,,,,,,,,,,,,243462.0,243461.0,243460.0,243462.0,243460.0,243463.0,243461.0
2046,,,,,,,,,,,,,,,,,,,,,,,,243581.0,243580.0,243579.0,243581.0,243579.0,243582.0,243579.0
2047,,,,,,,,,,,,,,,,,,,,,,,,243700.0,243699.0,243698.0,243700.0,243698.0,243701.0,243698.0
2048,,,,,,,,,,,,,,,,,,,,,,,,243819.0,243818.0,243817.0,243819.0,243817.0,243820.0,243817.0
2049,,,,,,,,,,,,,,,,,,,,,,,,243938.0,243937.0,243936.0,243938.0,243936.0,243939.0,243936.0
2050,,,,,,,,,,,,,,,,,,,,,,,,244057.0,244056.0,244055.0,244056.0,244055.0,244058.0,244055.0
2051,,,,,,,,,,,,,,,,,,,,,,,,244176.0,244175.0,244174.0,244175.0,244174.0,244177.0,244174.0
2052,,,,,,,,,,,,,,,,,,,,,,,,244295.0,244294.0,244293.0,244294.0,244293.0,244296.0,244293.0
2053,,,,,,,,,,,,,,,,,,,,,,,,244414.0,244413.0,244412.0,244413.0,244412.0,244415.0,244412.0
2054,,,,,,,,,,,,,,,,,,,,,,,,244533.0,244532.0,244531.0,244532.0,244531.0,244534.0,244531.0
2055,,,,,,,,,,,,,,,,,,,,,,,,244652.0,244651.0,244650.0,244651.0,244650.0,244653.0,244650.0
2056,,,,,,,,,,,,,,,,,,,,,,,,244771.0,244770.0,244769.0,244770.0,244769.0,244772.0,244769.0
2057,,,,,,,,,,,,,,,,,,,,,,,,244890.0,244889.0,244888.0,244889.0,244888.0,244891.0,244888.0
2058,,,,,,,,,,,,,,,,,,,,,,,,245009.0,245008.0,245007.0,245008.0,245007.0,245010.0,245007.0
2059,,,,,,,,,,,,,,,,,,,,,,,,245128.0,245127.0,245126.0,245127.0,245126.0,245129.0,245126.0
2060,,,,,,,,,,,,,,,,,,,,,,,,245247.0,245246.0,245245.0,245246.0,245245.0,245248.0,245244.0
2061,,,,,,,,,,,,,,,,,,,,,,,,245366.0,245365.0,245364.0,245365.0,245364.0,245367.0,245363.0
2062,,,,,,,,,,,,,,,,,,,,,,,,245485.0,245484.0,245483.0,245484.0,245483.0,245486.0,245482.0
2063,,,,,,,,,,,,,,,,,,,,,,,,245604.0,245603.0,245602.0,245603.0,245602.0,245605.0,245601.0
2064,,,,,,,,,,,,,,,,,,,,,,,,245723.0,245722.0,245721.0,245722.0,245721.0,245724.0,245720.0
2065,,,,,,,,,,,,,,,,,,,,,,,,245842.0,245841.0,245840.0,245841.0,245840.0,245843.0,245839.0
2066,,,,,,,,,,,,,,,,,,,,,,,,245961.0,245960.0,245959.0,245960.0,245959.0,245962.0,245958.0
2067,,,,,,,,,,,,,,,,,,,,,,,,246080.0,246079.0,246078.0,246079.0,246078.0,246081.0,246077.0
2068,,,,,,,,,,,,,,,,,,,,,,,,246199.0,246198.0,246197.0,246198.0,246197.0,246200.0,246196.0
2069,,,,,,,,,,,,,,,,,,,,,,,,246318.0,246317.0,246316.0,246317.0,246316.0,246319.0,246315.0
2070,,,,,,,,,,,,,,,,,,,,,,,,246437.0,246436.0,246435.0,246436.0,246435.0,246438.0,246434.0
2071,,,,,,,,,,,,,,,,,,,,,,,,246556.0,246555.0,246554.0,246555.0,246554.0,246557.0,246553.0
2072,,,,,,,,,,,,,,,,,,,,,,,,246675.0,246674.0,246673.0,246674.0,246673.0,246676.0,246672.0
2073,,,,,,,,,,,,,,,,,,,,,,,,246794.0,246793.0,246792.0,246793.0,246792.0,246795.0,246791.0
2074,,,,,,,,,,,,,,,,,,,,,,,,246913.0,246912.0,246911.0,246912.0,246911.0,246914.0,246910.0
2075,,,,,,,,,,,,,,,,,,,,,,,,247032.0,247031.0,247030.0,247031.0,247030.0,247033.0,247029.0
2076,,,,,,,,,,,,,,,,,,,,,,,,247151.0,247150.0,247149.0,247150.0,247149.0,247152.0,247148.0
2077,,,,,,,,,,,,,,,,,,,,,,,,247270.0,247269.0,247268.0,247269.0,247268.0,247271.0,247267.0
2078,,,,,,,,,,,,,,,,,,,,,,,,247389.0,247388.0,247387.0,247388.0,247387.0,247390.0,247386.0
2079,,,,,,,,,,,,,,,,,,,,,,,,247508.0,247507.0,247506.0,247507.0,247506.0,247509.0,247505.0
2080,,,,,,,,,,,,,,,,,,,,,,,,247627.0,247626.0,247625.0,247626.0,247625.0,247628.0,247624.0
2081,,,,,,,,,,,,,,,,,,,,,,,,247746.0,247745.0,247744.0,247745.0,247744.0,247747.0,247743.0
2082,,,,,,,,,,,,,,,,,,,,,,,,247865.0,247864.0,247863.0,247864.0,247863.0,247866.0,247862.0
2083,,,,,,,,,,,,,,,,,,,,,,,,247984.0,247983.0,247982.0,247983.0,247982.0,247985.0,247981.0
2084,,,,,,,,,,,,,,,,,,,,,,,,248103.0,248102.0,248101.0,248102.0,248101.0,248104.0,248100.0
2085,,,,,,,,,,,,,,,,,,,,,,,,248222.0,248221.0,248220.0,248221.0,248220.0,248223.0,248219.0
2086,,,,,,,,,,,,,,,,,,,,,,,,248341.0,248340.0,248339.0,248340.0,248339.0,248342.0,248338.0
2087,,,,,,,,,,,,,,,,,,,,,,,,248460.0,248459.0,248458.0,248459.0,248458.0,248461.0,248457.0
2088,,,,,,,,,,,,,,,,,,,,,,,,248579.0,248578.0,248577.0,248578.0,248577.0,248580.0,248576.0
2089,,,,,,,,,,,,,,,,,,,,,,,,248698.0,248697.0,248696.0,248697.0,248696.0,248699.0,248695.0
2090,,,,,,,,,,,,,,,,,,,,,,,,248817.0,248816.0,248815.0,248816.0,248815.0,248818.0,248814.0
2091,,,,,,,,,,,,,,,,,,,,,,,,248936.0,248935.0,248934.0,248935.0,248934.0,248937.0,248933.0
2092,,,,,,,,,,,,,,,,,,,,,,,,249055.0,249054.0,249053.0,249054.0,249053.0,249056.0,249052.0
2093,,,,,,,,,,,,,,,,,,,,,,,,249174.0,249173.0,249172.0,249173.0,249172.0,249175.0,249171.0
2094,,,,,,,,,,,,,,,,,,,,,,,,249293.0,249292.0,249291.0,249292.0,249291.0,249294.0,249290.0
2095,,,,,,,,,,,,,,,,,,,,,,,,249412.0,249411.0,249410.0,249411.0,249410.0,249413.0,249409.0
2096,,,,,,,,,,,,,,,,,,,,,,,,249531.0,249530.0,249529.0,249530.0,249529.0,249532.0,249528.0
2097,,,,,,,,,,,,,,,,,,,,,,,,249650.0,249649.0,249648.0,249649.0,249648.0,249651.0,249647.0
2098,,,,,,,,,,,,,,,,,,,,,,,,249769.0,249768.0,249767.0,249768.0,249767.0,249770.0,249766.0
2099,,,,,,,,,,,,,,,,,,,,,,,,249888.0,249887.0,249886.0,249887.0,249886.0,249889.0,249885.0
2100,,,,,,,,,,,,,,,,,,,,,,,,250007.0,250006.0,250005.0,250006.0,250005.0,250008.0,250004.0
2101,,,,,,,,,,,,,,,,,,,,,,,,250126.0,250125.0,250124.0,250125.0,250124.0,250127.0,250123.0
2102,,,,,,,,,,,,,,,,,,,,,,,,250245.0,250244.0,250243.0,250244.0,250243.0,250246.0,250242.0
2103,,,,,,,,,,,,,,,,,,,,,,,,250364.0,250363.0,250362.0,250363.0,250362.0,250365.0,250361.0
2104,,,,,,,,,,,,,,,,,,,,,,,,250483.0,250482.0,250481.0,250482.0,250481.0,250484.0,250480.0
2105,,,,,,,,,,,,,,,,,,,,,,,,250602.0,250601.0,250600.0,250601.0,250600.0,250603.0,250599.0
2106,,,,,,,,,,,,,,,,,,,,,,,,250721.0,250720.0,250719.0,250720.0,250719.0,250722.0,250718.0
2107,,,,,,,,,,,,,,,,,,,,,,,,250840.0,250839.0,250838.0,250839.0,250838.0,250841.0,250837.0
2108,,,,,,,,,,,,,,,,,,,,,,,,250959.0,250958.0,250957.0,250958.0,250957.0,250960.0,250956.0
2109,,,,,,,,,,,,,,,,,,,,,,,,251078.0,251077.0,251076.0,251077.0,251076.0,251079.0,251075.0
2110,,,,,,,,,,,,,,,,,,,,,,,,251197.0,251196.0,251195.0,251196.0,251195.0,251198.0,251194.0
2111,,,,,,,,,,,,,,,,,,,,,,,,251316.0,251315.0,251314.0,251315.0,251314.0,251317.0,251313.0
2112,,,,,,,,,,,,,,,,,,,,,,,,251435.0,251434.0,251433.0,251434.0,251433.0,251436.0,251431.0
2113,,,,,,,,,,,,,,,,,,,,,,,,251554.0,251553.0,251552.0,251553.0,251552.0,251555.0,251550.0
2114,,,,,,,,,,,,,,,,,,,,,,,,251673.0,251672.0,251671.0,251672.0,251671.0,251674.0,251669.0
2115,,,,,,,,,,,,,,,,,,,,,,,,251792.0,251791.0,251790.0,251791.0,251790.0,251793.0,251788.0
2116,,,,,,,,,,,,,,,,,,,,,,,,251911.0,251910.0,251909.0,251910.0,251909.0,251912.0,251907.0
2117,,,,,,,,,,,,,,,,,,,,,,,,252030.0,252029.0,252028.0,252029.0,252028.0,252031.0,252026.0
2118,,,,,,,,,,,,,,,,,,,,,,,,252149.0,252148.0,252147.0,252148.0,252147.0,252150.0,252145.0
2119,,,,,,,,,,,,,,,,,,,,,,,,252268.0,252267.0,252266.0,252267.0,252266.0,252269.0,252264.0
2120,,,,,,,,,,,,,,,,,,,,,,,,252387.0,252386.0,252385.0,252386.0,252385.0,252388.0,252383.0
2121,,,,,,,,,,,,,,,,,,,,,,,,252506.0,252505.0,252504.0,252505.0,252504.0,252507.0,252502.0
2122,,,,,,,,,,,,,,,,,,,,,,,,252625.0,252624.0,252623.0,252624.0,252623.0,252626.0,252621.0
2123,,,,,,,,,,,,,,,,,,,,,,,,252744.0,252743.0,252742.0,252743.0,252742.0,252745.0,252740.0
2124,,,,,,,,,,,,,,,,,,,,,,,,252863.0,252862.0,252861.0,252862.0,252861.0,252864.0,252859.0
2125,,,,,,,,,,,,,,,,,,,,,,,,252982.0,252981.0,252980.0,252981.0,252980.0,252983.0,252978.0
2126,,,,,,,,,,,,,,,,,,,,,,,,253101.0,253100.0,253099.0,253100.0,253099.0,253102.0,253097.0
2127,,,,,,,,,,,,,,,,,,,,,,,,253220.0,253219.0,253218.0,253219.0,253218.0,253221.0,253216.0
2128,,,,,,,,,,,,,,,,,,,,,,,,253339.0,253338.0,253337.0,253338.0,253337.0,253340.0,253335.0
2129,,,,,,,,,,,,,,,,,,,,,,,,253458.0,253457.0,253456.0,253457.0,253456.0,253459.0,253454.0
2130,,,,,,,,,,,,,,,,,,,,,,,,253577.0,253576.0,253575.0,253576.0,253575.0,253578.0,253573.0
2131,,,,,,,,,,,,,,,,,,,,,,,,253696.0,253695.0,253694.0,253695.0,253694.0,253697.0,253692.0
2132,,,,,,,,,,,,,,,,,,,,,,,,253815.0,253814.0,253813.0,253814.0,253813.0,253816.0,253811.0
2133,,,,,,,,,,,,,,,,,,,,,,,,253934.0,253933.0,253932.0,253933.0,253932.0,253935.0,253930.0
2134,,,,,,,,,,,,,,,,,,,,,,,,254053.0,254052.0,254051.0,254052.0,254051.0,254054.0,254049.0
2135,,,,,,,,,,,,,,,,,,,,,,,,254172.0,254171.0,254170.0,254171.0,254170.0,254173.0,254168.0
2136,,,,,,,,,,,,,,,,,,,,,,,,254291.0,254290.0,254289.0,254290.0,254289.0,254292.0,254287.0
2137,,,,,,,,,,,,,,,,,,,,,,,,254410.0,254409.0,254408.0,254409.0,254408.0,254411.0,254406.0
2138,,,,,,,,,,,,,,,,,,,,,,,,254529.0,254528.0,254527.0,254528.0,254527.0,254530.0,254525.0
2139,,,,,,,,,,,,,,,,,,,,,,,,254648.0,254647.0,254646.0,254647.0,254646.0,254649.0,254644.0
2140,,,,,,,,,,,,,,,,,,,,,,,,254767.0,254766.0,254765.0,254766.0,254765.0,254768.0,254763.0
2141,,,,,,,,,,,,,,,,,,,,,,,,254886.0,254885.0,254884.0,254885.0,254884.0,254887.0,254882.0
2142,,,,,,,,,,,,,,,,,,,,,,,,255005.0,255004.0,255003.0,255004.0,255003.0,255006.0,255001.0
2143,,,,,,,,,,,,,,,,,,,,,,,,255124.0,255123.0,255122.0,255123.0,255122.0,255125.0,255120.0
2144,,,,,,,,,,,,,,,,,,,,,,,,255243.0,255242.0,255241.0,255242.0,255241.0,255244.0,255239.0
2145,,,,,,,,,,,,,,,,,,,,,,,,255362.0,255361.0,255360.0,255361.0,255360.0,255363.0,255358.0
2146,,,,,,,,,,,,,,,,,,,,,,,,255481.0,255480.0,255479.0,255480.0,255479.0,255482.0,255477.0
2147,,,,,,,,,,,,,,,,,,,,,,,,255600.0,255599.0,255598.0,255599.0,255598.0,255601.0,255596.0
2148,,,,,,,,,,,,,,,,,,,,,,,,255719.0,255718.0,255717.0,255718.0,255717.0,255720.0,255715.0
2149,,,,,,,,,,,,,,,,,,,,,,,,255838.0,255837.0,255836.0,255837.0,255836.0,255839.0,255834.0
2150,,,,,,,,,,,,,,,,,,,,,,,,255957.0,255956.0,255955.0,255956.0,255955.0,255958.0,255953.0
2151,,,,,,,,,,,,,,,,,,,,,,,,256076.0,256075.0,256074.0,256075.0,256074.0,256077.0,256072.0
2152,,,,,,,,,,,,,,,,,,,,,,,,256195.0,256194.0,256193.0,256194.0,256193.0,256196.0,256191.0
2153,,,,,,,,,,,,,,,,,,,,,,,,256314.0,256313.0,256312.0,256313.0,256312.0,256315.0,256310.0
2154,,,,,,,,,,,,,,,,,,,,,,,,256433.0,256432.0,256431.0,256432.0,256431.0,256434.0,256429.0
2155,,,,,,,,,,,,,,,,,,,,,,,,256552.0,256551.0,256550.0,256551.0,256550.0,256553.0,256548.0
2156,,,,,,,,,,,,,,,,,,,,,,,,256671.0,256670.0,256669.0,256670.0,256669.0,256672.0,256667.0
2157,,,,,,,,,,,,,,,,,,,,,,,,256790.0,256789.0,256788.0,256789.0,256788.0,256791.0,256786.0
2158,,,,,,,,,,,,,,,,,,,,,,,,256909.0,256908.0,256907.0,256908.0,256907.0,256910.0,256905.0
2159,,,,,,,,,,,,,,,,,,,,,,,,257028.0,257027.0,257026.0,257027.0,257026.0,257029.0,257024.0
2160,,,,,,,,,,,,,,,,,,,,,,,,257147.0,257146.0,257145.0,257146.0,257145.0,257148.0,257143.0
2161,,,,,,,,,,,,,,,,,,,,,,,,257266.0,257265.0,257264.0,257265.0,257264.0,257267.0,257262.0
2162,,,,,,,,,,,,,,,,,,,,,,,,257385.0,257384.0,257383.0,257384.0,257383.0,257386.0,257381.0
2163,,,,,,,,,,,,,,,,,,,,,,,,257504.0,257503.0,257502.0,257503.0,257502.0,257505.0,257500.0
2164,,,,,,,,,,,,,,,,,,,,,,,,257623.0,257622.0,257621.0,257622.0,257621.0,257624.0,257619.0
2165,,,,,,,,,,,,,,,,,,,,,,,,257742.0,257741.0,257740.0,257741.0,257740.0,257743.0,257738.0
2166,,,,,,,,,,,,,,,,,,,,,,,,257861.0,257860.0,257859.0,257860.0,257859.0,257862.0,257857.0
2167,,,,,,,,,,,,,,,,,,,,,,,,257980.0,257979.0,257978.0,257979.0,257978.0,257981.0,257976.0
2168,,,,,,,,,,,,,,,,,,,,,,,,258099.0,258098.0,258097.0,258098.0,258097.0,258100.0,258095.0
2169,,,,,,,,,,,,,,,,,,,,,,,,258218.0,258217.0,258216.0,258217.0,258216.0,258219.0,258214.0
2170,,,,,,,,,,,,,,,,,,,,,,,,258337.0,258336.0,258335.0,258336.0,258335.0,258338.0,258333.0
2171,,,,,,,,,,,,,,,,,,,,,,,,258456.0,258455.0,258454.0,258455.0,258454.0,258457.0,258452.0
2172,,,,,,,,,,,,,,,,,,,,,,,,258575.0,258574.0,258573.0,258574.0,258573.0,258576.0,258571.0
2173,,,,,,,,,,,,,,,,,,,,,,,,258694.0,258693.0,258692.0,258693.0,258692.0,258695.0,258690.0
2174,,,,,,,,,,,,,,,,,,,,,,,,258813.0,258812.0,258811.0,258812.0,258811.0,258814.0,258809.0
2175,,,,,,,,,,,,,,,,,,,,,,,,258932.0,258931.0,258930.0,258931.0,258930.0,258933.0,258928.0
2176,,,,,,,,,,,,,,,,,,,,,,,,259051.0,259050.0,259049.0,259050.0,259049.0,259052.0,259047.0
2177,,,,,,,,,,,,,,,,,,,,,,,,259170.0,259169.0,259168.0,259169.0,259168.0,259171.0,259166.0
2178,,,,,,,,,,,,,,,,,,,,,,,,259289.0,259288.0,259287.0,259288.0,259287.0,259290.0,259285.0
2179,,,,,,,,,,,,,,,,,,,,,,,,259408.0,259407.0,259406.0,259407.0,259406.0,259409.0,259404.0
2180,,,,,,,,,,,,,,,,,,,,,,,,259527.0,259526.0,259525.0,259526.0,259525.0,259528.0,259523.0
2181,,,,,,,,,,,,,,,,,,,,,,,,259646.0,259645.0,259644.0,259645.0,259644.0,259647.0,259642.0
2182,,,,,,,,,,,,,,,,,,,,,,,,259765.0,259764.0,259763.0,259764.0,259763.0,259766.0,259761.0
2183,,,,,,,,,,,,,,,,,,,,,,,,259884.0,259883.0,259882.0,259883.0,259882.0,259885.0,259880.0
2184,,,,,,,,,,,,,,,,,,,,,,,,260003.0,260002.0,260001.0,260002.0,260001.0,260004.0,259999.0
2185,,,,,,,,,,,,,,,,,,,,,,,,260122.0,260121.0,260120.0,260121.0,260120.0,260123.0,260118.0
2186,,,,,,,,,,,,,,,,,,,,,,,,260241.0,260240.0,260239.0,260240.0,260239.0,260242.0,260237.0
2187,,,,,,,,,,,,,,,,,,,,,,,,260360.0,260359.0,260358.0,260359.0,260358.0,260361.0,260356.0
2188,,,,,,,,,,,,,,,,,,,,,,,,260479.0,260478.0,260477.0,260478.0,260477.0,260480.0,260475.0
2189,,,,,,,,,,,,,,,,,,,,,,,,260598.0,260597.0,260596.0,260597.0,260596.0,260599.0,260594.0
2190,,,,,,,,,,,,,,,,,,,,,,,,260717.0,260716.0,260715.0,260716.0,260715.0,260718.0,260713.0
2191,,,,,,,,,,,,,,,,,,,,,,,,260836.0,260835.0,260834.0,260835.0,260834.0,260837.0,260832.0
2192,,,,,,,,,,,,,,,,,,,,,,,,260955.0,260954.0,260953.0,260954.0,260953.0,260956.0,260951.0
2193,,,,,,,,,,,,,,,,,,,,,,,,261074.0,261073.0,261072.0,261073.0,261072.0,261075.0,261070.0
2194,,,,,,,,,,,,,,,,,,,,,,,,261193.0,261192.0,261191.0,261192.0,261191.0,261194.0,261189.0
2195,,,,,,,,,,,,,,,,,,,,,,,,261312.0,261311.0,261310.0,261311.0,261310.0,261313.0,261308.0
2196,,,,,,,,,,,,,,,,,,,,,,,,261431.0,261430.0,261429.0,261430.0,261429.0,261432.0,261427.0
2197,,,,,,,,,,,,,,,,,,,,,,,,261550.0,261549.0,261548.0,261549.0,261548.0,261551.0,261546.0
2198,,,,,,,,,,,,,,,,,,,,,,,,261669.0,261668.0,261667.0,261668.0,261667.0,261670.0,261665.0
2199,,,,,,,,,,,,,,,,,,,,,,,,261788.0,261787.0,261786.0,261787.0,261786.0,261789.0,261784.0
2200,,,,,,,,,,,,,,,,,,,,,,,,261907.0,261906.0,261905.0,261906.0,261905.0,261908.0,261903.0
2201,,,,,,,,,,,,,,,,,,,,,,,,262026.0,262025.0,262024.0,262025.0,262024.0,262027.0,262022.0
2202,,,,,,,,,,,,,,,,,,,,,,,,262145.0,262144.0,262143.0,262144.0,262143.0,262146.0,262141.0
2203,,,,,,,,,,,,,,,,,,,,,,,,262264.0,262263.0,262262.0,262263.0,262262.0,262265.0,262260.0
2204,,,,,,,,,,,,,,,,,,,,,,,,262383.0,262382.0,262381.0,262382.0,262381.0,262384.0,262379.0
2205,,,,,,,,,,,,,,,,,,,,,,,,262502.0,262501.0,262500.0,262501.0,262500.0,262503.0,262498.0
2206,,,,,,,,,,,,,,,,,,,,,,,,262621.0,262620.0,262619.0,262620.0,262619.0,262622.0,262617.0
2207,,,,,,,,,,,,,,,,,,,,,,,,262740.0,262739.0,262738.0,262739.0,262738.0,262741.0,262736.0
2208,,,,,,,,,,,,,,,,,,,,,,,,262859.0,262858.0,262857.0,262858.0,262857.0,262860.0,262855.0
2209,,,,,,,,,,,,,,,,,,,,,,,,262978.0,262977.0,262976.0,262977.0,262976.0,262979.0,262974.0
2210,,,,,,,,,,,,,,,,,,,,,,,,263097.0,263096.0,263095.0,263096.0,263095.0,263098.0,263093.0
2211,,,,,,,,,,,,,,,,,,,,,,,,263216.0,263215.0,263214.0,263215.0,263214.0,263217.0,263212.0
2212,,,,,,,,,,,,,,,,,,,,,,,,263335.0,263334.0,263333.0,263334.0,263333.0,263336.0,263331.0
2213,,,,,,,,,,,,,,,,,,,,,,,,263454.0,263453.0,263452.0,263453.0,263452.0,263455.0,263450.0
2214,,,,,,,,,,,,,,,,,,,,,,,,263573.0,263572.0,263571.0,263572.0,263571.0,263574.0,263569.0
2215,,,,,,,,,,,,,,,,,,,,,,,,263692.0,263691.0,263690.0,263691.0,263690.0,263693.0,263688.0
2216,,,,,,,,,,,,,,,,,,,,,,,,263811.0,263810.0,263809.0,263810.0,263809.0,263812.0,263807.0
2217,,,,,,,,,,,,,,,,,,,,,,,,263930.0,263929.0,263928.0,263929.0,263928.0,263931.0,263926.0
2218,,,,,,,,,,,,,,,,,,,,,,,,264049.0,264048.0,264047.0,264048.0,264047.0,264050.0,264045.0
2219,,,,,,,,,,,,,,,,,,,,,,,,264168.0,264167.0,264166.0,264167.0,264166.0,264169.0,264164.0
2220,,,,,,,,,,,,,,,,,,,,,,,,264287.0,264286.0,264285.0,264286.0,264285.0,264288.0,264283.0
2221,,,,,,,,,,,,,,,,,,,,,,,,264406.0,264405.0,264404.0,264405.0,264404.0,264407.0,264402.0
2222,,,,,,,,,,,,,,,,,,,,,,,,264525.0,264524.0,264523.0,264524.0,264523.0,264526.0,264521.0
2223,,,,,,,,,,,,,,,,,,,,,,,,264644.0,264643.0,264642.0,264643.0,264642.0,264645.0,264640.0
2224,,,,,,,,,,,,,,,,,,,,,,,,264763.0,264762.0,264761.0,264762.0,264761.0,264764.0,264759.0
2225,,,,,,,,,,,,,,,,,,,,,,,,264882.0,264881.0,264880.0,264881.0,264880.0,264883.0,264878.0
2226,,,,,,,,,,,,,,,,,,,,,,,,265001.0,265000.0,264999.0,265000.0,264999.0,265002.0,264997.0
2227,,,,,,,,,,,,,,,,,,,,,,,,265120.0,265119.0,265118.0,265119.0,265118.0,265121.0,265116.0
2228,,,,,,,,,,,,,,,,,,,,,,,,265239.0,265238.0,265237.0,265238.0,265237.0,265240.0,265235.0
2229,,,,,,,,,,,,,,,,,,,,,,,,265358.0,265357.0,265356.0,265357.0,265356.0,265359.0,265354.0
2230,,,,,,,,,,,,,,,,,,,,,,,,265477.0,265476.0,265475.0,265476.0,265475.0,265478.0,265473.0
2231,,,,,,,,,,,,,,,,,,,,,,,,265596.0,265595.0,265594.0,265595.0,265594.0,265597.0,265592.0
2232,,,,,,,,,,,,,,,,,,,,,,,,265715.0,265714.0,265713.0,265714.0,265713.0,265716.0,265711.0
2233,,,,,,,,,,,,,,,,,,,,,,,,265834.0,265833.0,265832.0,265833.0,265832.0,265835.0,265830.0
2234,,,,,,,,,,,,,,,,,,,,,,,,265953.0,265952.0,265951.0,265952.0,265951.0,265954.0,265949.0
2235,,,,,,,,,,,,,,,,,,,,,,,,266072.0,266071.0,266070.0,266071.0,266070.0,266073.0,266068.0
2236,,,,,,,,,,,,,,,,,,,,,,,,266191.0,266190.0,266189.0,266190.0,266189.0,266192.0,266187.0
2237,,,,,,,,,,,,,,,,,,,,,,,,266310.0,266309.0,266308.0,266309.0,266308.0,266311.0,266306.0
2238,,,,,,,,,,,,,,,,,,,,,,,,266429.0,266428.0,266427.0,266428.0,266427.0,266430.0,266425.0
2239,,,,,,,,,,,,,,,,,,,,,,,,266548.0,266547.0,266546.0,266547.0,266546.0,266549.0,266544.0
2240,,,,,,,,,,,,,,,,,,,,,,,,266667.0,266666.0,266665.0,266666.0,266665.0,266668.0,266663.0
2241,,,,,,,,,,,,,,,,,,,,,,,,266786.0,266785.0,266784.0,266785.0,266784.0,266787.0,266782.0
2242,,,,,,,,,,,,,,,,,,,,,,,,266905.0,266904.0,266903.0,266904.0,266903.0,266906.0,266901.0
2243,,,,,,,,,,,,,,,,,,,,,,,,267024.0,267023.0,267022.0,267023.0,267022.0,267025.0,267020.0
2244,,,,,,,,,,,,,,,,,,,,,,,,267143.0,267142.0,267141.0,267142.0,267141.0,267144.0,267139.0
2245,,,,,,,,,,,,,,,,,,,,,,,,267262.0,267261.0,267260.0,267261.0,267260.0,267263.0,267258.0
2246,,,,,,,,,,,,,,,,,,,,,,,,267381.0,267380.0,267379.0,267380.0,267379.0,267382.0,267377.0
2247,,,,,,,,,,,,,,,,,,,,,,,,267500.0,267499.0,267498.0,267499.0,267498.0,267501.0,267496.0
2248,,,,,,,,,,,,,,,,,,,,,,,,267619.0,267618.0,267617.0,267618.0,267617.0,267619.0,267615.0
2249,,,,,,,,,,,,,,,,,,,,,,,,267738.0,267737.0,267736.0,267737.0,267736.0,267738.0,267734.0
2250,,,,,,,,,,,,,,,,,,,,,,,,267857.0,267856.0,267855.0,267856.0,267855.0,267857.0,267853.0
2251,,,,,,,,,,,,,,,,,,,,,,,,267976.0,267975.0,267974.0,267975.0,267974.0,267976.0,267972.0
2252,,,,,,,,,,,,,,,,,,,,,,,,268095.0,268094.0,268093.0,268094.0,268093.0,268095.0,268091.0
2253,,,,,,,,,,,,,,,,,,,,,,,,268214.0,268213.0,268212.0,268213.0,268212.0,268214.0,268210.0
2254,,,,,,,,,,,,,,,,,,,,,,,,,268332.0,268331.0,268332.0,268331.0,268333.0,268329.0
2255,,,,,,,,,,,,,,,,,,,,,,,,,268451.0,268450.0,268451.0,268450.0,268452.0,268448.0
2256,,,,,,,,,,,,,,,,,,,,,,,,,268570.0,268569.0,268570.0,268569.0,268571.0,268567.0
2257,,,,,,,,,,,,,,,,,,,,,,,,,268689.0,268688.0,268689.0,268688.0,268690.0,268686.0
2258,,,,,,,,,,,,,,,,,,,,,,,,,268808.0,268807.0,268808.0,268807.0,268809.0,268805.0
2259,,,,,,,,,,,,,,,,,,,,,,,,,268927.0,268926.0,268927.0,268926.0,268928.0,268924.0
2260,,,,,,,,,,,,,,,,,,,,,,,,,269046.0,269045.0,269046.0,269045.0,269047.0,269043.0
2261,,,,,,,,,,,,,,,,,,,,,,,,,269165.0,269164.0,269165.0,269164.0,269166.0,269162.0
2262,,,,,,,,,,,,,,,,,,,,,,,,,269284.0,269282.0,269284.0,269283.0,269285.0,269281.0
2263,,,,,,,,,,,,,,,,,,,,,,,,,269403.0,269401.0,269403.0,269402.0,269404.0,269400.0
2264,,,,,,,,,,,,,,,,,,,,,,,,,269522.0,269520.0,269522.0,269521.0,269523.0,269519.0
2265,,,,,,,,,,,,,,,,,,,,,,,,,269641.0,269639.0,269641.0,269640.0,269642.0,269638.0
2266,,,,,,,,,,,,,,,,,,,,,,,,,269760.0,269758.0,269760.0,269759.0,269761.0,269757.0
2267,,,,,,,,,,,,,,,,,,,,,,,,,269879.0,269877.0,269879.0,269878.0,269880.0,269876.0
2268,,,,,,,,,,,,,,,,,,,,,,,,,269998.0,269996.0,269998.0,269997.0,269999.0,269995.0
2269,,,,,,,,,,,,,,,,,,,,,,,,,270117.0,270115.0,270117.0,270116.0,270118.0,270114.0
2270,,,,,,,,,,,,,,,,,,,,,,,,,270236.0,270234.0,270236.0,270235.0,270237.0,270233.0
2271,,,,,,,,,,,,,,,,,,,,,,,,,270355.0,270353.0,270355.0,270354.0,270356.0,270352.0
2272,,,,,,,,,,,,,,,,,,,,,,,,,270474.0,270472.0,270474.0,270473.0,270475.0,270471.0
2273,,,,,,,,,,,,,,,,,,,,,,,,,270593.0,270591.0,270593.0,270592.0,270594.0,270590.0
2274,,,,,,,,,,,,,,,,,,,,,,,,,270712.0,270710.0,270712.0,270711.0,270713.0,270709.0
2275,,,,,,,,,,,,,,,,,,,,,,,,,270831.0,270829.0,270831.0,270830.0,270832.0,270828.0
2276,,,,,,,,,,,,,,,,,,,,,,,,,270950.0,270948.0,270950.0,270949.0,270951.0,270947.0
2277,,,,,,,,,,,,,,,,,,,,,,,,,271069.0,271067.0,271069.0,271068.0,271070.0,271066.0
2278,,,,,,,,,,,,,,,,,,,,,,,,,271188.0,271186.0,271188.0,271187.0,271189.0,271185.0
2279,,,,,,,,,,,,,,,,,,,,,,,,,271307.0,271305.0,271307.0,271306.0,271308.0,271304.0
2280,,,,,,,,,,,,,,,,,,,,,,,,,271426.0,271424.0,271426.0,271425.0,271427.0,271423.0
2281,,,,,,,,,,,,,,,,,,,,,,,,,271545.0,271543.0,271545.0,271544.0,271546.0,271542.0
2282,,,,,,,,,,,,,,,,,,,,,,,,,271664.0,271662.0,271664.0,271663.0,271665.0,271661.0
2283,,,,,,,,,,,,,,,,,,,,,,,,,271783.0,271781.0,271783.0,271782.0,271784.0,271780.0
2284,,,,,,,,,,,,,,,,,,,,,,,,,271902.0,271900.0,271902.0,271901.0,271902.0,271899.0
2285,,,,,,,,,,,,,,,,,,,,,,,,,272021.0,272019.0,272021.0,272020.0,272021.0,272018.0
2286,,,,,,,,,,,,,,,,,,,,,,,,,272140.0,272138.0,272140.0,272139.0,272140.0,272137.0
2287,,,,,,,,,,,,,,,,,,,,,,,,,272259.0,272257.0,272259.0,272258.0,272259.0,272256.0
2288,,,,,,,,,,,,,,,,,,,,,,,,,272378.0,272376.0,272378.0,272377.0,272378.0,272375.0
2289,,,,,,,,,,,,,,,,,,,,,,,,,272497.0,272495.0,272497.0,272496.0,272497.0,272494.0
2290,,,,,,,,,,,,,,,,,,,,,,,,,272616.0,272614.0,272616.0,272615.0,272616.0,272613.0
2291,,,,,,,,,,,,,,,,,,,,,,,,,272735.0,272733.0,272735.0,272734.0,272735.0,272732.0
2292,,,,,,,,,,,,,,,,,,,,,,,,,272854.0,272852.0,272854.0,272853.0,272854.0,272851.0
2293,,,,,,,,,,,,,,,,,,,,,,,,,272973.0,272971.0,272973.0,272972.0,272973.0,272970.0
2294,,,,,,,,,,,,,,,,,,,,,,,,,273092.0,273090.0,273092.0,273091.0,273092.0,273089.0
2295,,,,,,,,,,,,,,,,,,,,,,,,,273211.0,273209.0,273211.0,273210.0,273211.0,273208.0
2296,,,,,,,,,,,,,,,,,,,,,,,,,273330.0,273328.0,273330.0,273329.0,273330.0,273327.0
2297,,,,,,,,,,,,,,,,,,,,,,,,,273449.0,273447.0,273449.0,273448.0,273449.0,273446.0
2298,,,,,,,,,,,,,,,,,,,,,,,,,273568.0,273566.0,273568.0,273567.0,273568.0,273565.0
2299,,,,,,,,,,,,,,,,,,,,,,,,,273687.0,273685.0,273687.0,273686.0,273687.0,273684.0
2300,,,,,,,,,,,,,,,,,,,,,,,,,273806.0,273804.0,273806.0,273805.0,273806.0,273803.0
2301,,,,,,,,,,,,,,,,,,,,,,,,,273925.0,273923.0,273925.0,273924.0,273925.0,273922.0
2302,,,,,,,,,,,,,,,,,,,,,,,,,274044.0,274042.0,274044.0,274043.0,274044.0,274041.0
2303,,,,,,,,,,,,,,,,,,,,,,,,,274163.0,274161.0,274163.0,274162.0,274163.0,274160.0
2304,,,,,,,,,,,,,,,,,,,,,,,,,274282.0,274280.0,274282.0,274281.0,274282.0,274279.0
2305,,,,,,,,,,,,,,,,,,,,,,,,,274401.0,274399.0,274401.0,274400.0,274401.0,274398.0
2306,,,,,,,,,,,,,,,,,,,,,,,,,274520.0,274518.0,274520.0,274519.0,274520.0,274517.0
2307,,,,,,,,,,,,,,,,,,,,,,,,,274639.0,274637.0,274639.0,274638.0,274639.0,274636.0
2308,,,,,,,,,,,,,,,,,,,,,,,,,274758.0,274756.0,274758.0,274757.0,274758.0,274755.0
2309,,,,,,,,,,,,,,,,,,,,,,,,,274877.0,274875.0,274877.0,274876.0,274877.0,274874.0
2310,,,,,,,,,,,,,,,,,,,,,,,,,274996.0,274994.0,274996.0,274995.0,274996.0,274993.0
2311,,,,,,,,,,,,,,,,,,,,,,,,,275115.0,275113.0,275115.0,275114.0,275115.0,275112.0
2312,,,,,,,,,,,,,,,,,,,,,,,,,275234.0,275232.0,275234.0,275233.0,275234.0,275231.0
2313,,,,,,,,,,,,,,,,,,,,,,,,,275353.0,275351.0,275353.0,275352.0,275353.0,275350.0
2314,,,,,,,,,,,,,,,,,,,,,,,,,275472.0,275470.0,275472.0,275471.0,275472.0,275469.0
2315,,,,,,,,,,,,,,,,,,,,,,,,,275591.0,275589.0,275591.0,275590.0,275591.0,275588.0
2316,,,,,,,,,,,,,,,,,,,,,,,,,275710.0,275708.0,275710.0,275709.0,275710.0,275707.0
2317,,,,,,,,,,,,,,,,,,,,,,,,,275829.0,275827.0,275829.0,275828.0,275829.0,275826.0
2318,,,,,,,,,,,,,,,,,,,,,,,,,275948.0,275946.0,275948.0,275947.0,275948.0,275945.0
2319,,,,,,,,,,,,,,,,,,,,,,,,,276067.0,276065.0,276067.0,276066.0,276067.0,276064.0
2320,,,,,,,,,,,,,,,,,,,,,,,,,276186.0,276184.0,276186.0,276185.0,276186.0,276183.0
2321,,,,,,,,,,,,,,,,,,,,,,,,,276305.0,276303.0,276305.0,276304.0,276305.0,276302.0
2322,,,,,,,,,,,,,,,,,,,,,,,,,276424.0,276422.0,276424.0,276423.0,276424.0,276421.0
2323,,,,,,,,,,,,,,,,,,,,,,,,,276543.0,276541.0,276543.0,276542.0,276543.0,276540.0
2324,,,,,,,,,,,,,,,,,,,,,,,,,276662.0,276660.0,276662.0,276661.0,276662.0,276659.0
2325,,,,,,,,,,,,,,,,,,,,,,,,,276781.0,276779.0,276781.0,276780.0,276781.0,276778.0
2326,,,,,,,,,,,,,,,,,,,,,,,,,276900.0,276898.0,276900.0,276899.0,276900.0,276897.0
2327,,,,,,,,,,,,,,,,,,,,,,,,,277019.0,277017.0,277019.0,277018.0,277019.0,277016.0
2328,,,,,,,,,,,,,,,,,,,,,,,,,277138.0,277136.0,277138.0,277137.0,277138.0,277135.0
2329,,,,,,,,,,,,,,,,,,,,,,,,,277257.0,277255.0,277257.0,277256.0,277257.0,277254.0
2330,,,,,,,,,,,,,,,,,,,,,,,,,277376.0,277374.0,277376.0,277375.0,277376.0,277373.0
2331,,,,,,,,,,,,,,,,,,,,,,,,,277495.0,277493.0,277495.0,277494.0,277495.0,277492.0
2332,,,,,,,,,,,,,,,,,,,,,,,,,277614.0,277612.0,277614.0,277613.0,277614.0,277611.0
2333,,,,,,,,,,,,,,,,,,,,,,,,,277733.0,277731.0,277733.0,277732.0,277733.0,277730.0
2334,,,,,,,,,,,,,,,,,,,,,,,,,277852.0,277850.0,277852.0,277851.0,277852.0,277849.0
2335,,,,,,,,,,,,,,,,,,,,,,,,,277971.0,277969.0,277971.0,277970.0,277971.0,277968.0
2336,,,,,,,,,,,,,,,,,,,,,,,,,278090.0,278088.0,278090.0,278089.0,278090.0,278087.0
2337,,,,,,,,,,,,,,,,,,,,,,,,,278209.0,278207.0,278209.0,278208.0,278209.0,278206.0
2338,,,,,,,,,,,,,,,,,,,,,,,,,278328.0,278326.0,278328.0,278327.0,278328.0,278325.0
2339,,,,,,,,,,,,,,,,,,,,,,,,,278447.0,278445.0,278447.0,278446.0,278447.0,278444.0
2340,,,,,,,,,,,,,,,,,,,,,,,,,278566.0,278564.0,278566.0,278565.0,278566.0,278563.0
2341,,,,,,,,,,,,,,,,,,,,,,,,,278685.0,278683.0,278685.0,278684.0,278685.0,278682.0
2342,,,,,,,,,,,,,,,,,,,,,,,,,278804.0,278802.0,278804.0,278803.0,278804.0,278801.0
2343,,,,,,,,,,,,,,,,,,,,,,,,,278923.0,278921.0,278923.0,278922.0,278923.0,278920.0
2344,,,,,,,,,,,,,,,,,,,,,,,,,279042.0,279040.0,279042.0,279041.0,279042.0,279039.0
2345,,,,,,,,,,,,,,,,,,,,,,,,,279161.0,279159.0,279161.0,279160.0,279161.0,279158.0
2346,,,,,,,,,,,,,,,,,,,,,,,,,279280.0,279278.0,279280.0,279279.0,279280.0,279277.0
2347,,,,,,,,,,,,,,,,,,,,,,,,,279399.0,279397.0,279399.0,279398.0,279399.0,279396.0
2348,,,,,,,,,,,,,,,,,,,,,,,,,279518.0,279516.0,279518.0,279517.0,279518.0,279515.0
2349,,,,,,,,,,,,,,,,,,,,,,,,,279637.0,279635.0,279637.0,279636.0,279637.0,279634.0
2350,,,,,,,,,,,,,,,,,,,,,,,,,279756.0,279754.0,279755.0,279755.0,279756.0,279753.0
2351,,,,,,,,,,,,,,,,,,,,,,,,,279875.0,279873.0,279874.0,279874.0,279875.0,279872.0
2352,,,,,,,,,,,,,,,,,,,,,,,,,279994.0,279992.0,279993.0,279993.0,279994.0,279991.0
2353,,,,,,,,,,,,,,,,,,,,,,,,,280113.0,280111.0,280112.0,280112.0,280113.0,280110.0
2354,,,,,,,,,,,,,,,,,,,,,,,,,280232.0,280230.0,280231.0,280231.0,280232.0,280229.0
2355,,,,,,,,,,,,,,,,,,,,,,,,,280351.0,280349.0,280350.0,280350.0,280351.0,280348.0
2356,,,,,,,,,,,,,,,,,,,,,,,,,280470.0,280468.0,280469.0,280469.0,280470.0,280467.0
2357,,,,,,,,,,,,,,,,,,,,,,,,,280589.0,280587.0,280588.0,280588.0,280589.0,280586.0
2358,,,,,,,,,,,,,,,,,,,,,,,,,280708.0,280706.0,280707.0,280707.0,280708.0,280705.0
2359,,,,,,,,,,,,,,,,,,,,,,,,,280827.0,280825.0,280826.0,280826.0,280827.0,280824.0
2360,,,,,,,,,,,,,,,,,,,,,,,,,280946.0,280944.0,280945.0,280945.0,280946.0,280943.0
2361,,,,,,,,,,,,,,,,,,,,,,,,,281065.0,281063.0,281064.0,281064.0,281065.0,281062.0
2362,,,,,,,,,,,,,,,,,,,,,,,,,281184.0,281182.0,281183.0,281183.0,281184.0,281181.0
2363,,,,,,,,,,,,,,,,,,,,,,,,,281303.0,281301.0,281302.0,281302.0,281303.0,281300.0
2364,,,,,,,,,,,,,,,,,,,,,,,,,281422.0,281420.0,281420.0,281421.0,281422.0,281419.0
2365,,,,,,,,,,,,,,,,,,,,,,,,,281541.0,281539.0,281539.0,281540.0,281541.0,281538.0
2366,,,,,,,,,,,,,,,,,,,,,,,,,281660.0,281658.0,281658.0,281659.0,281660.0,281657.0
2367,,,,,,,,,,,,,,,,,,,,,,,,,281779.0,281777.0,281777.0,281778.0,281779.0,281776.0
2368,,,,,,,,,,,,,,,,,,,,,,,,,281898.0,281896.0,281896.0,281897.0,281898.0,281895.0
2369,,,,,,,,,,,,,,,,,,,,,,,,,282017.0,282015.0,282015.0,282016.0,282017.0,282014.0
2370,,,,,,,,,,,,,,,,,,,,,,,,,282136.0,282134.0,282134.0,282135.0,282136.0,282133.0
2371,,,,,,,,,,,,,,,,,,,,,,,,,282255.0,282253.0,282253.0,282254.0,282255.0,282252.0
2372,,,,,,,,,,,,,,,,,,,,,,,,,282374.0,282372.0,282372.0,282373.0,282374.0,282371.0
2373,,,,,,,,,,,,,,,,,,,,,,,,,282493.0,282491.0,282491.0,282492.0,282493.0,282490.0
2374,,,,,,,,,,,,,,,,,,,,,,,,,282612.0,282610.0,282610.0,282611.0,282612.0,282609.0
2375,,,,,,,,,,,,,,,,,,,,,,,,,282731.0,282729.0,282729.0,282730.0,282731.0,282728.0
2376,,,,,,,,,,,,,,,,,,,,,,,,,282850.0,282848.0,282848.0,282849.0,282850.0,282847.0
2377,,,,,,,,,,,,,,,,,,,,,,,,,282969.0,282967.0,282967.0,282968.0,282969.0,282966.0
2378,,,,,,,,,,,,,,,,,,,,,,,,,283088.0,283086.0,283086.0,283087.0,283088.0,283085.0
2379,,,,,,,,,,,,,,,,,,,,,,,,,283207.0,283205.0,283205.0,283206.0,283207.0,283204.0
2380,,,,,,,,,,,,,,,,,,,,,,,,,283326.0,283324.0,283324.0,283325.0,283326.0,283323.0
2381,,,,,,,,,,,,,,,,,,,,,,,,,283445.0,283443.0,283443.0,283444.0,283445.0,283442.0
2382,,,,,,,,,,,,,,,,,,,,,,,,,283564.0,283562.0,283562.0,283563.0,283564.0,283561.0
2383,,,,,,,,,,,,,,,,,,,,,,,,,283683.0,283681.0,283681.0,283682.0,283683.0,283680.0
2384,,,,,,,,,,,,,,,,,,,,,,,,,283802.0,283800.0,283800.0,283801.0,283802.0,283799.0
2385,,,,,,,,,,,,,,,,,,,,,,,,,283921.0,283919.0,283919.0,283920.0,283921.0,283918.0
2386,,,,,,,,,,,,,,,,,,,,,,,,,284040.0,284038.0,284038.0,284039.0,284040.0,284037.0
2387,,,,,,,,,,,,,,,,,,,,,,,,,284159.0,284157.0,284157.0,284158.0,284159.0,284156.0
2388,,,,,,,,,,,,,,,,,,,,,,,,,284278.0,284276.0,284276.0,284277.0,284278.0,284275.0
2389,,,,,,,,,,,,,,,,,,,,,,,,,284397.0,284395.0,284395.0,284396.0,284397.0,284394.0
2390,,,,,,,,,,,,,,,,,,,,,,,,,284516.0,284514.0,284514.0,284515.0,284516.0,284513.0
2391,,,,,,,,,,,,,,,,,,,,,,,,,284635.0,284633.0,284633.0,284634.0,284635.0,284632.0
2392,,,,,,,,,,,,,,,,,,,,,,,,,284754.0,284752.0,284752.0,284753.0,284754.0,284751.0
2393,,,,,,,,,,,,,,,,,,,,,,,,,284873.0,284871.0,284871.0,284872.0,284873.0,284870.0
2394,,,,,,,,,,,,,,,,,,,,,,,,,284992.0,284990.0,284990.0,284991.0,284992.0,284989.0
2395,,,,,,,,,,,,,,,,,,,,,,,,,285111.0,285109.0,285109.0,285110.0,285111.0,285108.0
2396,,,,,,,,,,,,,,,,,,,,,,,,,285230.0,285228.0,285228.0,285229.0,285230.0,285227.0
2397,,,,,,,,,,,,,,,,,,,,,,,,,285349.0,285347.0,285347.0,285348.0,285349.0,285346.0
2398,,,,,,,,,,,,,,,,,,,,,,,,,285468.0,285466.0,285466.0,285467.0,285468.0,285465.0
2399,,,,,,,,,,,,,,,,,,,,,,,,,285586.0,285585.0,285585.0,285586.0,285587.0,285584.0
2400,,,,,,,,,,,,,,,,,,,,,,,,,285705.0,285704.0,285704.0,285705.0,285706.0,285703.0
2401,,,,,,,,,,,,,,,,,,,,,,,,,285824.0,285823.0,285823.0,285824.0,285825.0,285822.0
2402,,,,,,,,,,,,,,,,,,,,,,,,,285943.0,285942.0,285942.0,285943.0,285944.0,285941.0
2403,,,,,,,,,,,,,,,,,,,,,,,,,286062.0,286061.0,286061.0,286062.0,286063.0,286060.0
2404,,,,,,,,,,,,,,,,,,,,,,,,,286181.0,286180.0,286180.0,286181.0,286182.0,286179.0
2405,,,,,,,,,,,,,,,,,,,,,,,,,286300.0,286299.0,286299.0,286300.0,286301.0,286298.0
2406,,,,,,,,,,,,,,,,,,,,,,,,,286419.0,286418.0,286418.0,286419.0,286420.0,286417.0
2407,,,,,,,,,,,,,,,,,,,,,,,,,286538.0,286537.0,286537.0,286538.0,286539.0,286536.0
2408,,,,,,,,,,,,,,,,,,,,,,,,,286657.0,286656.0,286656.0,286657.0,286658.0,286655.0
2409,,,,,,,,,,,,,,,,,,,,,,,,,286776.0,286775.0,286775.0,286776.0,286777.0,286774.0
2410,,,,,,,,,,,,,,,,,,,,,,,,,286895.0,286894.0,286894.0,286895.0,286896.0,286893.0
2411,,,,,,,,,,,,,,,,,,,,,,,,,287014.0,287013.0,287013.0,287014.0,287015.0,287012.0
2412,,,,,,,,,,,,,,,,,,,,,,,,,287133.0,287132.0,287132.0,287133.0,287134.0,287131.0
2413,,,,,,,,,,,,,,,,,,,,,,,,,287252.0,287251.0,287251.0,287252.0,287253.0,287250.0
2414,,,,,,,,,,,,,,,,,,,,,,,,,287371.0,287370.0,287370.0,287371.0,287372.0,287369.0
2415,,,,,,,,,,,,,,,,,,,,,,,,,287490.0,287489.0,287489.0,287490.0,287491.0,287488.0
2416,,,,,,,,,,,,,,,,,,,,,,,,,287609.0,287608.0,287608.0,287609.0,287610.0,287607.0
2417,,,,,,,,,,,,,,,,,,,,,,,,,287728.0,287727.0,287727.0,287728.0,287729.0,287726.0
2418,,,,,,,,,,,,,,,,,,,,,,,,,287847.0,287846.0,287846.0,287847.0,287848.0,287845.0
2419,,,,,,,,,,,,,,,,,,,,,,,,,287966.0,287965.0,287965.0,287966.0,287967.0,287964.0
2420,,,,,,,,,,,,,,,,,,,,,,,,,288085.0,288084.0,288084.0,288085.0,288086.0,288083.0
2421,,,,,,,,,,,,,,,,,,,,,,,,,288204.0,288203.0,288203.0,288204.0,288205.0,288202.0
2422,,,,,,,,,,,,,,,,,,,,,,,,,288323.0,288322.0,288322.0,288323.0,288324.0,288321.0
2423,,,,,,,,,,,,,,,,,,,,,,,,,288442.0,288441.0,288441.0,288442.0,288443.0,288440.0
2424,,,,,,,,,,,,,,,,,,,,,,,,,288561.0,288560.0,288560.0,288561.0,288562.0,288559.0
2425,,,,,,,,,,,,,,,,,,,,,,,,,288680.0,288679.0,288679.0,288680.0,288681.0,288678.0
2426,,,,,,,,,,,,,,,,,,,,,,,,,288799.0,288798.0,288798.0,288799.0,288800.0,288797.0
2427,,,,,,,,,,,,,,,,,,,,,,,,,288918.0,288917.0,288917.0,288918.0,288919.0,288916.0
2428,,,,,,,,,,,,,,,,,,,,,,,,,289037.0,289036.0,289036.0,289037.0,289038.0,289035.0
2429,,,,,,,,,,,,,,,,,,,,,,,,,289156.0,289155.0,289155.0,289156.0,289157.0,289154.0
2430,,,,,,,,,,,,,,,,,,,,,,,,,289275.0,289274.0,289274.0,289275.0,289276.0,289273.0
2431,,,,,,,,,,,,,,,,,,,,,,,,,289394.0,289393.0,289393.0,289394.0,289395.0,289392.0
2432,,,,,,,,,,,,,,,,,,,,,,,,,289513.0,289512.0,289512.0,289513.0,289514.0,289511.0
2433,,,,,,,,,,,,,,,,,,,,,,,,,289632.0,289631.0,289631.0,289632.0,289633.0,289630.0
2434,,,,,,,,,,,,,,,,,,,,,,,,,289751.0,289750.0,289750.0,289751.0,289752.0,289749.0
2435,,,,,,,,,,,,,,,,,,,,,,,,,289870.0,289869.0,289869.0,289870.0,289871.0,289868.0
2436,,,,,,,,,,,,,,,,,,,,,,,,,289989.0,289988.0,289988.0,289989.0,289990.0,289987.0
2437,,,,,,,,,,,,,,,,,,,,,,,,,290108.0,290107.0,290107.0,290108.0,290109.0,290106.0
2438,,,,,,,,,,,,,,,,,,,,,,,,,290227.0,290226.0,290226.0,290227.0,290228.0,290225.0
2439,,,,,,,,,,,,,,,,,,,,,,,,,290346.0,290345.0,290345.0,290346.0,290347.0,290344.0
2440,,,,,,,,,,,,,,,,,,,,,,,,,290465.0,290464.0,290464.0,290465.0,290466.0,290463.0
2441,,,,,,,,,,,,,,,,,,,,,,,,,290584.0,290583.0,290583.0,290584.0,290585.0,290582.0
2442,,,,,,,,,,,,,,,,,,,,,,,,,290703.0,290702.0,290702.0,290703.0,290704.0,290701.0
2443,,,,,,,,,,,,,,,,,,,,,,,,,290822.0,290821.0,290821.0,290822.0,290823.0,290820.0
2444,,,,,,,,,,,,,,,,,,,,,,,,,290941.0,290940.0,290940.0,290940.0,290942.0,290939.0
2445,,,,,,,,,,,,,,,,,,,,,,,,,291060.0,291059.0,291059.0,291059.0,291061.0,291058.0
2446,,,,,,,,,,,,,,,,,,,,,,,,,291179.0,291178.0,291178.0,291178.0,291180.0,291177.0
2447,,,,,,,,,,,,,,,,,,,,,,,,,291298.0,291297.0,291297.0,291297.0,291299.0,291296.0
2448,,,,,,,,,,,,,,,,,,,,,,,,,291417.0,291416.0,291416.0,291416.0,291418.0,291415.0
2449,,,,,,,,,,,,,,,,,,,,,,,,,291536.0,291535.0,291535.0,291535.0,291537.0,291534.0
2450,,,,,,,,,,,,,,,,,,,,,,,,,291655.0,291654.0,291654.0,291654.0,291656.0,291653.0
2451,,,,,,,,,,,,,,,,,,,,,,,,,291774.0,291773.0,291773.0,291773.0,291775.0,291772.0
2452,,,,,,,,,,,,,,,,,,,,,,,,,291893.0,291892.0,291892.0,291892.0,291894.0,291891.0
2453,,,,,,,,,,,,,,,,,,,,,,,,,292012.0,292011.0,292011.0,292011.0,292013.0,292010.0
2454,,,,,,,,,,,,,,,,,,,,,,,,,292131.0,292130.0,292130.0,292130.0,292132.0,292129.0
2455,,,,,,,,,,,,,,,,,,,,,,,,,292250.0,292249.0,292249.0,292249.0,292251.0,292248.0
2456,,,,,,,,,,,,,,,,,,,,,,,,,292369.0,292368.0,292368.0,292368.0,292370.0,292367.0
2457,,,,,,,,,,,,,,,,,,,,,,,,,292488.0,292487.0,292487.0,292487.0,292489.0,292486.0
2458,,,,,,,,,,,,,,,,,,,,,,,,,292607.0,292606.0,292606.0,292606.0,292608.0,292605.0
2459,,,,,,,,,,,,,,,,,,,,,,,,,292726.0,292725.0,292725.0,292725.0,292727.0,292724.0
2460,,,,,,,,,,,,,,,,,,,,,,,,,292845.0,292844.0,292844.0,292844.0,292846.0,292843.0
2461,,,,,,,,,,,,,,,,,,,,,,,,,292964.0,292963.0,292963.0,292963.0,292965.0,292962.0
2462,,,,,,,,,,,,,,,,,,,,,,,,,293083.0,293082.0,293082.0,293082.0,293084.0,293081.0
2463,,,,,,,,,,,,,,,,,,,,,,,,,293202.0,293201.0,293201.0,293201.0,293203.0,293200.0
2464,,,,,,,,,,,,,,,,,,,,,,,,,293321.0,293320.0,293320.0,293320.0,293322.0,293319.0
2465,,,,,,,,,,,,,,,,,,,,,,,,,293440.0,293439.0,293439.0,293439.0,293441.0,293438.0
2466,,,,,,,,,,,,,,,,,,,,,,,,,293559.0,293558.0,293558.0,293558.0,293560.0,293557.0
2467,,,,,,,,,,,,,,,,,,,,,,,,,293678.0,293677.0,293677.0,293677.0,293679.0,293676.0
2468,,,,,,,,,,,,,,,,,,,,,,,,,293797.0,293796.0,293796.0,293796.0,293798.0,293795.0
2469,,,,,,,,,,,,,,,,,,,,,,,,,293916.0,293915.0,293915.0,293915.0,293917.0,293914.0
2470,,,,,,,,,,,,,,,,,,,,,,,,,294035.0,294034.0,294034.0,294034.0,294036.0,294033.0
2471,,,,,,,,,,,,,,,,,,,,,,,,,294154.0,294153.0,294153.0,294153.0,294155.0,294152.0
2472,,,,,,,,,,,,,,,,,,,,,,,,,294273.0,294272.0,294272.0,294272.0,294274.0,294271.0
2473,,,,,,,,,,,,,,,,,,,,,,,,,294392.0,294391.0,294391.0,294391.0,294393.0,294390.0
2474,,,,,,,,,,,,,,,,,,,,,,,,,294511.0,294510.0,294510.0,294510.0,294512.0,294509.0
2475,,,,,,,,,,,,,,,,,,,,,,,,,294630.0,294629.0,294629.0,294629.0,294631.0,294628.0
2476,,,,,,,,,,,,,,,,,,,,,,,,,294749.0,294748.0,294748.0,294748.0,294750.0,294747.0
2477,,,,,,,,,,,,,,,,,,,,,,,,,294868.0,294867.0,294867.0,294867.0,294869.0,294866.0
2478,,,,,,,,,,,,,,,,,,,,,,,,,294987.0,294986.0,294986.0,294986.0,294988.0,294985.0
2479,,,,,,,,,,,,,,,,,,,,,,,,,295106.0,295105.0,295105.0,295105.0,295107.0,295104.0
2480,,,,,,,,,,,,,,,,,,,,,,,,,295225.0,295224.0,295224.0,295224.0,295226.0,295223.0
2481,,,,,,,,,,,,,,,,,,,,,,,,,295344.0,295343.0,295343.0,295343.0,295345.0,295342.0
2482,,,,,,,,,,,,,,,,,,,,,,,,,295463.0,295462.0,295462.0,295462.0,295464.0,295461.0
2483,,,,,,,,,,,,,,,,,,,,,,,,,295582.0,295581.0,295581.0,295581.0,295583.0,295580.0
2484,,,,,,,,,,,,,,,,,,,,,,,,,295701.0,295700.0,295700.0,295700.0,295702.0,295699.0
2485,,,,,,,,,,,,,,,,,,,,,,,,,295820.0,295819.0,295819.0,295819.0,295821.0,295818.0
2486,,,,,,,,,,,,,,,,,,,,,,,,,295939.0,295938.0,295938.0,295938.0,295940.0,295937.0
2487,,,,,,,,,,,,,,,,,,,,,,,,,296058.0,296057.0,296057.0,296057.0,296059.0,296056.0
2488,,,,,,,,,,,,,,,,,,,,,,,,,296177.0,296176.0,296176.0,296176.0,296178.0,296175.0
2489,,,,,,,,,,,,,,,,,,,,,,,,,296296.0,296295.0,296295.0,296295.0,296297.0,296294.0
2490,,,,,,,,,,,,,,,,,,,,,,,,,296415.0,296414.0,296414.0,296414.0,296416.0,296413.0
2491,,,,,,,,,,,,,,,,,,,,,,,,,296534.0,296533.0,296533.0,296533.0,296535.0,296532.0
2492,,,,,,,,,,,,,,,,,,,,,,,,,296653.0,296652.0,296652.0,296652.0,296654.0,296651.0
2493,,,,,,,,,,,,,,,,,,,,,,,,,296772.0,296771.0,296771.0,296771.0,296773.0,296770.0
2494,,,,,,,,,,,,,,,,,,,,,,,,,296891.0,296890.0,296890.0,296890.0,296892.0,296889.0
2495,,,,,,,,,,,,,,,,,,,,,,,,,297010.0,297009.0,297009.0,297009.0,297011.0,297008.0
2496,,,,,,,,,,,,,,,,,,,,,,,,,297129.0,297128.0,297128.0,297128.0,297130.0,297127.0
2497,,,,,,,,,,,,,,,,,,,,,,,,,297248.0,297247.0,297247.0,297247.0,297249.0,297246.0
2498,,,,,,,,,,,,,,,,,,,,,,,,,297367.0,297366.0,297366.0,297366.0,297368.0,297365.0
2499,,,,,,,,,,,,,,,,,,,,,,,,,297486.0,297485.0,297485.0,297485.0,297487.0,297484.0
2500,,,,,,,,,,,,,,,,,,,,,,,,,297605.0,297604.0,297604.0,297604.0,297606.0,297603.0
2501,,,,,,,,,,,,,,,,,,,,,,,,,297724.0,297723.0,297723.0,297723.0,297725.0,297722.0
2502,,,,,,,,,,,,,,,,,,,,,,,,,297843.0,297842.0,297842.0,297842.0,297844.0,297841.0
2503,,,,,,,,,,,,,,,,,,,,,,,,,297962.0,297961.0,297961.0,297961.0,297963.0,297960.0
2504,,,,,,,,,,,,,,,,,,,,,,,,,298081.0,298080.0,298080.0,298080.0,298082.0,298079.0
2505,,,,,,,,,,,,,,,,,,,,,,,,,298200.0,298199.0,298199.0,298199.0,298201.0,298198.0
2506,,,,,,,,,,,,,,,,,,,,,,,,,298319.0,298318.0,298318.0,298318.0,298320.0,298317.0
2507,,,,,,,,,,,,,,,,,,,,,,,,,298438.0,298437.0,298437.0,298437.0,298439.0,298436.0
2508,,,,,,,,,,,,,,,,,,,,,,,,,298557.0,298556.0,298556.0,298556.0,298558.0,298555.0
2509,,,,,,,,,,,,,,,,,,,,,,,,,298676.0,298675.0,298675.0,298675.0,298677.0,298674.0
2510,,,,,,,,,,,,,,,,,,,,,,,,,298795.0,298794.0,298794.0,298794.0,298796.0,298793.0
2511,,,,,,,,,,,,,,,,,,,,,,,,,298914.0,298913.0,298913.0,298913.0,298915.0,298912.0
2512,,,,,,,,,,,,,,,,,,,,,,,,,299033.0,299032.0,299032.0,299032.0,299034.0,299031.0
2513,,,,,,,,,,,,,,,,,,,,,,,,,299152.0,299151.0,299151.0,299151.0,299153.0,299150.0
2514,,,,,,,,,,,,,,,,,,,,,,,,,299271.0,299270.0,299270.0,299270.0,299272.0,299269.0
2515,,,,,,,,,,,,,,,,,,,,,,,,,299390.0,299389.0,299389.0,299389.0,299391.0,299388.0
2516,,,,,,,,,,,,,,,,,,,,,,,,,299509.0,299508.0,299508.0,299508.0,299510.0,299507.0
2517,,,,,,,,,,,,,,,,,,,,,,,,,299628.0,299627.0,299627.0,299627.0,299629.0,299626.0
2518,,,,,,,,,,,,,,,,,,,,,,,,,299747.0,299746.0,299746.0,299746.0,299748.0,299745.0
2519,,,,,,,,,,,,,,,,,,,,,,,,,299866.0,299865.0,299865.0,299865.0,299867.0,299864.0
2520,,,,,,,,,,,,,,,,,,,,,,,,,299985.0,299984.0,299984.0,299984.0,299986.0,299983.0
2521,,,,,,,,,,,,,,,,,,,,,,,,,300104.0,300103.0,300103.0,300103.0,300105.0,300102.0
2522,,,,,,,,,,,,,,,,,,,,,,,,,300223.0,300222.0,300222.0,300222.0,300224.0,300221.0
2523,,,,,,,,,,,,,,,,,,,,,,,,,300342.0,300341.0,300341.0,300341.0,300343.0,300340.0
2524,,,,,,,,,,,,,,,,,,,,,,,,,300461.0,300460.0,300460.0,300460.0,300462.0,300459.0
2525,,,,,,,,,,,,,,,,,,,,,,,,,300580.0,300579.0,300579.0,300579.0,300581.0,300578.0
2526,,,,,,,,,,,,,,,,,,,,,,,,,300699.0,300698.0,300698.0,300698.0,300700.0,300697.0
2527,,,,,,,,,,,,,,,,,,,,,,,,,300818.0,300817.0,300817.0,300817.0,300819.0,300816.0
2528,,,,,,,,,,,,,,,,,,,,,,,,,300937.0,300936.0,300936.0,300936.0,300937.0,300935.0
2529,,,,,,,,,,,,,,,,,,,,,,,,,301056.0,301055.0,301055.0,301055.0,301056.0,301053.0
2530,,,,,,,,,,,,,,,,,,,,,,,,,301175.0,301174.0,301174.0,301174.0,301175.0,301172.0
2531,,,,,,,,,,,,,,,,,,,,,,,,,301294.0,301293.0,301293.0,301293.0,301294.0,301291.0
2532,,,,,,,,,,,,,,,,,,,,,,,,,301413.0,301412.0,301412.0,301412.0,301413.0,301410.0
2533,,,,,,,,,,,,,,,,,,,,,,,,,301532.0,301531.0,301531.0,301531.0,301532.0,301529.0
2534,,,,,,,,,,,,,,,,,,,,,,,,,301651.0,301650.0,301650.0,301650.0,301651.0,301648.0
2535,,,,,,,,,,,,,,,,,,,,,,,,,301770.0,301769.0,301769.0,301769.0,301770.0,301767.0
2536,,,,,,,,,,,,,,,,,,,,,,,,,301889.0,301888.0,301888.0,301888.0,301889.0,301886.0
2537,,,,,,,,,,,,,,,,,,,,,,,,,302008.0,302007.0,302007.0,302007.0,302008.0,302005.0
2538,,,,,,,,,,,,,,,,,,,,,,,,,302127.0,302126.0,302126.0,302126.0,302127.0,302124.0
2539,,,,,,,,,,,,,,,,,,,,,,,,,302246.0,302245.0,302245.0,302245.0,302246.0,302243.0
2540,,,,,,,,,,,,,,,,,,,,,,,,,302365.0,302364.0,302364.0,302364.0,302365.0,302362.0
2541,,,,,,,,,,,,,,,,,,,,,,,,,302484.0,302483.0,302483.0,302483.0,302484.0,302481.0
2542,,,,,,,,,,,,,,,,,,,,,,,,,302603.0,302602.0,302602.0,302602.0,302603.0,302600.0
2543,,,,,,,,,,,,,,,,,,,,,,,,,302722.0,302721.0,302721.0,302721.0,302722.0,302719.0
2544,,,,,,,,,,,,,,,,,,,,,,,,,302841.0,302840.0,302840.0,302840.0,302841.0,302838.0
2545,,,,,,,,,,,,,,,,,,,,,,,,,302960.0,302959.0,302959.0,302959.0,302960.0,302957.0
2546,,,,,,,,,,,,,,,,,,,,,,,,,303079.0,303078.0,303078.0,303078.0,303079.0,303076.0
2547,,,,,,,,,,,,,,,,,,,,,,,,,303198.0,303197.0,303197.0,303197.0,303198.0,303195.0
2548,,,,,,,,,,,,,,,,,,,,,,,,,303317.0,303316.0,303316.0,303316.0,303317.0,303314.0
2549,,,,,,,,,,,,,,,,,,,,,,,,,303436.0,303435.0,303435.0,303435.0,303436.0,303433.0
2550,,,,,,,,,,,,,,,,,,,,,,,,,303555.0,303554.0,303554.0,303554.0,303555.0,303552.0
2551,,,,,,,,,,,,,,,,,,,,,,,,,303674.0,303673.0,303673.0,303673.0,303674.0,303671.0
2552,,,,,,,,,,,,,,,,,,,,,,,,,303793.0,303792.0,303792.0,303792.0,303793.0,303790.0
2553,,,,,,,,,,,,,,,,,,,,,,,,,303912.0,303911.0,303911.0,303911.0,303912.0,303909.0
2554,,,,,,,,,,,,,,,,,,,,,,,,,304031.0,304030.0,304030.0,304030.0,304031.0,304028.0
2555,,,,,,,,,,,,,,,,,,,,,,,,,304150.0,304149.0,304149.0,304149.0,304150.0,304147.0
2556,,,,,,,,,,,,,,,,,,,,,,,,,304269.0,304268.0,304268.0,304268.0,304269.0,304266.0
2557,,,,,,,,,,,,,,,,,,,,,,,,,304388.0,304387.0,304387.0,304387.0,304388.0,304385.0
2558,,,,,,,,,,,,,,,,,,,,,,,,,304507.0,304506.0,304506.0,304506.0,304507.0,304504.0
2559,,,,,,,,,,,,,,,,,,,,,,,,,304626.0,304625.0,304625.0,304625.0,304626.0,304623.0
2560,,,,,,,,,,,,,,,,,,,,,,,,,304745.0,304744.0,304744.0,304744.0,304745.0,304742.0
2561,,,,,,,,,,,,,,,,,,,,,,,,,304864.0,304863.0,304863.0,304863.0,304864.0,304861.0
2562,,,,,,,,,,,,,,,,,,,,,,,,,304983.0,304982.0,304982.0,304982.0,304983.0,304980.0
2563,,,,,,,,,,,,,,,,,,,,,,,,,305102.0,305101.0,305101.0,305101.0,305102.0,305099.0
2564,,,,,,,,,,,,,,,,,,,,,,,,,305221.0,305220.0,305220.0,305220.0,305221.0,305218.0
2565,,,,,,,,,,,,,,,,,,,,,,,,,305340.0,305339.0,305339.0,305339.0,305340.0,305337.0
2566,,,,,,,,,,,,,,,,,,,,,,,,,305459.0,305458.0,305458.0,305458.0,305459.0,305456.0
2567,,,,,,,,,,,,,,,,,,,,,,,,,305578.0,305577.0,305577.0,305577.0,305578.0,305575.0
2568,,,,,,,,,,,,,,,,,,,,,,,,,305697.0,305696.0,305696.0,305696.0,305697.0,305694.0
2569,,,,,,,,,,,,,,,,,,,,,,,,,305816.0,305815.0,305815.0,305815.0,305816.0,305813.0
2570,,,,,,,,,,,,,,,,,,,,,,,,,305935.0,305934.0,305934.0,305934.0,305935.0,305932.0
2571,,,,,,,,,,,,,,,,,,,,,,,,,306054.0,306053.0,306053.0,306053.0,306054.0,306051.0
2572,,,,,,,,,,,,,,,,,,,,,,,,,306173.0,306172.0,306172.0,306172.0,306173.0,306170.0
2573,,,,,,,,,,,,,,,,,,,,,,,,,306292.0,306291.0,306291.0,306291.0,306292.0,306289.0
2574,,,,,,,,,,,,,,,,,,,,,,,,,306411.0,306410.0,306410.0,306410.0,306411.0,306408.0
2575,,,,,,,,,,,,,,,,,,,,,,,,,306530.0,306529.0,306529.0,306529.0,306530.0,306527.0
2576,,,,,,,,,,,,,,,,,,,,,,,,,306649.0,306648.0,306648.0,306648.0,306649.0,306646.0
2577,,,,,,,,,,,,,,,,,,,,,,,,,306768.0,306767.0,306767.0,306767.0,306768.0,306765.0
2578,,,,,,,,,,,,,,,,,,,,,,,,,306887.0,306886.0,306886.0,306886.0,306887.0,306884.0
2579,,,,,,,,,,,,,,,,,,,,,,,,,307006.0,307005.0,307005.0,307005.0,307006.0,307003.0
2580,,,,,,,,,,,,,,,,,,,,,,,,,307125.0,307124.0,307124.0,307124.0,307125.0,307122.0
2581,,,,,,,,,,,,,,,,,,,,,,,,,307244.0,307243.0,307243.0,307243.0,307244.0,307241.0
2582,,,,,,,,,,,,,,,,,,,,,,,,,307363.0,307362.0,307362.0,307362.0,307363.0,307360.0
2583,,,,,,,,,,,,,,,,,,,,,,,,,307482.0,307481.0,307481.0,307481.0,307482.0,307479.0
2584,,,,,,,,,,,,,,,,,,,,,,,,,307601.0,307600.0,307600.0,307600.0,307601.0,307598.0
2585,,,,,,,,,,,,,,,,,,,,,,,,,307720.0,307719.0,307719.0,307719.0,307720.0,307717.0
2586,,,,,,,,,,,,,,,,,,,,,,,,,307839.0,307838.0,307838.0,307838.0,307839.0,307836.0
2587,,,,,,,,,,,,,,,,,,,,,,,,,307958.0,307957.0,307957.0,307957.0,307958.0,307955.0
2588,,,,,,,,,,,,,,,,,,,,,,,,,308077.0,308076.0,308076.0,308076.0,308077.0,308074.0
2589,,,,,,,,,,,,,,,,,,,,,,,,,308196.0,308195.0,308195.0,308195.0,308196.0,308193.0
2590,,,,,,,,,,,,,,,,,,,,,,,,,308315.0,308314.0,308314.0,308314.0,308315.0,308312.0
2591,,,,,,,,,,,,,,,,,,,,,,,,,308434.0,308433.0,308433.0,308433.0,308434.0,308431.0
2592,,,,,,,,,,,,,,,,,,,,,,,,,308553.0,308552.0,308552.0,308552.0,308553.0,308550.0
2593,,,,,,,,,,,,,,,,,,,,,,,,,308672.0,308671.0,308671.0,308671.0,308672.0,308669.0
2594,,,,,,,,,,,,,,,,,,,,,,,,,308791.0,308790.0,308790.0,308790.0,308791.0,308788.0
2595,,,,,,,,,,,,,,,,,,,,,,,,,308910.0,308909.0,308909.0,308909.0,308910.0,308907.0
2596,,,,,,,,,,,,,,,,,,,,,,,,,309029.0,309028.0,309028.0,309028.0,309029.0,309026.0
2597,,,,,,,,,,,,,,,,,,,,,,,,,309148.0,309147.0,309147.0,309147.0,309148.0,309145.0
2598,,,,,,,,,,,,,,,,,,,,,,,,,309267.0,309266.0,309266.0,309266.0,309267.0,309264.0
2599,,,,,,,,,,,,,,,,,,,,,,,,,309386.0,309385.0,309385.0,309385.0,309386.0,309383.0
2600,,,,,,,,,,,,,,,,,,,,,,,,,309505.0,309504.0,309504.0,309504.0,309505.0,309502.0
2601,,,,,,,,,,,,,,,,,,,,,,,,,309624.0,309623.0,309623.0,309623.0,309624.0,309621.0
2602,,,,,,,,,,,,,,,,,,,,,,,,,309743.0,309742.0,309742.0,309742.0,309743.0,309740.0
2603,,,,,,,,,,,,,,,,,,,,,,,,,309862.0,309861.0,309861.0,309861.0,309862.0,309859.0
2604,,,,,,,,,,,,,,,,,,,,,,,,,309981.0,309980.0,309980.0,309980.0,309981.0,309978.0
2605,,,,,,,,,,,,,,,,,,,,,,,,,310100.0,310099.0,310099.0,310099.0,310100.0,310097.0
2606,,,,,,,,,,,,,,,,,,,,,,,,,310219.0,310218.0,310218.0,310218.0,310219.0,310216.0
2607,,,,,,,,,,,,,,,,,,,,,,,,,310338.0,310337.0,310337.0,310337.0,310338.0,310335.0
2608,,,,,,,,,,,,,,,,,,,,,,,,,310457.0,310456.0,310456.0,310456.0,310457.0,310454.0
2609,,,,,,,,,,,,,,,,,,,,,,,,,310576.0,310575.0,310575.0,310575.0,310576.0,310573.0
2610,,,,,,,,,,,,,,,,,,,,,,,,,310695.0,310694.0,310694.0,310694.0,310695.0,310692.0
2611,,,,,,,,,,,,,,,,,,,,,,,,,310814.0,310813.0,310813.0,310813.0,310814.0,310811.0
2612,,,,,,,,,,,,,,,,,,,,,,,,,310933.0,310932.0,310932.0,310932.0,310933.0,310930.0
2613,,,,,,,,,,,,,,,,,,,,,,,,,311052.0,311051.0,311051.0,311051.0,311052.0,311049.0
2614,,,,,,,,,,,,,,,,,,,,,,,,,311171.0,311170.0,311170.0,311170.0,311171.0,311168.0
2615,,,,,,,,,,,,,,,,,,,,,,,,,311290.0,311289.0,311289.0,311289.0,311290.0,311287.0
2616,,,,,,,,,,,,,,,,,,,,,,,,,311409.0,311408.0,311408.0,311408.0,311409.0,311406.0
2617,,,,,,,,,,,,,,,,,,,,,,,,,311528.0,311527.0,311527.0,311527.0,311528.0,311525.0
2618,,,,,,,,,,,,,,,,,,,,,,,,,311647.0,311646.0,311646.0,311646.0,311647.0,311644.0
2619,,,,,,,,,,,,,,,,,,,,,,,,,311766.0,311765.0,311765.0,311765.0,311766.0,311763.0
2620,,,,,,,,,,,,,,,,,,,,,,,,,311885.0,311884.0,311884.0,311884.0,311885.0,311882.0
2621,,,,,,,,,,,,,,,,,,,,,,,,,312004.0,312003.0,312003.0,312003.0,312004.0,312001.0
2622,,,,,,,,,,,,,,,,,,,,,,,,,312123.0,312122.0,312122.0,312122.0,312123.0,312120.0
2623,,,,,,,,,,,,,,,,,,,,,,,,,312242.0,312241.0,312241.0,312241.0,312242.0,312239.0
2624,,,,,,,,,,,,,,,,,,,,,,,,,312361.0,312360.0,312360.0,312360.0,312361.0,312358.0
2625,,,,,,,,,,,,,,,,,,,,,,,,,312480.0,312479.0,312479.0,312479.0,312480.0,312477.0
2626,,,,,,,,,,,,,,,,,,,,,,,,,312599.0,312598.0,312598.0,312598.0,312599.0,312596.0
2627,,,,,,,,,,,,,,,,,,,,,,,,,312718.0,312717.0,312717.0,312717.0,312718.0,312715.0
2628,,,,,,,,,,,,,,,,,,,,,,,,,312837.0,312836.0,312836.0,312836.0,312837.0,312834.0
2629,,,,,,,,,,,,,,,,,,,,,,,,,312956.0,312955.0,312955.0,312955.0,312956.0,312953.0
2630,,,,,,,,,,,,,,,,,,,,,,,,,313075.0,313074.0,313074.0,313074.0,313075.0,313072.0
2631,,,,,,,,,,,,,,,,,,,,,,,,,313194.0,313193.0,313193.0,313193.0,313194.0,313191.0
2632,,,,,,,,,,,,,,,,,,,,,,,,,313313.0,313312.0,313312.0,313312.0,313313.0,313310.0
2633,,,,,,,,,,,,,,,,,,,,,,,,,313432.0,313431.0,313431.0,313431.0,313432.0,313429.0
2634,,,,,,,,,,,,,,,,,,,,,,,,,313551.0,313550.0,313550.0,313550.0,313551.0,313548.0
2635,,,,,,,,,,,,,,,,,,,,,,,,,313670.0,313669.0,313669.0,313669.0,313670.0,313667.0
2636,,,,,,,,,,,,,,,,,,,,,,,,,313789.0,313788.0,313788.0,313788.0,313789.0,313786.0
2637,,,,,,,,,,,,,,,,,,,,,,,,,313908.0,313907.0,313907.0,313907.0,313908.0,313905.0
2638,,,,,,,,,,,,,,,,,,,,,,,,,314026.0,314026.0,314026.0,314026.0,314027.0,314023.0
2639,,,,,,,,,,,,,,,,,,,,,,,,,314145.0,314145.0,314145.0,314145.0,314146.0,314142.0
2640,,,,,,,,,,,,,,,,,,,,,,,,,314264.0,314264.0,314264.0,314264.0,314265.0,314261.0
2641,,,,,,,,,,,,,,,,,,,,,,,,,314383.0,314383.0,314383.0,314383.0,314384.0,314380.0
2642,,,,,,,,,,,,,,,,,,,,,,,,,314502.0,314502.0,314502.0,314502.0,314503.0,314499.0
2643,,,,,,,,,,,,,,,,,,,,,,,,,314621.0,314621.0,314621.0,314621.0,314622.0,314618.0
2644,,,,,,,,,,,,,,,,,,,,,,,,,314740.0,314740.0,314740.0,314740.0,314741.0,314737.0
2645,,,,,,,,,,,,,,,,,,,,,,,,,314859.0,314859.0,314859.0,314859.0,314860.0,314856.0
2646,,,,,,,,,,,,,,,,,,,,,,,,,314978.0,314978.0,314978.0,314978.0,314979.0,314975.0
2647,,,,,,,,,,,,,,,,,,,,,,,,,315097.0,315097.0,315097.0,315097.0,315098.0,315094.0
2648,,,,,,,,,,,,,,,,,,,,,,,,,315216.0,315216.0,315216.0,315216.0,315217.0,315213.0
2649,,,,,,,,,,,,,,,,,,,,,,,,,315335.0,315335.0,315335.0,315335.0,315336.0,315332.0
2650,,,,,,,,,,,,,,,,,,,,,,,,,315454.0,315454.0,315454.0,315454.0,315455.0,315450.0
2651,,,,,,,,,,,,,,,,,,,,,,,,,315573.0,315573.0,315573.0,315573.0,315574.0,315569.0
2652,,,,,,,,,,,,,,,,,,,,,,,,,315692.0,315692.0,315692.0,315692.0,315693.0,315688.0
2653,,,,,,,,,,,,,,,,,,,,,,,,,315811.0,315811.0,315811.0,315811.0,315812.0,315807.0
2654,,,,,,,,,,,,,,,,,,,,,,,,,315930.0,315930.0,315930.0,315930.0,315931.0,315926.0
2655,,,,,,,,,,,,,,,,,,,,,,,,,316049.0,316049.0,316049.0,316049.0,316050.0,316045.0
2656,,,,,,,,,,,,,,,,,,,,,,,,,316168.0,316168.0,316168.0,316168.0,316169.0,316164.0
2657,,,,,,,,,,,,,,,,,,,,,,,,,316287.0,316287.0,316287.0,316287.0,316288.0,316283.0
2658,,,,,,,,,,,,,,,,,,,,,,,,,316406.0,316406.0,316406.0,316406.0,316407.0,316402.0
2659,,,,,,,,,,,,,,,,,,,,,,,,,316525.0,316525.0,316525.0,316525.0,316526.0,316521.0
2660,,,,,,,,,,,,,,,,,,,,,,,,,316644.0,316644.0,316644.0,316644.0,316645.0,316640.0
2661,,,,,,,,,,,,,,,,,,,,,,,,,316763.0,316763.0,316763.0,316763.0,316764.0,316759.0
2662,,,,,,,,,,,,,,,,,,,,,,,,,316882.0,316882.0,316882.0,316882.0,316883.0,316878.0
2663,,,,,,,,,,,,,,,,,,,,,,,,,317001.0,317001.0,317001.0,317001.0,317002.0,316997.0
2664,,,,,,,,,,,,,,,,,,,,,,,,,317120.0,317120.0,317120.0,317120.0,317121.0,317116.0
2665,,,,,,,,,,,,,,,,,,,,,,,,,317239.0,317239.0,317239.0,317239.0,317240.0,317235.0
2666,,,,,,,,,,,,,,,,,,,,,,,,,317358.0,317358.0,317358.0,317358.0,317359.0,317354.0
2667,,,,,,,,,,,,,,,,,,,,,,,,,317477.0,317477.0,317477.0,317477.0,317478.0,317473.0
2668,,,,,,,,,,,,,,,,,,,,,,,,,317596.0,317596.0,317596.0,317596.0,317597.0,317592.0
2669,,,,,,,,,,,,,,,,,,,,,,,,,317715.0,317715.0,317715.0,317715.0,317716.0,317711.0
2670,,,,,,,,,,,,,,,,,,,,,,,,,317834.0,317834.0,317834.0,317834.0,317835.0,317830.0
2671,,,,,,,,,,,,,,,,,,,,,,,,,317953.0,317953.0,317953.0,317953.0,317954.0,317949.0
2672,,,,,,,,,,,,,,,,,,,,,,,,,318072.0,318072.0,318072.0,318072.0,318073.0,318068.0
2673,,,,,,,,,,,,,,,,,,,,,,,,,318191.0,318191.0,318191.0,318191.0,318192.0,318187.0
2674,,,,,,,,,,,,,,,,,,,,,,,,,318310.0,318310.0,318310.0,318310.0,318311.0,318306.0
2675,,,,,,,,,,,,,,,,,,,,,,,,,318429.0,318429.0,318429.0,318429.0,318430.0,318425.0
2676,,,,,,,,,,,,,,,,,,,,,,,,,318548.0,318548.0,318548.0,318548.0,318549.0,318544.0
2677,,,,,,,,,,,,,,,,,,,,,,,,,318667.0,318667.0,318667.0,318667.0,318668.0,318663.0
2678,,,,,,,,,,,,,,,,,,,,,,,,,318786.0,318786.0,318786.0,318786.0,318787.0,318782.0
2679,,,,,,,,,,,,,,,,,,,,,,,,,318905.0,318905.0,318905.0,318905.0,318906.0,318901.0
2680,,,,,,,,,,,,,,,,,,,,,,,,,319024.0,319024.0,319024.0,319024.0,319025.0,319020.0
2681,,,,,,,,,,,,,,,,,,,,,,,,,319143.0,319143.0,319143.0,319143.0,319144.0,319139.0
2682,,,,,,,,,,,,,,,,,,,,,,,,,319262.0,319262.0,319262.0,319262.0,319263.0,319258.0
2683,,,,,,,,,,,,,,,,,,,,,,,,,319381.0,319381.0,319381.0,319381.0,319382.0,319377.0
2684,,,,,,,,,,,,,,,,,,,,,,,,,319500.0,319500.0,319500.0,319500.0,319501.0,319496.0
2685,,,,,,,,,,,,,,,,,,,,,,,,,319619.0,319619.0,319619.0,319619.0,319620.0,319615.0
2686,,,,,,,,,,,,,,,,,,,,,,,,,319738.0,319738.0,319738.0,319738.0,319739.0,319734.0
2687,,,,,,,,,,,,,,,,,,,,,,,,,319857.0,319857.0,319857.0,319857.0,319858.0,319853.0
2688,,,,,,,,,,,,,,,,,,,,,,,,,319976.0,319976.0,319976.0,319976.0,319977.0,319972.0
2689,,,,,,,,,,,,,,,,,,,,,,,,,320095.0,320095.0,320095.0,320095.0,320096.0,320091.0
2690,,,,,,,,,,,,,,,,,,,,,,,,,320214.0,320214.0,320214.0,320214.0,320215.0,320210.0
2691,,,,,,,,,,,,,,,,,,,,,,,,,320333.0,320333.0,320333.0,320333.0,320334.0,320329.0
2692,,,,,,,,,,,,,,,,,,,,,,,,,320452.0,320452.0,320452.0,320452.0,320453.0,320448.0
2693,,,,,,,,,,,,,,,,,,,,,,,,,320571.0,320571.0,320571.0,320571.0,320572.0,320567.0
2694,,,,,,,,,,,,,,,,,,,,,,,,,320690.0,320690.0,320690.0,320690.0,320691.0,320686.0
2695,,,,,,,,,,,,,,,,,,,,,,,,,320809.0,320809.0,320809.0,320809.0,320810.0,320805.0
2696,,,,,,,,,,,,,,,,,,,,,,,,,320928.0,320928.0,320928.0,320928.0,320929.0,320924.0
2697,,,,,,,,,,,,,,,,,,,,,,,,,321047.0,321047.0,321047.0,321047.0,321048.0,321043.0
2698,,,,,,,,,,,,,,,,,,,,,,,,,321166.0,321166.0,321166.0,321166.0,321167.0,321162.0
2699,,,,,,,,,,,,,,,,,,,,,,,,,321285.0,321285.0,321285.0,321285.0,321286.0,321281.0
2700,,,,,,,,,,,,,,,,,,,,,,,,,321404.0,321404.0,321404.0,321404.0,321405.0,321400.0
2701,,,,,,,,,,,,,,,,,,,,,,,,,321523.0,321523.0,321523.0,321523.0,321524.0,321519.0
2702,,,,,,,,,,,,,,,,,,,,,,,,,321642.0,321642.0,321642.0,321642.0,321643.0,321638.0
2703,,,,,,,,,,,,,,,,,,,,,,,,,321761.0,321761.0,321761.0,321761.0,321762.0,321757.0
2704,,,,,,,,,,,,,,,,,,,,,,,,,321880.0,321880.0,321880.0,321880.0,321881.0,321876.0
2705,,,,,,,,,,,,,,,,,,,,,,,,,321999.0,321999.0,321999.0,321999.0,322000.0,321995.0
2706,,,,,,,,,,,,,,,,,,,,,,,,,322118.0,322118.0,,322118.0,322119.0,322114.0
2707,,,,,,,,,,,,,,,,,,,,,,,,,322237.0,322237.0,,322237.0,322238.0,322233.0
2708,,,,,,,,,,,,,,,,,,,,,,,,,322356.0,322356.0,,322356.0,322357.0,322352.0
2709,,,,,,,,,,,,,,,,,,,,,,,,,322475.0,322475.0,,322475.0,322476.0,322471.0
2710,,,,,,,,,,,,,,,,,,,,,,,,,322594.0,322594.0,,322594.0,322595.0,322590.0
2711,,,,,,,,,,,,,,,,,,,,,,,,,322713.0,322713.0,,322713.0,322714.0,322709.0
2712,,,,,,,,,,,,,,,,,,,,,,,,,322832.0,322832.0,,322832.0,322833.0,322828.0
2713,,,,,,,,,,,,,,,,,,,,,,,,,322951.0,322951.0,,322951.0,322952.0,322947.0
2714,,,,,,,,,,,,,,,,,,,,,,,,,323070.0,323070.0,,323070.0,323071.0,323066.0
2715,,,,,,,,,,,,,,,,,,,,,,,,,323189.0,323189.0,,323189.0,323190.0,323185.0
2716,,,,,,,,,,,,,,,,,,,,,,,,,323308.0,323308.0,,323308.0,323309.0,323304.0
2717,,,,,,,,,,,,,,,,,,,,,,,,,323427.0,323427.0,,323427.0,323428.0,323423.0
2718,,,,,,,,,,,,,,,,,,,,,,,,,323546.0,323546.0,,323546.0,323547.0,323542.0
2719,,,,,,,,,,,,,,,,,,,,,,,,,323665.0,323665.0,,323665.0,323666.0,323661.0
2720,,,,,,,,,,,,,,,,,,,,,,,,,323784.0,323784.0,,323784.0,323785.0,323780.0
2721,,,,,,,,,,,,,,,,,,,,,,,,,323903.0,323903.0,,323903.0,323904.0,323899.0
2722,,,,,,,,,,,,,,,,,,,,,,,,,324022.0,324022.0,,324022.0,324023.0,324018.0
2723,,,,,,,,,,,,,,,,,,,,,,,,,324141.0,324141.0,,324141.0,324142.0,324137.0
2724,,,,,,,,,,,,,,,,,,,,,,,,,324260.0,324260.0,,324260.0,324261.0,324256.0
2725,,,,,,,,,,,,,,,,,,,,,,,,,324379.0,324379.0,,324379.0,324380.0,324375.0
2726,,,,,,,,,,,,,,,,,,,,,,,,,324498.0,324498.0,,324498.0,324499.0,324494.0
2727,,,,,,,,,,,,,,,,,,,,,,,,,324617.0,324617.0,,324617.0,324618.0,324613.0
2728,,,,,,,,,,,,,,,,,,,,,,,,,324736.0,324736.0,,324736.0,324737.0,324732.0
2729,,,,,,,,,,,,,,,,,,,,,,,,,324855.0,324855.0,,324855.0,324856.0,324851.0
2730,,,,,,,,,,,,,,,,,,,,,,,,,324974.0,324974.0,,324974.0,324975.0,324970.0
2731,,,,,,,,,,,,,,,,,,,,,,,,,325093.0,325093.0,,325093.0,325094.0,325089.0
2732,,,,,,,,,,,,,,,,,,,,,,,,,325212.0,325212.0,,325212.0,325212.0,325208.0
2733,,,,,,,,,,,,,,,,,,,,,,,,,325331.0,325331.0,,325331.0,325331.0,325327.0
2734,,,,,,,,,,,,,,,,,,,,,,,,,325450.0,325450.0,,325450.0,325450.0,325446.0
2735,,,,,,,,,,,,,,,,,,,,,,,,,325569.0,325569.0,,325568.0,325569.0,325565.0
2736,,,,,,,,,,,,,,,,,,,,,,,,,325688.0,325688.0,,325687.0,325688.0,325684.0
2737,,,,,,,,,,,,,,,,,,,,,,,,,325807.0,325807.0,,325806.0,325807.0,325803.0
2738,,,,,,,,,,,,,,,,,,,,,,,,,325926.0,325926.0,,325925.0,325926.0,325922.0
2739,,,,,,,,,,,,,,,,,,,,,,,,,326045.0,326045.0,,326044.0,326045.0,326041.0
2740,,,,,,,,,,,,,,,,,,,,,,,,,326164.0,326164.0,,326163.0,326164.0,326160.0
2741,,,,,,,,,,,,,,,,,,,,,,,,,326283.0,326283.0,,326282.0,326283.0,326279.0
2742,,,,,,,,,,,,,,,,,,,,,,,,,326402.0,326402.0,,326401.0,326402.0,326398.0
2743,,,,,,,,,,,,,,,,,,,,,,,,,326521.0,326521.0,,326520.0,326521.0,326517.0
2744,,,,,,,,,,,,,,,,,,,,,,,,,326640.0,326640.0,,326639.0,326640.0,326636.0
2745,,,,,,,,,,,,,,,,,,,,,,,,,326759.0,326759.0,,326758.0,326759.0,326755.0
2746,,,,,,,,,,,,,,,,,,,,,,,,,326878.0,326878.0,,326877.0,326878.0,326874.0
2747,,,,,,,,,,,,,,,,,,,,,,,,,326997.0,326997.0,,326996.0,326997.0,326993.0
2748,,,,,,,,,,,,,,,,,,,,,,,,,327116.0,327116.0,,327115.0,327116.0,327112.0
2749,,,,,,,,,,,,,,,,,,,,,,,,,327235.0,327235.0,,327234.0,327235.0,327231.0
2750,,,,,,,,,,,,,,,,,,,,,,,,,327354.0,327354.0,,327353.0,327354.0,327350.0
2751,,,,,,,,,,,,,,,,,,,,,,,,,327473.0,327473.0,,327472.0,327473.0,327469.0
2752,,,,,,,,,,,,,,,,,,,,,,,,,327592.0,327592.0,,327591.0,327592.0,327588.0
2753,,,,,,,,,,,,,,,,,,,,,,,,,327711.0,327711.0,,327710.0,327711.0,327707.0
2754,,,,,,,,,,,,,,,,,,,,,,,,,327830.0,327830.0,,327829.0,327830.0,327826.0
2755,,,,,,,,,,,,,,,,,,,,,,,,,327949.0,327949.0,,327948.0,327949.0,327945.0
2756,,,,,,,,,,,,,,,,,,,,,,,,,328068.0,328068.0,,328067.0,328068.0,328064.0
2757,,,,,,,,,,,,,,,,,,,,,,,,,328187.0,328187.0,,328186.0,328187.0,328183.0
2758,,,,,,,,,,,,,,,,,,,,,,,,,328306.0,328306.0,,328305.0,328306.0,328302.0
2759,,,,,,,,,,,,,,,,,,,,,,,,,328425.0,328425.0,,328424.0,328425.0,328421.0
2760,,,,,,,,,,,,,,,,,,,,,,,,,328544.0,328544.0,,328543.0,328544.0,328540.0
2761,,,,,,,,,,,,,,,,,,,,,,,,,328663.0,328663.0,,328662.0,328663.0,328659.0
2762,,,,,,,,,,,,,,,,,,,,,,,,,328782.0,328782.0,,328781.0,328782.0,328778.0
2763,,,,,,,,,,,,,,,,,,,,,,,,,328901.0,328901.0,,328900.0,328901.0,328897.0
2764,,,,,,,,,,,,,,,,,,,,,,,,,329020.0,329019.0,,329019.0,329020.0,329016.0
2765,,,,,,,,,,,,,,,,,,,,,,,,,329139.0,329138.0,,329138.0,329139.0,329135.0
2766,,,,,,,,,,,,,,,,,,,,,,,,,329258.0,329257.0,,329257.0,329258.0,329254.0
2767,,,,,,,,,,,,,,,,,,,,,,,,,329377.0,329376.0,,329376.0,329377.0,329373.0
2768,,,,,,,,,,,,,,,,,,,,,,,,,329496.0,329495.0,,329495.0,329496.0,329492.0
2769,,,,,,,,,,,,,,,,,,,,,,,,,329615.0,329614.0,,329614.0,329615.0,329611.0
2770,,,,,,,,,,,,,,,,,,,,,,,,,329734.0,329733.0,,329733.0,329734.0,329730.0
2771,,,,,,,,,,,,,,,,,,,,,,,,,329853.0,329852.0,,329852.0,329853.0,329849.0
2772,,,,,,,,,,,,,,,,,,,,,,,,,329972.0,329971.0,,329971.0,329971.0,329968.0
2773,,,,,,,,,,,,,,,,,,,,,,,,,330091.0,330090.0,,330090.0,330090.0,330087.0
2774,,,,,,,,,,,,,,,,,,,,,,,,,330210.0,330209.0,,330209.0,330209.0,330206.0
2775,,,,,,,,,,,,,,,,,,,,,,,,,330329.0,330328.0,,330328.0,330328.0,330325.0
2776,,,,,,,,,,,,,,,,,,,,,,,,,330448.0,330447.0,,330447.0,330447.0,330444.0
2777,,,,,,,,,,,,,,,,,,,,,,,,,330567.0,330566.0,,330566.0,330566.0,330563.0
2778,,,,,,,,,,,,,,,,,,,,,,,,,330686.0,330685.0,,330685.0,330685.0,330682.0
2779,,,,,,,,,,,,,,,,,,,,,,,,,330805.0,330804.0,,330804.0,330804.0,330801.0
2780,,,,,,,,,,,,,,,,,,,,,,,,,330924.0,330923.0,,330923.0,330923.0,330920.0
2781,,,,,,,,,,,,,,,,,,,,,,,,,331043.0,331042.0,,331042.0,331042.0,331039.0
2782,,,,,,,,,,,,,,,,,,,,,,,,,331162.0,331161.0,,331161.0,331161.0,331158.0
2783,,,,,,,,,,,,,,,,,,,,,,,,,331281.0,331280.0,,331280.0,331280.0,331277.0
2784,,,,,,,,,,,,,,,,,,,,,,,,,331400.0,331399.0,,331399.0,331399.0,331396.0
2785,,,,,,,,,,,,,,,,,,,,,,,,,331519.0,331518.0,,331518.0,331518.0,331515.0
2786,,,,,,,,,,,,,,,,,,,,,,,,,331638.0,331637.0,,331637.0,331637.0,331634.0
2787,,,,,,,,,,,,,,,,,,,,,,,,,331757.0,331756.0,,331756.0,331756.0,331753.0
2788,,,,,,,,,,,,,,,,,,,,,,,,,331876.0,331875.0,,331875.0,331875.0,331872.0
2789,,,,,,,,,,,,,,,,,,,,,,,,,331995.0,331994.0,,331994.0,331994.0,331991.0
2790,,,,,,,,,,,,,,,,,,,,,,,,,332114.0,332113.0,,332113.0,332113.0,332110.0
2791,,,,,,,,,,,,,,,,,,,,,,,,,332233.0,332232.0,,332232.0,332232.0,332229.0
2792,,,,,,,,,,,,,,,,,,,,,,,,,332352.0,332351.0,,332351.0,332351.0,332348.0
2793,,,,,,,,,,,,,,,,,,,,,,,,,332471.0,,,332470.0,332470.0,332467.0
2794,,,,,,,,,,,,,,,,,,,,,,,,,332590.0,,,332589.0,332589.0,332586.0
2795,,,,,,,,,,,,,,,,,,,,,,,,,332709.0,,,332708.0,332708.0,332705.0
2796,,,,,,,,,,,,,,,,,,,,,,,,,332828.0,,,332827.0,332827.0,332824.0
2797,,,,,,,,,,,,,,,,,,,,,,,,,332947.0,,,332946.0,332946.0,332943.0
2798,,,,,,,,,,,,,,,,,,,,,,,,,333065.0,,,333065.0,333065.0,333062.0
2799,,,,,,,,,,,,,,,,,,,,,,,,,333184.0,,,333184.0,333184.0,333181.0
2800,,,,,,,,,,,,,,,,,,,,,,,,,333303.0,,,333303.0,333303.0,333300.0
2801,,,,,,,,,,,,,,,,,,,,,,,,,333422.0,,,333422.0,333422.0,333419.0
2802,,,,,,,,,,,,,,,,,,,,,,,,,333541.0,,,333541.0,333541.0,333538.0
2803,,,,,,,,,,,,,,,,,,,,,,,,,,,,333660.0,333660.0,333657.0
2804,,,,,,,,,,,,,,,,,,,,,,,,,,,,333779.0,333779.0,333776.0
2805,,,,,,,,,,,,,,,,,,,,,,,,,,,,333898.0,333898.0,333895.0
2806,,,,,,,,,,,,,,,,,,,,,,,,,,,,334017.0,334017.0,334014.0
2807,,,,,,,,,,,,,,,,,,,,,,,,,,,,334136.0,334136.0,334133.0
2808,,,,,,,,,,,,,,,,,,,,,,,,,,,,334255.0,334255.0,334252.0
2809,,,,,,,,,,,,,,,,,,,,,,,,,,,,334374.0,334374.0,334371.0
2810,,,,,,,,,,,,,,,,,,,,,,,,,,,,334493.0,334493.0,334490.0
2811,,,,,,,,,,,,,,,,,,,,,,,,,,,,334612.0,334612.0,334609.0
2812,,,,,,,,,,,,,,,,,,,,,,,,,,,,334731.0,334731.0,334728.0
2813,,,,,,,,,,,,,,,,,,,,,,,,,,,,334850.0,334850.0,334847.0
2814,,,,,,,,,,,,,,,,,,,,,,,,,,,,334969.0,334969.0,334966.0
2815,,,,,,,,,,,,,,,,,,,,,,,,,,,,335088.0,335088.0,335085.0
2816,,,,,,,,,,,,,,,,,,,,,,,,,,,,335207.0,335207.0,335204.0
2817,,,,,,,,,,,,,,,,,,,,,,,,,,,,335326.0,335326.0,335323.0
2818,,,,,,,,,,,,,,,,,,,,,,,,,,,,335445.0,335445.0,335442.0
2819,,,,,,,,,,,,,,,,,,,,,,,,,,,,335564.0,335564.0,335561.0
2820,,,,,,,,,,,,,,,,,,,,,,,,,,,,335683.0,335683.0,335680.0
2821,,,,,,,,,,,,,,,,,,,,,,,,,,,,335802.0,335802.0,335799.0
2822,,,,,,,,,,,,,,,,,,,,,,,,,,,,335921.0,335921.0,335918.0
2823,,,,,,,,,,,,,,,,,,,,,,,,,,,,336040.0,336040.0,336037.0
2824,,,,,,,,,,,,,,,,,,,,,,,,,,,,336159.0,336159.0,336156.0
2825,,,,,,,,,,,,,,,,,,,,,,,,,,,,336278.0,336278.0,336275.0
2826,,,,,,,,,,,,,,,,,,,,,,,,,,,,336397.0,336397.0,336394.0
2827,,,,,,,,,,,,,,,,,,,,,,,,,,,,336516.0,336516.0,336513.0
2828,,,,,,,,,,,,,,,,,,,,,,,,,,,,336635.0,336635.0,336632.0
2829,,,,,,,,,,,,,,,,,,,,,,,,,,,,336754.0,336754.0,336751.0
2830,,,,,,,,,,,,,,,,,,,,,,,,,,,,336873.0,336873.0,336870.0
2831,,,,,,,,,,,,,,,,,,,,,,,,,,,,336992.0,336992.0,336989.0
2832,,,,,,,,,,,,,,,,,,,,,,,,,,,,337111.0,337111.0,337108.0
2833,,,,,,,,,,,,,,,,,,,,,,,,,,,,337230.0,337230.0,337227.0
2834,,,,,,,,,,,,,,,,,,,,,,,,,,,,337349.0,337349.0,337346.0
2835,,,,,,,,,,,,,,,,,,,,,,,,,,,,337468.0,337468.0,337465.0
2836,,,,,,,,,,,,,,,,,,,,,,,,,,,,337587.0,337587.0,337584.0
2837,,,,,,,,,,,,,,,,,,,,,,,,,,,,337706.0,337706.0,337703.0
2838,,,,,,,,,,,,,,,,,,,,,,,,,,,,337825.0,337825.0,337822.0
2839,,,,,,,,,,,,,,,,,,,,,,,,,,,,337944.0,337944.0,337941.0
2840,,,,,,,,,,,,,,,,,,,,,,,,,,,,338063.0,338063.0,338060.0
2841,,,,,,,,,,,,,,,,,,,,,,,,,,,,338182.0,338182.0,338179.0
2842,,,,,,,,,,,,,,,,,,,,,,,,,,,,338301.0,338301.0,338298.0
2843,,,,,,,,,,,,,,,,,,,,,,,,,,,,338420.0,338420.0,338417.0
2844,,,,,,,,,,,,,,,,,,,,,,,,,,,,338539.0,338539.0,338536.0
2845,,,,,,,,,,,,,,,,,,,,,,,,,,,,338658.0,338658.0,338655.0
2846,,,,,,,,,,,,,,,,,,,,,,,,,,,,338777.0,338777.0,338774.0
2847,,,,,,,,,,,,,,,,,,,,,,,,,,,,338896.0,338896.0,338893.0
2848,,,,,,,,,,,,,,,,,,,,,,,,,,,,339015.0,339015.0,339012.0
2849,,,,,,,,,,,,,,,,,,,,,,,,,,,,339134.0,339134.0,339131.0
2850,,,,,,,,,,,,,,,,,,,,,,,,,,,,339253.0,339253.0,339250.0
2851,,,,,,,,,,,,,,,,,,,,,,,,,,,,339372.0,339372.0,339369.0
2852,,,,,,,,,,,,,,,,,,,,,,,,,,,,339491.0,339491.0,339488.0
2853,,,,,,,,,,,,,,,,,,,,,,,,,,,,339610.0,339610.0,339607.0
2854,,,,,,,,,,,,,,,,,,,,,,,,,,,,339729.0,339729.0,339726.0
2855,,,,,,,,,,,,,,,,,,,,,,,,,,,,339848.0,339848.0,339845.0
2856,,,,,,,,,,,,,,,,,,,,,,,,,,,,339967.0,339967.0,339964.0
2857,,,,,,,,,,,,,,,,,,,,,,,,,,,,340086.0,340086.0,340083.0
2858,,,,,,,,,,,,,,,,,,,,,,,,,,,,340205.0,340205.0,340202.0
2859,,,,,,,,,,,,,,,,,,,,,,,,,,,,340324.0,340324.0,340321.0
2860,,,,,,,,,,,,,,,,,,,,,,,,,,,,340443.0,340443.0,340440.0
2861,,,,,,,,,,,,,,,,,,,,,,,,,,,,340562.0,340562.0,340559.0
2862,,,,,,,,,,,,,,,,,,,,,,,,,,,,340681.0,340681.0,340678.0
2863,,,,,,,,,,,,,,,,,,,,,,,,,,,,340800.0,340800.0,340797.0
2864,,,,,,,,,,,,,,,,,,,,,,,,,,,,340919.0,340919.0,340916.0
2865,,,,,,,,,,,,,,,,,,,,,,,,,,,,341038.0,341038.0,341035.0
2866,,,,,,,,,,,,,,,,,,,,,,,,,,,,341157.0,341157.0,341154.0
2867,,,,,,,,,,,,,,,,,,,,,,,,,,,,341276.0,341276.0,341273.0
2868,,,,,,,,,,,,,,,,,,,,,,,,,,,,341395.0,341395.0,341392.0
2869,,,,,,,,,,,,,,,,,,,,,,,,,,,,341514.0,341514.0,341511.0
2870,,,,,,,,,,,,,,,,,,,,,,,,,,,,341633.0,341633.0,341630.0
2871,,,,,,,,,,,,,,,,,,,,,,,,,,,,341752.0,341752.0,341749.0
2872,,,,,,,,,,,,,,,,,,,,,,,,,,,,341871.0,341871.0,341868.0
2873,,,,,,,,,,,,,,,,,,,,,,,,,,,,341990.0,341990.0,341987.0
2874,,,,,,,,,,,,,,,,,,,,,,,,,,,,342109.0,342109.0,342106.0
2875,,,,,,,,,,,,,,,,,,,,,,,,,,,,342228.0,342228.0,342225.0
2876,,,,,,,,,,,,,,,,,,,,,,,,,,,,342347.0,342347.0,342344.0
2877,,,,,,,,,,,,,,,,,,,,,,,,,,,,342466.0,342466.0,342463.0
2878,,,,,,,,,,,,,,,,,,,,,,,,,,,,342585.0,342585.0,342582.0
2879,,,,,,,,,,,,,,,,,,,,,,,,,,,,342704.0,342704.0,342701.0
2880,,,,,,,,,,,,,,,,,,,,,,,,,,,,342823.0,342823.0,342820.0
2881,,,,,,,,,,,,,,,,,,,,,,,,,,,,342942.0,342942.0,342939.0
2882,,,,,,,,,,,,,,,,,,,,,,,,,,,,343061.0,343061.0,343058.0
2883,,,,,,,,,,,,,,,,,,,,,,,,,,,,343180.0,343180.0,343177.0
2884,,,,,,,,,,,,,,,,,,,,,,,,,,,,343299.0,343299.0,343296.0
2885,,,,,,,,,,,,,,,,,,,,,,,,,,,,343418.0,343418.0,343415.0
2886,,,,,,,,,,,,,,,,,,,,,,,,,,,,343537.0,343537.0,343534.0
2887,,,,,,,,,,,,,,,,,,,,,,,,,,,,343656.0,343656.0,343653.0
2888,,,,,,,,,,,,,,,,,,,,,,,,,,,,343775.0,343775.0,343772.0
2889,,,,,,,,,,,,,,,,,,,,,,,,,,,,343894.0,343894.0,343891.0
2890,,,,,,,,,,,,,,,,,,,,,,,,,,,,344013.0,344013.0,344010.0
2891,,,,,,,,,,,,,,,,,,,,,,,,,,,,344132.0,344132.0,344129.0
2892,,,,,,,,,,,,,,,,,,,,,,,,,,,,344251.0,344251.0,344248.0
2893,,,,,,,,,,,,,,,,,,,,,,,,,,,,344370.0,344370.0,344367.0
2894,,,,,,,,,,,,,,,,,,,,,,,,,,,,344489.0,344489.0,344486.0
2895,,,,,,,,,,,,,,,,,,,,,,,,,,,,344608.0,344608.0,344605.0
2896,,,,,,,,,,,,,,,,,,,,,,,,,,,,344727.0,344727.0,344724.0
2897,,,,,,,,,,,,,,,,,,,,,,,,,,,,344846.0,344846.0,344843.0
2898,,,,,,,,,,,,,,,,,,,,,,,,,,,,344965.0,344965.0,344962.0
2899,,,,,,,,,,,,,,,,,,,,,,,,,,,,345084.0,345084.0,345081.0
2900,,,,,,,,,,,,,,,,,,,,,,,,,,,,345203.0,345203.0,345200.0
2901,,,,,,,,,,,,,,,,,,,,,,,,,,,,345322.0,345322.0,345319.0
2902,,,,,,,,,,,,,,,,,,,,,,,,,,,,345441.0,345441.0,345438.0
2903,,,,,,,,,,,,,,,,,,,,,,,,,,,,345560.0,345560.0,345557.0
2904,,,,,,,,,,,,,,,,,,,,,,,,,,,,345679.0,345679.0,345676.0
2905,,,,,,,,,,,,,,,,,,,,,,,,,,,,345798.0,345798.0,345795.0
2906,,,,,,,,,,,,,,,,,,,,,,,,,,,,345917.0,345917.0,345914.0
2907,,,,,,,,,,,,,,,,,,,,,,,,,,,,346036.0,346036.0,346033.0
2908,,,,,,,,,,,,,,,,,,,,,,,,,,,,346155.0,346155.0,346152.0
2909,,,,,,,,,,,,,,,,,,,,,,,,,,,,346274.0,346274.0,
2910,,,,,,,,,,,,,,,,,,,,,,,,,,,,346393.0,346393.0,
2911,,,,,,,,,,,,,,,,,,,,,,,,,,,,346512.0,346512.0,
2912,,,,,,,,,,,,,,,,,,,,,,,,,,,,346631.0,346631.0,
2913,,,,,,,,,,,,,,,,,,,,,,,,,,,,346750.0,346750.0,
2914,,,,,,,,,,,,,,,,,,,,,,,,,,,,346869.0,346869.0,
2915,,,,,,,,,,,,,,,,,,,,,,,,,,,,,346988.0,
2916,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347107.0,
2917,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347226.0,
2918,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347345.0,
2919,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347464.0,
2920,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347583.0,
2921,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347702.0,
2922,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347821.0,
2923,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347940.0,
2924,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348059.0,
2925,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348178.0,
2926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348297.0,
2927,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348416.0,
2928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348535.0,
2929,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348654.0,
2930,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348773.0,


==> Hard Gate Knowledge Distillation - Leverage Calibration for Robust and Reliable Language Model/figure/IWSLT14-Alpha.csv <==
STEP,IWSLT14-Token,IWSLT14-Sentence
1100,0.962,1
2202,0.926,1
3304,0.891,1
4406,0.845,0.998
5507,0.798,0.995
6609,0.764,0.99
7711,0.739,0.985
8813,0.72,0.98
9915,0.705,0.975
11017,0.691,0.969
12119,0.68,0.963
13221,0.669,0.957
14323,0.66,0.949
15425,0.652,0.942
16527,0.644,0.933
17629,0.637,0.925
18731,0.631,0.914
19833,0.625,0.906
20935,0.619,0.895
22037,0.614,0.884
23139,0.61,0.873
24241,0.605,0.861
25343,0.601,0.847
26445,0.596,0.835
27547,0.593,0.822
28649,0.589,0.809
29751,0.586,0.797
30853,0.582,0.782
31955,0.579,0.769
33057,0.576,0.755
34159,0.573,0.743
35261,0.57,0.729
36363,0.568,0.717
37465,0.565,0.704
38567,0.563,0.694
39669,0.56,0.683
40771,0.558,0.671
41873,0.556,0.661
42975,0.554,0.651
44076,0.552,0.64
45178,0.55,0.633
46280,0.548,0.625
47382,0.547,0.614
48484,0.545,0.607
49586,0.543,0.6
50688,0.541,0.589
51790,0.54,0.584
52892,0.539,0.576
53994,0.537,0.571
55096,0.536,0.565
56198,0.534,0.558
57300,0.533,0.553
58402,0.532,0.547
59504,0.531,0.541
60606,0.529,0.536
61708,0.528,0.531
62810,0.526,0.523
63912,0.526,0.52
65014,0.524,0.517
66116,0.523,0.511
67218,0.523,0.506
68320,0.521,0.502
69422,0.52,0.498
70524,0.519,0.494
71626,0.518,0.492
72728,0.517,0.486
73830,0.517,0.482
74932,0.515,0.48
76033,0.515,0.476
77135,0.514,0.474
78237,0.513,0.468
79339,0.512,0.465
80441,0.511,0.465
81543,0.51,0.461
82644,0.51,0.457
83746,0.509,0.453
84848,0.508,0.453
85950,0.508,0.449
87052,0.507,0.445
88154,0.506,0.444
89256,0.505,0.441
90358,0.505,0.439
91460,0.504,0.436
92562,0.503,0.432
93664,0.503,0.431
94766,0.502,0.428
95868,0.502,0.427
96970,0.501,0.425
98072,0.5,0.421
99174,0.5,0.419
100276,0.499,0.418
101378,0.499,0.414
102480,0.498,0.415
103582,0.497,0.412
104684,0.497,0.41
105786,0.496,0.408
106888,0.496,0.405
107990,0.495,0.404
109092,0.495,0.404
110194,0.494,0.401
111296,0.494,0.4
112397,0.493,0.398
113499,0.493,0.396
114601,0.492,0.392
115703,0.492,0.393
116805,0.491,0.391
117907,0.491,0.389
119009,0.491,0.388
120111,0.49,0.387
121213,0.49,0.384
122315,0.489,0.385
123417,0.489,0.381
124519,0.489,0.382
125621,0.488,0.379
126723,0.487,0.377
127825,0.487,0.377
128927,0.487,0.375
130029,0.487,0.376
131131,0.486,0.371
132233,0.486,0.373
133334,0.485,0.372
134436,0.485,0.371
135538,0.484,0.368
136640,0.484,0.368
137742,0.484,0.368
138844,0.483,0.364
139946,0.483,0.364
141048,0.483,0.364
142150,0.483,0.363
143252,0.483,0.36
144354,0.482,0.361
145456,0.482,0.358
146558,0.481,0.356
147660,0.481,0.356
148762,0.481,0.355
149864,0.48,0.355
150966,0.48,0.353
152068,0.48,0.354
153170,0.479,0.353
154272,0.479,0.351
155374,0.479,0.35
156476,0.479,0.35
157578,0.479,0.348
158680,0.478,0.348
159782,0.478,0.346
160884,0.477,0.346
161986,0.477,0.346
163088,0.477,0.343
164189,0.477,0.342
165291,0.477,0.342
166393,0.476,0.341
167495,0.476,0.341
168597,0.476,0.341
169699,0.475,0.34
170801,0.475,0.338
171903,0.475,0.338
173005,0.474,0.336
174107,0.475,0.336
175209,0.474,0.336
176311,0.474,0.335
177413,0.474,0.335
178515,0.473,0.332
179617,0.473,0.334
180719,0.473,0.332
181821,0.473,0.33
182922,0.473,0.33
184024,0.473,0.331
185126,0.472,0.329
186228,0.472,0.328
187330,0.472,0.327
188432,0.472,0.327
189534,0.471,0.326
190636,0.471,0.326
191738,0.471,0.324
192840,0.471,0.325
193942,0.47,0.324
195044,0.471,0.325
196146,0.47,0.321
197248,0.47,0.323
198350,0.47,0.323
199452,0.469,0.322
200554,0.469,0.319
201656,0.469,0.32
202758,0.469,0.32
203860,0.469,0.319
204962,0.468,0.318
206064,0.469,0.318
207166,0.468,0.317
208268,0.468,0.317
209370,0.467,0.316
210472,0.468,0.315
211574,0.467,0.317
212676,0.467,0.315
213777,0.467,0.314
214879,0.467,0.312
215981,0.467,0.313
217083,0.467,0.314
218185,0.466,0.313
219287,0.466,0.312
220389,0.466,0.313
221491,0.466,0.31
222593,0.466,0.309
223695,0.466,0.311
224797,0.465,0.308
225899,0.465,0.309
227001,0.465,0.309
228103,0.464,0.308
229205,0.465,0.308
230307,0.465,0.307
231409,0.465,0.306
232511,0.464,0.307
233613,0.464,0.306
234715,0.464,0.307
235817,0.464,0.305
236919,0.464,0.304
238021,0.464,0.305
239123,0.463,0.304
240225,0.463,0.303
241327,0.463,0.302
242429,0.463,0.304
243531,0.463,0.302
244633,0.463,0.3
245735,0.463,0.3
246836,0.462,0.301
247938,0.462,0.299
249040,0.462,0.301
250142,0.462,0.3
251244,0.462,0.3
252346,0.462,0.3
253448,0.462,0.298
254550,0.461,0.298
255652,0.462,0.298
256754,0.461,0.298
257856,0.461,0.296
258958,0.461,0.297
260060,0.461,0.298
261162,0.46,0.296
262264,0.461,0.296
263364,0.46,0.295
264466,0.46,0.295
265568,0.46,0.294
266670,0.46,0.293
267772,0.46,0.293
268873,0.46,0.293
269975,0.459,0.292
271077,0.459,0.293
272179,0.459,0.293
273281,0.459,0.292
274383,0.459,0.292
275485,0.459,0.292
276587,0.459,0.29
277689,0.459,0.291
278791,0.459,0.289
279893,0.459,0.29
280995,0.458,0.29
282097,0.458,0.289
283199,0.458,0.288
284301,0.458,0.288
285403,0.458,0.289
286505,0.458,0.289
287607,0.458,0.288
288709,0.457,0.286
289811,0.458,0.287
290913,0.458,0.287
292015,0.457,0.288
293117,0.457,0.286
294219,0.458,0.285
295321,0.457,0.286
296423,0.457,0.286
297525,0.457,0.285
298627,0.457,0.285
299729,0.456,0.283
300831,0.457,0.284
301933,0.457,0.284
303035,0.456,0.284
304137,0.456,0.283
305239,0.456,0.282
306341,0.456,0.283
307443,0.456,0.283
308545,0.456,0.281
309646,0.456,0.283
310748,0.456,0.281
311850,0.455,0.282
312951,0.455,0.281
314053,0.456,0.281
315155,0.455,0.281
316257,0.455,0.279
317359,0.455,0.279
318461,0.455,0.278
319563,0.455,0.279
320665,0.455,0.279
321767,0.455,0.279
322869,0.455,0.279
323971,0.455,0.279
325073,0.454,0.277
326175,0.454,0.279
327277,0.454,0.278
328379,0.454,0.276
329481,0.454,0.278
330583,0.454,0.277
331685,0.454,0.278
332787,0.454,0.277
333889,0.454,0.276
334991,0.454,0.276
336093,0.454,0.276
337194,0.454,0.275
338296,0.453,0.275
339398,0.454,0.276
340500,0.453,0.275
341602,0.453,0.274
342704,0.453,0.274
343806,0.453,0.275
344908,0.453,0.274
346010,0.453,0.273
347112,0.452,0.274
348214,0.452,0.271
349316,0.453,0.272
350418,0.453,0.273
351520,0.452,0.273
352622,0.453,0.273
353724,0.452,0.271
354826,0.452,0.272
355928,0.452,0.272
357030,0.453,0.273
358132,0.451,0.27
359233,0.452,0.269
360335,0.452,0.272
361437,0.452,0.27
362539,0.452,0.269
363641,0.451,0.269
364743,0.452,0.269
365845,0.451,0.27
366947,0.451,0.27
368049,0.451,0.269
369151,0.451,0.27
370253,0.451,0.269
371355,0.451,0.268
372457,0.451,0.27
373559,0.451,0.268
374661,0.451,0.27
375763,0.451,0.266
376865,0.451,0.267
377967,0.45,0.268
379069,0.451,0.267
380171,0.451,0.267
381273,0.45,0.266
382375,0.45,0.266
383476,0.451,0.266
384578,0.45,0.267
385680,0.45,0.265
386782,0.45,0.265
387884,0.45,0.266
388986,0.45,0.266
390088,0.45,0.266
391189,0.45,0.266
392291,0.45,0.265
393393,0.45,0.265
394495,0.45,0.265
395597,0.45,0.266
396699,0.449,0.263
397801,0.449,0.263
398903,0.449,0.264
400005,0.449,0.264
401107,0.449,0.263
402209,0.449,0.263
403311,0.449,0.264
404413,0.449,0.262
405515,0.449,0.263
406617,0.448,0.263
407719,0.449,0.262
408821,0.449,0.263
409923,0.449,0.261
411025,0.448,0.261

==> Hard Gate Knowledge Distillation - Leverage Calibration for Robust and Reliable Language Model/figure/IWSLT15-Alpha.csv <==
STEP,IWSLT15-Token,IWSLT15-Sentence
992,0.964,1
1986,0.932,1
2980,0.907,1
3974,0.872,0.999
4968,0.828,0.998
5962,0.787,0.995
6956,0.756,0.992
7949,0.734,0.989
8943,0.717,0.985
9937,0.702,0.98
10931,0.69,0.975
11925,0.679,0.97
12919,0.669,0.964
13913,0.66,0.957
14907,0.652,0.95
15901,0.645,0.942
16895,0.638,0.933
17889,0.632,0.925
18883,0.626,0.914
19877,0.621,0.903
20871,0.615,0.893
21865,0.611,0.882
22859,0.606,0.87
23853,0.602,0.857
24847,0.598,0.844
25841,0.594,0.832
26835,0.59,0.818
27829,0.586,0.802
28823,0.583,0.789
29817,0.58,0.774
30811,0.576,0.761
31805,0.574,0.746
32799,0.571,0.732
33793,0.568,0.717
34787,0.566,0.706
35781,0.563,0.689
36775,0.561,0.682
37768,0.558,0.669
38762,0.556,0.657
39756,0.555,0.645
40750,0.552,0.636
41744,0.549,0.625
42738,0.548,0.616
43732,0.547,0.606
44726,0.544,0.597
45720,0.543,0.588
46714,0.541,0.58
47708,0.539,0.573
48702,0.538,0.563
49696,0.536,0.557
50690,0.535,0.549
51684,0.533,0.543
52678,0.532,0.538
53672,0.531,0.53
54666,0.529,0.525
55660,0.528,0.519
56654,0.527,0.514
57648,0.525,0.507
58642,0.524,0.501
59636,0.523,0.497
60630,0.522,0.491
61623,0.52,0.488
62617,0.52,0.482
63611,0.518,0.48
64605,0.517,0.474
65599,0.516,0.47
66593,0.515,0.466
67587,0.514,0.46
68581,0.514,0.457
69575,0.512,0.455
70569,0.511,0.449
71563,0.51,0.448
72557,0.51,0.442
73551,0.509,0.442
74545,0.508,0.437
75539,0.507,0.432
76533,0.506,0.432
77527,0.505,0.427
78520,0.505,0.423
79514,0.504,0.42
80508,0.503,0.419
81502,0.503,0.417
82496,0.502,0.413
83490,0.501,0.41
84484,0.5,0.405
85478,0.499,0.406
86472,0.499,0.403
87466,0.498,0.402
88460,0.498,0.399
89454,0.497,0.397
90448,0.496,0.394
91442,0.496,0.392
92436,0.495,0.388
93430,0.495,0.387
94424,0.494,0.387
95418,0.493,0.382
96412,0.493,0.382
97406,0.492,0.379
98400,0.492,0.378
99394,0.491,0.376
100388,0.49,0.375
101382,0.49,0.372
102376,0.489,0.37
103370,0.489,0.369
104364,0.489,0.367
105358,0.488,0.366
106352,0.487,0.363
107346,0.487,0.361
108339,0.486,0.361
109333,0.486,0.356
110327,0.485,0.356
111321,0.485,0.355
112315,0.485,0.355
113309,0.484,0.353
114303,0.484,0.35
115297,0.483,0.35
116291,0.482,0.348
117285,0.483,0.346
118279,0.483,0.346
119273,0.482,0.345
120267,0.481,0.344
121261,0.48,0.34
122255,0.48,0.34
123249,0.48,0.339
124243,0.479,0.338
125237,0.479,0.339
126231,0.479,0.335
127225,0.479,0.334
128219,0.478,0.334
129213,0.478,0.332
130207,0.477,0.33
131201,0.477,0.332
132195,0.476,0.329
133189,0.476,0.328
134183,0.476,0.328
135177,0.475,0.324
136171,0.475,0.324
137165,0.475,0.324
138159,0.474,0.322
139152,0.474,0.322
140146,0.474,0.321
141140,0.474,0.321
142134,0.473,0.317
143128,0.473,0.317
144122,0.473,0.318
145116,0.472,0.316
146110,0.472,0.314
147104,0.471,0.313
148098,0.471,0.314
149092,0.471,0.311
150086,0.471,0.31
151080,0.47,0.31
152074,0.471,0.311
153068,0.47,0.309
154062,0.469,0.309
155056,0.469,0.307
156050,0.469,0.305
157044,0.469,0.306
158038,0.468,0.304
159032,0.468,0.304
160026,0.468,0.304
161020,0.468,0.303
162014,0.468,0.301
163007,0.467,0.303
164001,0.467,0.3
164995,0.467,0.301
165989,0.466,0.299
166983,0.467,0.297
167977,0.466,0.297
168971,0.465,0.296
169965,0.466,0.298
170959,0.465,0.295
171953,0.465,0.295
172947,0.464,0.294
173941,0.465,0.293
174935,0.464,0.294
175929,0.465,0.291
176923,0.464,0.29
177917,0.464,0.292
178911,0.463,0.288
179904,0.463,0.29
180898,0.463,0.289
181892,0.463,0.29
182886,0.463,0.287
183880,0.462,0.286
184874,0.462,0.287
185868,0.462,0.284
186862,0.462,0.284
187856,0.461,0.285
188850,0.461,0.286
189844,0.461,0.283
190838,0.461,0.284
191832,0.461,0.281
192826,0.46,0.282
193820,0.461,0.281
194814,0.46,0.281
195808,0.46,0.28
196801,0.46,0.281
197795,0.46,0.28
198789,0.459,0.277
199783,0.459,0.279
200777,0.459,0.279
201771,0.459,0.277
202765,0.459,0.276
203758,0.459,0.277
204752,0.458,0.275
205746,0.458,0.276
206740,0.458,0.275
207734,0.458,0.275
208728,0.458,0.274
209722,0.457,0.273
210716,0.457,0.274
211710,0.457,0.273
212704,0.457,0.271
213698,0.457,0.27
214692,0.457,0.271
215686,0.456,0.27
216680,0.456,0.27
217674,0.456,0.27
218668,0.456,0.27
219662,0.456,0.269
220656,0.456,0.269
221650,0.456,0.27
222644,0.455,0.268
223638,0.455,0.266
224632,0.455,0.268
225626,0.455,0.265
226620,0.454,0.266
227614,0.454,0.266
228608,0.455,0.266
229602,0.454,0.266
230596,0.454,0.263
231590,0.454,0.264
232584,0.454,0.266
233578,0.454,0.261
234572,0.454,0.262
235566,0.453,0.261
236560,0.453,0.262
237553,0.453,0.263
238547,0.453,0.262
239541,0.453,0.26
240535,0.453,0.262
241529,0.452,0.26
242523,0.452,0.262
243517,0.452,0.258
244511,0.452,0.258
245505,0.452,0.259
246499,0.452,0.259
247493,0.452,0.257
248486,0.451,0.258
249480,0.451,0.258
250474,0.451,0.257
251468,0.451,0.258
252462,0.451,0.256
253456,0.451,0.256
254450,0.451,0.255
255444,0.451,0.255
256438,0.45,0.255
257432,0.45,0.255
258426,0.45,0.254
259420,0.45,0.254
260414,0.45,0.254
261408,0.45,0.253
262402,0.449,0.253
263396,0.45,0.253
264390,0.449,0.252
265384,0.449,0.252
266377,0.449,0.252
267371,0.449,0.251
268365,0.449,0.251
269359,0.449,0.25
270353,0.449,0.252
271347,0.449,0.25
272341,0.448,0.249
273335,0.449,0.25
274329,0.448,0.249
275323,0.448,0.249
276317,0.448,0.25
277311,0.448,0.248
278305,0.448,0.249
279299,0.448,0.247
280293,0.448,0.248
281287,0.448,0.247
282281,0.447,0.247
283275,0.447,0.246
284269,0.447,0.246
285263,0.447,0.247
286257,0.447,0.248
287251,0.447,0.245
288245,0.446,0.246
289238,0.447,0.245
290232,0.447,0.244
291226,0.447,0.242
292220,0.446,0.244
293214,0.446,0.244
294208,0.446,0.246
295202,0.446,0.244
296196,0.445,0.243
297190,0.446,0.243
298184,0.446,0.242
299178,0.445,0.243
300172,0.445,0.242
301166,0.445,0.243
302160,0.445,0.24
303154,0.445,0.241
304148,0.445,0.24
305142,0.445,0.241
306136,0.445,0.24
307130,0.445,0.24
308124,0.444,0.241
309117,0.445,0.24
310111,0.444,0.24
311105,0.444,0.239
312099,0.444,0.239
313093,0.444,0.241
314087,0.444,0.238
315081,0.444,0.238
316075,0.444,0.24
317069,0.443,0.238
318063,0.444,0.238
319057,0.444,0.239
320051,0.443,0.237
321045,0.443,0.238
322039,0.443,0.237
323033,0.443,0.238
324027,0.443,0.236
325021,0.443,0.237
326015,0.443,0.237
327009,0.443,0.235
328003,0.442,0.237
328997,0.443,0.236
329991,0.442,0.233
330985,0.442,0.237
331979,0.442,0.235
332973,0.442,0.235
333967,0.442,0.237
334960,0.442,0.235
335954,0.442,0.234
336948,0.442,0.234
337942,0.442,0.232
338936,0.442,0.234
339930,0.442,0.233
340924,0.441,0.232
341918,0.442,0.234
342912,0.442,0.233
343906,0.441,0.233
344900,0.441,0.233
345894,0.441,0.229
346888,0.441,0.233
347882,0.441,0.232
348876,0.441,0.232
349870,0.441,0.231
350864,0.441,0.231
351858,0.441,0.229
352852,0.441,0.231
353846,0.441,0.231
354840,0.441,0.229
355834,0.44,0.231
356828,0.441,0.229
357821,0.44,0.229
358815,0.44,0.231
359809,0.44,0.23
360803,0.44,0.227
361797,0.44,0.229
362791,0.44,0.229
363785,0.44,0.229
364779,0.44,0.227
365773,0.44,0.229
366767,0.44,0.229
367761,0.439,0.229
368755,0.44,0.227
369749,0.44,0.226
370743,0.439,0.226
371737,0.44,0.228
372731,0.439,0.226
373725,0.439,0.228
374719,0.439,0.227
375713,0.439,0.226
376706,0.439,0.227
377700,0.439,0.226
378694,0.439,0.226
379688,0.439,0.226
380682,0.439,0.226
381676,0.439,0.225
382670,0.438,0.227
383664,0.438,0.225
384658,0.439,0.225
385652,0.438,0.225
386646,0.438,0.227
387640,0.438,0.224
388634,0.438,0.224
389628,0.438,0.225
390622,0.438,0.224
391616,0.438,0.224
392610,0.438,0.223
393604,0.437,0.224
394598,0.437,0.223
395592,0.438,0.223
396586,0.438,0.223
397580,0.437,0.223
398573,0.438,0.222
399567,0.437,0.223
400561,0.437,0.223
401555,0.437,0.221
402549,0.437,0.221
403543,0.437,0.222
404537,0.437,0.223
405531,0.437,0.222
406525,0.437,0.223
407519,0.437,0.22
408513,0.437,0.221
409507,0.436,0.221
410501,0.437,0.222
411495,0.436,0.22
412489,0.437,0.218
413483,0.436,0.221
414477,0.436,0.221
415471,0.436,0.219
416465,0.436,0.221
417459,0.436,0.219
418453,0.436,0.22
419447,0.436,0.219
420441,0.436,0.22
421435,0.436,0.219
422429,0.436,0.219
423423,0.436,0.219
424417,0.435,0.219
425411,0.435,0.219
426405,0.436,0.22
427398,0.436,0.216
428392,0.436,0.219

==> Hard Gate Knowledge Distillation - Leverage Calibration for Robust and Reliable Language Model/figure/Multi30K-Alpha.csv <==
STEP,Multi30K-Token,Multi30K-Sentence
117,0.996,1
236,0.989,1
355,0.938,1
474,0.924,1
593,0.913,1
712,0.903,1
831,0.895,1
950,0.885,1
1069,0.869,1
1188,0.852,1
1307,0.831,1
1426,0.812,0.999
1545,0.795,0.996
1664,0.78,0.995
1783,0.769,0.991
1902,0.755,0.985
2021,0.743,0.98
2140,0.73,0.974
2259,0.719,0.971
2378,0.712,0.963
2497,0.697,0.955
2616,0.686,0.942
2735,0.678,0.938
2854,0.668,0.929
2973,0.658,0.918
3092,0.648,0.913
3211,0.641,0.899
3330,0.631,0.885
3449,0.623,0.871
3568,0.611,0.859
3687,0.607,0.842
3806,0.601,0.832
3925,0.587,0.799
4044,0.584,0.786
4163,0.577,0.775
4282,0.568,0.734
4401,0.555,0.701
4520,0.55,0.665
4639,0.543,0.646
4758,0.534,0.607
4877,0.531,0.592
4996,0.523,0.56
5115,0.519,0.556
5234,0.516,0.531
5353,0.509,0.515
5472,0.504,0.496
5591,0.5,0.484
5710,0.498,0.479
5829,0.494,0.46
5948,0.488,0.451
6067,0.487,0.437
6186,0.482,0.43
6305,0.486,0.439
6424,0.477,0.407
6543,0.474,0.403
6662,0.476,0.405
6781,0.47,0.385
6900,0.468,0.384
7019,0.468,0.384
7138,0.466,0.373
7257,0.462,0.365
7376,0.46,0.362
7495,0.457,0.351
7614,0.459,0.358
7733,0.455,0.341
7852,0.454,0.348
7971,0.451,0.334
8090,0.45,0.339
8209,0.449,0.323
8328,0.45,0.329
8447,0.446,0.325
8566,0.445,0.319
8685,0.443,0.312
8804,0.442,0.312
8923,0.44,0.306
9042,0.439,0.308
9161,0.438,0.299
9280,0.438,0.303
9399,0.436,0.296
9518,0.436,0.3
9637,0.435,0.287
9756,0.431,0.288
9875,0.433,0.289
9994,0.432,0.288
10113,0.431,0.281
10232,0.43,0.285
10351,0.429,0.272
10470,0.428,0.274
10589,0.426,0.27
10708,0.427,0.274
10827,0.426,0.267
10946,0.425,0.264
11065,0.424,0.268
11184,0.425,0.263
11303,0.424,0.264
11422,0.424,0.266
11541,0.421,0.26
11660,0.419,0.257
11779,0.419,0.255
11898,0.42,0.258
12017,0.419,0.254
12136,0.42,0.251
12255,0.418,0.255
12374,0.418,0.247
12493,0.416,0.245
12612,0.417,0.251
12731,0.416,0.241
12850,0.414,0.243
12969,0.415,0.239
13088,0.413,0.243
13207,0.413,0.24
13326,0.413,0.243
13445,0.412,0.238
13564,0.412,0.236
13683,0.411,0.233
13802,0.411,0.237
13921,0.41,0.234
14040,0.41,0.23
14159,0.409,0.237
14278,0.409,0.232
14397,0.41,0.229
14516,0.408,0.226
14635,0.408,0.229
14754,0.407,0.226
14873,0.409,0.231
14992,0.407,0.222
15111,0.406,0.225
15230,0.406,0.219
15349,0.406,0.225
15468,0.406,0.221
15587,0.406,0.223
15706,0.404,0.221
15825,0.403,0.219
15944,0.404,0.213
16063,0.403,0.221
16182,0.403,0.216
16301,0.404,0.218
16420,0.401,0.218
16539,0.402,0.215
16658,0.402,0.216
16777,0.402,0.213
16896,0.401,0.215
17015,0.402,0.216
17134,0.4,0.211
17253,0.4,0.212
17372,0.402,0.214
17491,0.399,0.208
17610,0.4,0.213
17729,0.399,0.208
17848,0.399,0.208
17967,0.399,0.21
18086,0.398,0.207
18205,0.398,0.208
18324,0.397,0.204
18443,0.397,0.208
18562,0.397,0.205
18681,0.396,0.203
18800,0.397,0.206
18918,0.396,0.202
19037,0.396,0.205
19156,0.397,0.201
19275,0.396,0.205
19394,0.395,0.2
19513,0.395,0.2
19632,0.395,0.199
19751,0.395,0.2
19870,0.395,0.199
19989,0.394,0.199
20108,0.395,0.195
20227,0.393,0.198
20346,0.395,0.2
20465,0.394,0.193
20583,0.393,0.198
20702,0.395,0.199
20821,0.392,0.191
20940,0.393,0.195
21059,0.393,0.201
21178,0.392,0.194
21297,0.393,0.194
21416,0.392,0.195
21535,0.393,0.193
21654,0.392,0.195
21773,0.391,0.192
21892,0.391,0.189
22011,0.39,0.19
22130,0.39,0.193
22249,0.391,0.191
22368,0.39,0.186
22487,0.39,0.19
22606,0.391,0.191
22725,0.39,0.19
22844,0.39,0.187
22963,0.389,0.187
23082,0.39,0.191
23201,0.389,0.188
23320,0.388,0.188
23439,0.389,0.184
23558,0.389,0.188
23677,0.389,0.182
23796,0.389,0.186
23915,0.388,0.18
24034,0.389,0.189
24153,0.389,0.189
24272,0.388,0.181
24391,0.387,0.186
24510,0.386,0.182
24629,0.387,0.181
24748,0.388,0.185
24867,0.388,0.185
24986,0.386,0.179
25105,0.387,0.182
25224,0.386,0.18
25343,0.386,0.183
25462,0.387,0.182
25581,0.386,0.178
25700,0.386,0.182
25819,0.385,0.181
25938,0.386,0.182
26057,0.385,0.18
26176,0.386,0.181
26295,0.385,0.178
26414,0.385,0.179
26533,0.386,0.18
26652,0.385,0.175
26771,0.384,0.181
26890,0.386,0.179
27009,0.385,0.178
27128,0.385,0.179
27247,0.383,0.178
27366,0.383,0.175
27485,0.383,0.177
27604,0.383,0.177
27723,0.385,0.174
27842,0.384,0.179
27961,0.384,0.176
28080,0.383,0.174
28199,0.385,0.174
28318,0.384,0.18
28437,0.383,0.171
28556,0.384,0.175
28675,0.384,0.174
28794,0.383,0.174
28913,0.382,0.175
29032,0.383,0.174
29151,0.383,0.179
29270,0.382,0.171
29389,0.381,0.169
29508,0.381,0.17
29627,0.382,0.173
29746,0.382,0.175
29865,0.381,0.169
29984,0.382,0.172
30103,0.382,0.17
30222,0.381,0.17
30341,0.383,0.175
30460,0.382,0.168
30579,0.382,0.17
30698,0.381,0.169
30817,0.381,0.173
30936,0.38,0.168
31055,0.381,0.171
31174,0.38,0.169
31293,0.381,0.171
31412,0.38,0.167
31531,0.381,0.171
31650,0.381,0.166
31769,0.38,0.167
31888,0.38,0.17
32007,0.379,0.166
32126,0.381,0.17
32245,0.379,0.168
32364,0.38,0.169
32483,0.38,0.168
32602,0.38,0.167
32721,0.378,0.172
32840,0.379,0.165
32959,0.38,0.169
33078,0.379,0.166
33197,0.38,0.168
33316,0.378,0.163
33435,0.379,0.168
33554,0.379,0.167
33673,0.379,0.165
33792,0.379,0.163
33911,0.378,0.169
34030,0.378,0.164
34149,0.379,0.167
34268,0.38,0.167
34387,0.378,0.163
34506,0.378,0.163
34625,0.379,0.169
34744,0.379,0.162
34863,0.378,0.167
34982,0.377,0.163
35101,0.378,0.165
35220,0.379,0.167
35339,0.376,0.163
35458,0.377,0.163
35577,0.377,0.162
35695,0.377,0.164
35814,0.378,0.166
35933,0.378,0.159
36052,0.377,0.162
36171,0.377,0.161
36290,0.378,0.163
36409,0.377,0.162
36528,0.377,0.162
36647,0.377,0.162
36766,0.377,0.161
36885,0.377,0.162
37004,0.377,0.159
37123,0.377,0.163
37242,0.376,0.157
37361,0.376,0.158
37480,0.377,0.161
37599,0.377,0.162
37718,0.376,0.16
37837,0.378,0.159
37956,0.376,0.161
38075,0.376,0.16
38194,0.376,0.162
38313,0.376,0.162
38432,0.376,0.159
38551,0.375,0.16
38670,0.375,0.159
38789,0.374,0.156
38908,0.375,0.163
39027,0.377,0.159
39146,0.375,0.156
39265,0.375,0.16
39384,0.375,0.159
39503,0.375,0.157
39622,0.376,0.161
39741,0.376,0.157
39860,0.374,0.16
39979,0.375,0.156
40098,0.375,0.16
40217,0.374,0.157
40336,0.373,0.159
40455,0.376,0.162
40574,0.375,0.154
40693,0.375,0.159
40812,0.374,0.154
40931,0.374,0.157
41050,0.376,0.155
41169,0.374,0.156
41288,0.375,0.157
41407,0.374,0.155
41526,0.374,0.16
41645,0.374,0.153
41764,0.373,0.158
41883,0.373,0.154
42002,0.374,0.154
42121,0.374,0.155
42240,0.374,0.158
42359,0.373,0.159
42478,0.373,0.156
42597,0.375,0.157
42716,0.373,0.154
42835,0.372,0.154
42954,0.374,0.159
43073,0.373,0.155
43192,0.375,0.153
43311,0.373,0.155
43430,0.373,0.155
43549,0.374,0.153
43668,0.373,0.157
43787,0.374,0.158
43906,0.373,0.154
44025,0.373,0.155
44144,0.372,0.15
44263,0.374,0.156
44382,0.373,0.153
44501,0.372,0.153
44620,0.373,0.155
44739,0.373,0.155
44858,0.372,0.153
44977,0.373,0.154
45096,0.372,0.152
45215,0.372,0.15
45334,0.373,0.156
45453,0.373,0.154
45572,0.373,0.151
45691,0.372,0.155
45810,0.372,0.152
45929,0.373,0.152
46048,0.373,0.152
46167,0.372,0.158
46286,0.373,0.148
46405,0.373,0.15
46524,0.372,0.153
46642,0.372,0.152
46761,0.372,0.152
46880,0.372,0.151
46999,0.372,0.152
47118,0.372,0.151
47237,0.371,0.148
47356,0.372,0.153
47475,0.371,0.15
47594,0.372,0.152
47713,0.372,0.15
47832,0.372,0.153
47951,0.372,0.15
48070,0.371,0.15
48189,0.371,0.154
48308,0.371,0.15
48427,0.371,0.15
48546,0.37,0.148
48665,0.372,0.153
48784,0.371,0.147
48903,0.37,0.149
49022,0.371,0.15
49141,0.371,0.148
49260,0.37,0.149
49379,0.371,0.152
49498,0.371,0.149
49617,0.372,0.147
49736,0.371,0.148
49855,0.37,0.151
49973,0.371,0.15
50092,0.37,0.145
50211,0.37,0.152
50330,0.37,0.146
50449,0.371,0.149
50568,0.37,0.147
50687,0.37,0.149
50806,0.369,0.15
50925,0.37,0.151
51044,0.371,0.148
51163,0.37,0.149
51282,0.371,0.147
51401,0.37,0.151
51520,0.371,0.149
51639,0.37,0.148
51758,0.37,0.146
51877,0.37,0.146
51996,0.371,0.147
52115,0.37,0.15
52234,0.37,0.148
52353,0.37,0.146
52472,0.37,0.147
52591,0.369,0.149
52710,0.369,0.15
52829,0.369,0.151
52948,0.37,0.147
53067,0.371,0.153
53186,0.37,0.148
53305,0.37,0.147
53424,0.37,0.146
53543,0.37,0.144
53662,0.37,0.147
53781,0.369,0.144
53900,0.37,0.153
54019,0.369,0.144
54138,0.369,0.148
54257,0.369,0.145
54376,0.369,0.148
54495,0.369,0.146
54614,0.369,0.148
54733,0.369,0.145
54852,0.369,0.151
54971,0.369,0.144
55090,0.368,0.145
55209,0.369,0.148
55328,0.369,0.143
55447,0.369,0.148
55566,0.37,0.147
55685,0.369,0.142
55804,0.369,0.146
55923,0.37,0.147
56042,0.37,0.142
56161,0.368,0.145
56280,0.369,0.147
56399,0.369,0.145
56518,0.369,0.145
56637,0.369,0.146
56756,0.368,0.143
56875,0.368,0.15
56994,0.368,0.142
57113,0.368,0.146
57232,0.369,0.145
57351,0.37,0.147
57470,0.368,0.146
57589,0.368,0.145
57708,0.369,0.147
57827,0.369,0.143
57946,0.369,0.143
58065,0.368,0.146
58184,0.369,0.147
58303,0.368,0.145
58422,0.369,0.147
58541,0.368,0.143
58660,0.368,0.148
58779,0.367,0.142
58898,0.369,0.145
59017,0.367,0.142
59136,0.369,0.143
59255,0.368,0.144
59374,0.368,0.148
59493,0.368,0.148
59612,0.367,0.144
59731,0.369,0.146
59850,0.368,0.143
59969,0.367,0.145
60088,0.368,0.145
60207,0.367,0.143
60326,0.368,0.142
60445,0.368,0.144
60564,0.367,0.142
60683,0.367,0.143
60802,0.368,0.144
60921,0.367,0.142
61040,0.369,0.147
61159,0.367,0.144
61278,0.368,0.141
61397,0.368,0.142
61516,0.368,0.14
61635,0.366,0.143
61754,0.368,0.144
61873,0.368,0.146
61992,0.366,0.141
62111,0.368,0.141
62230,0.367,0.139
62349,0.368,0.141
62468,0.368,0.146
62587,0.367,0.141
62706,0.367,0.143
62825,0.367,0.142
62944,0.367,0.143
63063,0.367,0.138
63182,0.367,0.147
63301,0.367,0.139
63420,0.367,0.141
63539,0.368,0.144
63658,0.366,0.141
63777,0.366,0.139
63896,0.367,0.147
64015,0.367,0.139
64134,0.367,0.142
64253,0.367,0.142
64372,0.367,0.141
64491,0.367,0.142
64610,0.368,0.142
64729,0.368,0.143
64848,0.366,0.139
64967,0.366,0.145
65086,0.367,0.141
65205,0.368,0.141
65324,0.366,0.14
65443,0.368,0.141
65562,0.367,0.141
65681,0.366,0.139
65800,0.366,0.141
65919,0.367,0.14
66038,0.366,0.14
66157,0.367,0.146
66276,0.366,0.141
66395,0.366,0.14
66514,0.366,0.138
66633,0.366,0.14
66752,0.365,0.139
66871,0.367,0.142
66990,0.366,0.14
67109,0.367,0.138
67228,0.366,0.14
67347,0.367,0.141
67466,0.366,0.142
67585,0.367,0.143
67704,0.365,0.139
67823,0.365,0.138
67942,0.365,0.142
68061,0.367,0.141
68180,0.366,0.139
68299,0.366,0.142
68418,0.366,0.141
68537,0.365,0.141
68656,0.366,0.138
68775,0.365,0.137
68894,0.366,0.137
69013,0.367,0.141
69132,0.366,0.14
69251,0.366,0.141
69370,0.366,0.142
69489,0.365,0.138
69608,0.366,0.141
69727,0.365,0.139
69846,0.367,0.143
69965,0.365,0.137
70084,0.364,0.142
70203,0.366,0.136
70322,0.365,0.138
70441,0.365,0.136
70560,0.366,0.14
70679,0.366,0.139
70798,0.366,0.141
70917,0.366,0.139
71036,0.365,0.139
71155,0.365,0.138
71274,0.366,0.139
71393,0.364,0.138
71512,0.366,0.141
71631,0.367,0.138
71750,0.365,0.139
71869,0.365,0.136
71988,0.365,0.141
72107,0.366,0.138
72226,0.366,0.136
72345,0.366,0.14
72464,0.366,0.139
72583,0.365,0.141
72702,0.366,0.137
72821,0.366,0.137
72940,0.364,0.136
73059,0.365,0.137
73178,0.365,0.138
73297,0.366,0.14
73416,0.365,0.138
73535,0.366,0.14
73654,0.365,0.136
73773,0.365,0.141
73892,0.366,0.137
74011,0.365,0.135
74130,0.364,0.139
74249,0.366,0.137
74368,0.365,0.138
74487,0.365,0.135
74606,0.365,0.137
74725,0.365,0.137
74844,0.365,0.138
74963,0.365,0.138
75082,0.363,0.137
75201,0.364,0.137
75320,0.364,0.134
75439,0.365,0.137
75558,0.365,0.14
75677,0.365,0.137
75796,0.365,0.137
75915,0.364,0.134
76034,0.365,0.141
76153,0.365,0.138
76272,0.365,0.139
76391,0.366,0.139
76510,0.365,0.135
76629,0.364,0.136
76748,0.364,0.138
76867,0.364,0.134
76986,0.365,0.136
77105,0.364,0.134
77224,0.365,0.139
77343,0.364,0.137
77462,0.366,0.136
77581,0.363,0.136
77700,0.365,0.139
77819,0.366,0.137
77938,0.364,0.134
78057,0.365,0.138
78176,0.364,0.135
78295,0.365,0.134
78414,0.364,0.136
78533,0.364,0.141
78652,0.363,0.135
78771,0.365,0.136
78890,0.366,0.139
79009,0.365,0.136
79128,0.364,0.135
79247,0.364,0.138
79366,0.364,0.139
79485,0.364,0.135
79604,0.364,0.134
79723,0.364,0.134
79842,0.365,0.138
79961,0.364,0.136
80080,0.364,0.137
80199,0.364,0.136
80318,0.364,0.135
80437,0.364,0.137
80556,0.364,0.134
80675,0.364,0.137
80794,0.365,0.136
80913,0.364,0.132
81032,0.363,0.135
81151,0.364,0.136
81270,0.364,0.134
81389,0.364,0.134
81508,0.364,0.136
81627,0.363,0.137
81746,0.363,0.135
81865,0.363,0.133
81984,0.365,0.135
82103,0.363,0.134
82222,0.364,0.136
82341,0.364,0.136
82460,0.363,0.136
82579,0.363,0.134
82698,0.364,0.137
82817,0.364,0.134
82936,0.363,0.133
83055,0.363,0.135
83174,0.363,0.134
83293,0.363,0.135
83412,0.363,0.135
83531,0.363,0.133
83650,0.363,0.137
83769,0.364,0.135
83888,0.363,0.133
84007,0.364,0.134
84126,0.364,0.135
84245,0.363,0.136
84364,0.363,0.133
84483,0.363,0.133
84602,0.364,0.134
84721,0.363,0.137
84840,0.365,0.134
84959,0.363,0.134
85078,0.364,0.136
85197,0.364,0.132
85316,0.363,0.135
85435,0.363,0.134
85554,0.365,0.131
85673,0.363,0.133
85792,0.363,0.132
85911,0.364,0.136
86030,0.364,0.133
86149,0.364,0.138
86268,0.362,0.132
86387,0.363,0.135
86506,0.364,0.134
86625,0.362,0.134
86744,0.363,0.137
86863,0.363,0.132
86982,0.364,0.131
87101,0.364,0.135
87220,0.363,0.134
87339,0.362,0.135
87458,0.362,0.132
87577,0.364,0.137
87696,0.363,0.135
87815,0.363,0.133
87934,0.363,0.133
88053,0.362,0.134
88172,0.363,0.133
88291,0.363,0.132
88410,0.363,0.134
88529,0.363,0.13
88648,0.363,0.132
88767,0.362,0.133
88886,0.363,0.132
89005,0.364,0.136
89124,0.362,0.132
89243,0.363,0.135
89362,0.363,0.133
89481,0.363,0.13
89600,0.362,0.132
89719,0.362,0.134
89838,0.364,0.135
89957,0.362,0.133
90076,0.362,0.13
90195,0.362,0.134
90314,0.362,0.13
90433,0.364,0.137
90552,0.362,0.131
90671,0.362,0.13
90790,0.363,0.132
90909,0.362,0.136
91028,0.363,0.131
91147,0.363,0.133
91266,0.363,0.129
91385,0.363,0.132
91504,0.362,0.131
91623,0.363,0.133
91742,0.362,0.133
91861,0.362,0.134
91980,0.362,0.13
92099,0.362,0.134
92218,0.362,0.132
92337,0.362,0.134
92456,0.363,0.135
92575,0.362,0.13
92694,0.363,0.131
92813,0.363,0.134
92932,0.363,0.132
93051,0.362,0.134
93170,0.363,0.132
93289,0.362,0.133
93408,0.362,0.13
93527,0.362,0.132
93646,0.363,0.131
93765,0.361,0.138
93884,0.363,0.13
94003,0.363,0.132
94122,0.362,0.133
94241,0.362,0.131
94360,0.363,0.128
94479,0.362,0.133
94598,0.362,0.132
94717,0.362,0.13
94836,0.362,0.135
94955,0.363,0.131
95074,0.361,0.134
95193,0.362,0.13
95312,0.363,0.134
95431,0.363,0.133
95550,0.362,0.129
95669,0.362,0.135
95788,0.361,0.132
95907,0.362,0.13
96026,0.362,0.132
96145,0.362,0.131
96264,0.362,0.129
96383,0.362,0.132
96502,0.362,0.134
96621,0.362,0.13
96740,0.363,0.131
96859,0.362,0.129
96978,0.362,0.133
97097,0.362,0.134
97216,0.362,0.131
97335,0.361,0.128
97454,0.363,0.133
97573,0.362,0.132
97692,0.362,0.131
97811,0.362,0.133
97930,0.363,0.135
98049,0.362,0.129
98168,0.362,0.13
98287,0.363,0.131
98406,0.362,0.132
98525,0.362,0.134
98644,0.362,0.132
98763,0.363,0.134
98882,0.362,0.131
99001,0.361,0.13
99120,0.362,0.129
99239,0.363,0.136
99358,0.362,0.129
99477,0.361,0.129
99596,0.361,0.13
99715,0.361,0.132
99834,0.361,0.131
99953,0.361,0.128
100072,0.361,0.13
100191,0.362,0.128
100310,0.362,0.135
100429,0.362,0.127
100548,0.361,0.132
100667,0.361,0.133
100786,0.361,0.13
100905,0.362,0.13
101024,0.362,0.133
101143,0.361,0.132
101262,0.361,0.129
101381,0.361,0.13
101500,0.362,0.133
101619,0.361,0.129
101738,0.36,0.127
101857,0.362,0.129
101976,0.361,0.13
102095,0.363,0.132
102214,0.362,0.13
102333,0.361,0.13
102452,0.361,0.131
102571,0.361,0.133
102690,0.363,0.129
102809,0.36,0.132
102928,0.362,0.128
103047,0.36,0.129
103166,0.361,0.127
103285,0.362,0.133
103404,0.362,0.129
103523,0.362,0.129
103642,0.36,0.131
103761,0.361,0.133
103880,0.36,0.127
103998,0.361,0.129
104117,0.361,0.132
104236,0.361,0.13
104355,0.361,0.13
104474,0.361,0.131
104593,0.362,0.132
104712,0.361,0.128
104831,0.36,0.127
104950,0.362,0.13
105069,0.36,0.126
105188,0.361,0.132
105307,0.361,0.129
105426,0.361,0.13
105545,0.361,0.128
105664,0.361,0.129
105783,0.361,0.128
105902,0.361,0.131
106021,0.361,0.131
106140,0.36,0.128
106259,0.362,0.133
106378,0.362,0.129
106497,0.361,0.129
106616,0.36,0.128
106735,0.361,0.128
106854,0.362,0.132
106973,0.361,0.128
107092,0.361,0.129
107211,0.361,0.133
107330,0.361,0.129
107449,0.36,0.126
107568,0.362,0.132
107687,0.36,0.129
107806,0.362,0.128
107925,0.361,0.131
108044,0.361,0.128
108163,0.361,0.126
108282,0.36,0.128
108401,0.361,0.129
108520,0.362,0.132
108639,0.362,0.13
108758,0.36,0.127
108877,0.361,0.132
108996,0.36,0.127
109115,0.36,0.132
109234,0.361,0.128
109353,0.361,0.13
109472,0.36,0.135
109591,0.361,0.127
109710,0.361,0.127
109829,0.361,0.128
109948,0.36,0.132
110067,0.36,0.129
110186,0.361,0.126
110305,0.361,0.131
110424,0.361,0.128
110543,0.361,0.127
110662,0.361,0.127
110781,0.361,0.128
110900,0.361,0.125
111019,0.36,0.131
111138,0.36,0.128
111257,0.361,0.125
111376,0.361,0.13
111495,0.361,0.127
111614,0.361,0.129
111733,0.36,0.127
111852,0.36,0.127
111971,0.361,0.127
112090,0.361,0.13
112209,0.36,0.129
112328,0.36,0.129
112447,0.36,0.13
112566,0.362,0.13
112685,0.361,0.125
112804,0.361,0.125
112923,0.361,0.128
113042,0.36,0.127
113161,0.361,0.131
113280,0.36,0.126
113399,0.361,0.128
113518,0.36,0.127
113637,0.36,0.128
113756,0.362,0.133
113875,0.36,0.128
113994,0.36,0.129
114113,0.361,0.129
114232,0.361,0.126
114351,0.36,0.127
114470,0.36,0.129
114589,0.361,0.129
114708,0.36,0.127
114827,0.36,0.129
114946,0.361,0.128
115065,0.36,0.128
115184,0.36,0.131
115303,0.361,0.127
115422,0.359,0.125
115541,0.36,0.129
115660,0.36,0.125
115779,0.361,0.129
115898,0.36,0.13
116017,0.36,0.129
116136,0.36,0.126
116255,0.36,0.13
116374,0.361,0.128
116493,0.359,0.13
116612,0.361,0.129
116731,0.36,0.127
116850,0.361,0.127
116969,0.36,0.127
117088,0.361,0.126
117207,0.36,0.125
117326,0.361,0.127
117445,0.361,0.131
117564,0.36,0.127
117683,0.36,0.128
117802,0.36,0.127
117921,0.36,0.128
118040,0.359,0.131
118159,0.36,0.128
118278,0.36,0.126
118397,0.36,0.128
118515,0.36,0.127
118634,0.36,0.126
118753,0.36,0.127
118872,0.36,0.129
118991,0.36,0.128
119110,0.36,0.13
119229,0.36,0.126
119348,0.36,0.127
119467,0.36,0.127
119586,0.36,0.133
119705,0.36,0.128
119824,0.361,0.127
119943,0.36,0.125
120062,0.36,0.125
120181,0.36,0.13
120300,0.36,0.126
120419,0.36,0.125
120538,0.36,0.125
120657,0.361,0.132
120776,0.36,0.123
120895,0.36,0.125
121014,0.36,0.131
121133,0.36,0.128
121252,0.36,0.129
121371,0.361,0.127
121490,0.36,0.13
121609,0.36,0.128
121728,0.359,0.125
121847,0.361,0.127
121966,0.36,0.13
122085,0.36,0.124
122204,0.36,0.127
122323,0.359,0.13
122442,0.359,0.126
122561,0.36,0.127
122680,0.36,0.124
122799,0.36,0.125
122918,0.359,0.127
123037,0.36,0.123
123156,0.36,0.124
123275,0.36,0.128
123394,0.359,0.126
123513,0.36,0.124
123632,0.359,0.123
123751,0.36,0.131
123870,0.359,0.126
123988,0.36,0.126
124107,0.359,0.124
124226,0.36,0.129
124345,0.359,0.124
124464,0.359,0.125
124583,0.361,0.129
124702,0.36,0.125
124821,0.358,0.126
124940,0.361,0.13
125059,0.36,0.126
125178,0.359,0.126
125297,0.36,0.126
125416,0.359,0.126
125535,0.359,0.128
125654,0.358,0.125
125773,0.36,0.129
125892,0.359,0.126
126011,0.359,0.122
126130,0.36,0.124
126249,0.359,0.127
126368,0.359,0.128
126487,0.36,0.124
126606,0.361,0.128
126725,0.359,0.126
126844,0.36,0.127
126963,0.36,0.127
127082,0.359,0.125
127201,0.36,0.126
127320,0.359,0.129
127439,0.359,0.126
127558,0.361,0.126
127677,0.359,0.126
127796,0.36,0.125
127915,0.36,0.126
128034,0.359,0.126
128153,0.359,0.127
128272,0.359,0.129
128391,0.359,0.125
128510,0.36,0.128
128629,0.359,0.125
128748,0.359,0.123
128867,0.36,0.128
128986,0.359,0.128
129105,0.359,0.125
129224,0.36,0.127
129343,0.36,0.126
129462,0.359,0.127
129581,0.36,0.127
129700,0.359,0.123
129819,0.36,0.126
129938,0.36,0.125
130057,0.359,0.126
130176,0.36,0.124
130295,0.36,0.125
130414,0.359,0.128
130533,0.36,0.126
130652,0.359,0.126
130771,0.359,0.126
130890,0.359,0.126
131009,0.359,0.127
131128,0.361,0.123
131247,0.359,0.125
131366,0.36,0.125
131485,0.36,0.128
131604,0.359,0.125
131723,0.359,0.125
131842,0.359,0.123
131961,0.36,0.126
132080,0.359,0.126
132199,0.358,0.126
132318,0.359,0.122
132437,0.361,0.125
132556,0.36,0.126
132675,0.359,0.124
132794,0.36,0.128
132913,0.358,0.125
133032,0.36,0.125
133151,0.36,0.126
133270,0.358,0.124
133389,0.358,0.125
133508,0.359,0.123
133627,0.359,0.125
133746,0.359,0.123
133865,0.36,0.127
133984,0.359,0.129
134103,0.36,0.124
134222,0.359,0.124
134341,0.359,0.124
134460,0.359,0.123
134579,0.36,0.125
134698,0.359,0.125
134817,0.359,0.124
134935,0.359,0.125
135054,0.358,0.126
135173,0.359,0.125
135292,0.359,0.124
135411,0.359,0.124
135530,0.359,0.125
135649,0.36,0.127
135768,0.359,0.124
135887,0.359,0.127
136006,0.359,0.125
136125,0.358,0.123
136244,0.358,0.123
136363,0.359,0.127
136482,0.358,0.124
136601,0.359,0.127
136720,0.359,0.125
136839,0.358,0.123
136958,0.358,0.124
137077,0.359,0.125
137196,0.359,0.123
137315,0.359,0.124
137434,0.359,0.126
137553,0.359,0.127
137672,0.359,0.123
137791,0.358,0.124
137910,0.359,0.125
138029,0.36,0.127
138148,0.358,0.123
138267,0.36,0.126
138386,0.359,0.123
138505,0.359,0.125
138624,0.359,0.125
138743,0.36,0.125
138862,0.359,0.127
138981,0.36,0.124
139100,0.358,0.122
139219,0.359,0.125
139338,0.358,0.121
139457,0.358,0.125
139576,0.36,0.124
139695,0.359,0.122
139814,0.358,0.127
139933,0.359,0.125
140052,0.36,0.126
140171,0.359,0.124
140290,0.358,0.125
140409,0.358,0.126
140528,0.358,0.124
140647,0.359,0.124
140766,0.358,0.125
140885,0.358,0.122
141004,0.359,0.123
141123,0.358,0.124
141242,0.358,0.123
141361,0.359,0.125
141480,0.359,0.126
141599,0.358,0.124
141718,0.359,0.124
141837,0.359,0.123
141956,0.359,0.122
142075,0.358,0.125
142194,0.359,0.128
142313,0.357,0.124
142432,0.359,0.124
142551,0.358,0.122
142670,0.359,0.125
142789,0.36,0.126
142908,0.359,0.123
143027,0.36,0.128
143146,0.357,0.121
143265,0.36,0.126
143384,0.358,0.123
143503,0.359,0.125
143622,0.358,0.124
143741,0.359,0.121
143860,0.358,0.124
143979,0.359,0.124
144098,0.359,0.128
144217,0.359,0.122
144336,0.359,0.126
144455,0.358,0.122
144574,0.359,0.123
144693,0.358,0.124
144812,0.358,0.121
144931,0.359,0.121
145050,0.359,0.124
145169,0.358,0.122
145288,0.358,0.124
145407,0.358,0.123
145526,0.359,0.126
145645,0.358,0.125
145764,0.357,0.127
145883,0.358,0.123
146002,0.358,0.122
146121,0.358,0.126
146240,0.357,0.123
146359,0.359,0.124
146478,0.358,0.12
146597,0.358,0.125
146716,0.359,0.123
146835,0.358,0.121
146954,0.358,0.124
147073,0.358,0.127
147192,0.359,0.121
147311,0.358,0.123
147430,0.358,0.128
147549,0.359,0.121
147668,0.358,0.123
147787,0.358,0.122
147906,0.358,0.124
148025,0.358,0.127
148144,0.358,0.122
148263,0.358,0.126
148382,0.359,0.121
148501,0.359,0.124
148620,0.359,0.122
148739,0.358,0.121
148858,0.358,0.123
148977,0.358,0.125
149096,0.359,0.124
149215,0.357,0.123
149334,0.359,0.126
149453,0.358,0.125
149572,0.358,0.123
149691,0.357,0.125
149810,0.358,0.122
149929,0.358,0.123
150048,0.358,0.123
150167,0.358,0.123
150286,0.359,0.125
150405,0.358,0.121
150524,0.359,0.126
150643,0.357,0.124
150762,0.359,0.123
150881,0.357,0.122
151000,0.359,0.122
151119,0.358,0.127
151238,0.357,0.121
151357,0.359,0.124
151476,0.358,0.124
151595,0.358,0.12
151714,0.359,0.124
151833,0.357,0.12
151952,0.358,0.124
152071,0.357,0.124
152190,0.358,0.124
152309,0.359,0.123
152428,0.358,0.119
152547,0.358,0.127
152666,0.359,0.126
152785,0.358,0.121
152904,0.358,0.123
153023,0.358,0.122
153142,0.358,0.122
153261,0.359,0.124
153380,0.356,0.122
153499,0.359,0.125
153618,0.358,0.121
153737,0.358,0.126
153856,0.358,0.126
153975,0.357,0.121
154094,0.358,0.123
154213,0.358,0.12
154332,0.357,0.122
154451,0.358,0.122
154570,0.358,0.122
154689,0.359,0.122
154808,0.358,0.123
154927,0.358,0.126
155046,0.358,0.121
155165,0.357,0.126
155284,0.358,0.125
155403,0.359,0.122
155522,0.359,0.122
155641,0.357,0.127
155760,0.358,0.124
155879,0.357,0.124
155998,0.358,0.121
156117,0.358,0.122
156236,0.358,0.125
156355,0.358,0.123
156474,0.358,0.121
156593,0.358,0.12
156712,0.358,0.121
156831,0.357,0.119
156950,0.358,0.121
157069,0.358,0.122
157188,0.358,0.123
157307,0.357,0.121
157426,0.357,0.122
157545,0.357,0.124
157664,0.357,0.121
157783,0.359,0.123
157902,0.358,0.122
158021,0.357,0.126
158140,0.358,0.121
158259,0.359,0.121
158378,0.358,0.119
158497,0.357,0.122
158616,0.358,0.124
158735,0.358,0.123
158854,0.358,0.124
158973,0.357,0.121
159092,0.357,0.122
159211,0.358,0.124
159330,0.357,0.124
159449,0.358,0.124
159568,0.358,0.123
159687,0.357,0.12
159806,0.357,0.12
159925,0.358,0.122
160044,0.358,0.123
160163,0.357,0.123
160282,0.358,0.126
160401,0.358,0.122
160520,0.358,0.122
160639,0.358,0.12
160758,0.357,0.125
160877,0.359,0.123
160996,0.357,0.12
161115,0.358,0.123
161234,0.357,0.128
161353,0.358,0.12
161472,0.357,0.119
161591,0.357,0.122
161710,0.358,0.12
161829,0.357,0.121
161948,0.358,0.122
162067,0.358,0.122
162186,0.357,0.121
162305,0.358,0.123
162424,0.358,0.12
162543,0.358,0.124
162662,0.358,0.124
162781,0.356,0.125
162900,0.358,0.121
163019,0.357,0.122
163138,0.357,0.124
163257,0.357,0.12
163376,0.357,0.123
163495,0.358,0.121
163614,0.357,0.122
163733,0.358,0.123
163852,0.357,0.123
163971,0.358,0.122
164090,0.357,0.123
164209,0.357,0.121
164328,0.358,0.123
164447,0.357,0.121
164566,0.358,0.121
164685,0.358,0.122
164804,0.357,0.123
164923,0.358,0.122
165042,0.356,0.125
165161,0.357,0.121
165280,0.359,0.121
165399,0.359,0.129
165518,0.356,0.119
165637,0.357,0.123
165756,0.358,0.12
165875,0.358,0.121
165994,0.357,0.122
166113,0.359,0.122
166232,0.357,0.124
166351,0.358,0.122
166470,0.358,0.121
166589,0.357,0.12
166708,0.358,0.122
166827,0.358,0.125
166946,0.358,0.123
167065,0.357,0.12
167184,0.357,0.121
167303,0.357,0.12
167422,0.358,0.125
167541,0.358,0.121
167660,0.357,0.119
167779,0.358,0.12
167898,0.357,0.123
168017,0.358,0.121
168136,0.357,0.12
168255,0.357,0.123
168374,0.358,0.121
168493,0.358,0.122
168612,0.357,0.12
168731,0.356,0.126
168850,0.358,0.123
168969,0.357,0.118
169088,0.357,0.121
169207,0.358,0.12
169326,0.357,0.122
169445,0.356,0.124
169564,0.357,0.12
169683,0.357,0.12
169802,0.358,0.122
169921,0.356,0.125
170040,0.358,0.122
170159,0.357,0.121
170278,0.358,0.124
170397,0.358,0.119
170516,0.357,0.122
170635,0.358,0.121
170754,0.358,0.118
170873,0.357,0.125
170992,0.358,0.121
171111,0.357,0.123
171230,0.357,0.12
171349,0.358,0.12
171468,0.357,0.12
171587,0.357,0.121
171706,0.357,0.119
171825,0.358,0.119
171944,0.356,0.121
172063,0.356,0.121
172182,0.358,0.12
172301,0.356,0.121
172420,0.357,0.124
172539,0.357,0.119
172658,0.359,0.123
172777,0.357,0.122
172896,0.358,0.123
173015,0.358,0.123
173134,0.357,0.118
173253,0.357,0.122
173372,0.357,0.12
173491,0.357,0.12
173610,0.357,0.119
173729,0.357,0.121
173848,0.358,0.123
173967,0.357,0.121
174086,0.357,0.123
174205,0.357,0.122
174324,0.357,0.122
174443,0.358,0.121
174562,0.357,0.122
174681,0.357,0.121
174800,0.357,0.123
174919,0.357,0.122
175038,0.358,0.121
175157,0.358,0.124
175276,0.357,0.122
175395,0.357,0.119
175514,0.358,0.122
175633,0.357,0.121
175752,0.358,0.119
175871,0.358,0.121
175990,0.357,0.12
176109,0.357,0.119
176228,0.357,0.122
176347,0.359,0.122
176466,0.357,0.121
176585,0.358,0.12
176704,0.357,0.119
176823,0.357,0.122
176942,0.358,0.12
177061,0.356,0.12
177180,0.357,0.12
177299,0.357,0.119
177418,0.357,0.123
177537,0.357,0.12
177656,0.358,0.119
177775,0.356,0.121
177894,0.357,0.12
178013,0.357,0.119
178132,0.356,0.118
178251,0.357,0.12
178370,0.357,0.121
178489,0.356,0.12
178608,0.357,0.122
178727,0.358,0.123
178846,0.357,0.123
178965,0.356,0.119
179084,0.357,0.122
179203,0.356,0.122
179322,0.357,0.123
179441,0.357,0.121
179560,0.357,0.117
179679,0.357,0.12
179798,0.357,0.12
179917,0.357,0.117
180036,0.357,0.12
180155,0.357,0.123
180274,0.357,0.119
180393,0.357,0.12
180512,0.357,0.118
180631,0.357,0.119
180750,0.357,0.119
180869,0.356,0.125
180988,0.357,0.119
181107,0.357,0.12
181226,0.357,0.121
181345,0.356,0.123
181464,0.358,0.121
181583,0.357,0.121
181702,0.356,0.121
181821,0.358,0.121
181940,0.357,0.12
182059,0.356,0.123
182178,0.356,0.12
182297,0.357,0.119
182416,0.357,0.124
182535,0.356,0.119
182654,0.357,0.119
182773,0.356,0.12
182892,0.357,0.118
183011,0.357,0.121
183130,0.357,0.121
183249,0.357,0.117
183368,0.357,0.122
183487,0.357,0.12
183606,0.357,0.118
183725,0.357,0.12
183844,0.356,0.122
183963,0.358,0.12
184082,0.356,0.12
184201,0.357,0.119
184320,0.357,0.122
184439,0.356,0.119
184558,0.356,0.118
184677,0.356,0.122
184796,0.356,0.117
184915,0.357,0.121
185034,0.358,0.119
185153,0.357,0.119
185272,0.357,0.121
185391,0.357,0.123
185510,0.356,0.118
185629,0.356,0.117
185748,0.357,0.119
185867,0.356,0.121
185986,0.357,0.118
186105,0.357,0.121
186224,0.356,0.119
186343,0.357,0.12
186462,0.356,0.117
186581,0.356,0.123
186700,0.357,0.12
186819,0.357,0.12
186938,0.355,0.121
187057,0.357,0.121
187176,0.357,0.122
187295,0.356,0.123
187414,0.357,0.121
187533,0.356,0.123
187652,0.357,0.121
187771,0.357,0.119
187890,0.356,0.119
188009,0.356,0.116
188128,0.357,0.12
188247,0.357,0.12
188366,0.357,0.12
188485,0.356,0.119
188604,0.357,0.118
188723,0.356,0.119
188842,0.357,0.123
188961,0.357,0.119
189080,0.357,0.118
189199,0.357,0.122
189318,0.356,0.117
189437,0.356,0.117
189556,0.355,0.12
189675,0.356,0.118
189794,0.357,0.122
189913,0.356,0.12
190032,0.357,0.122
190151,0.357,0.121
190270,0.357,0.118
190389,0.356,0.119
190508,0.358,0.119
190627,0.357,0.118
190746,0.356,0.12
190865,0.356,0.122
190984,0.357,0.121
191103,0.357,0.123
191222,0.356,0.12
191341,0.357,0.116
191460,0.356,0.12
191579,0.357,0.118
191698,0.358,0.125
191817,0.357,0.12
191936,0.356,0.12
192055,0.357,0.118
192174,0.357,0.117
192293,0.355,0.119
192412,0.357,0.12
192531,0.356,0.121
192650,0.356,0.12
192769,0.357,0.116
192888,0.357,0.119
193007,0.356,0.118
193126,0.357,0.12
193245,0.357,0.117
193364,0.356,0.12
193483,0.356,0.121
193602,0.357,0.12
193721,0.357,0.119
193840,0.356,0.119
193959,0.356,0.117
194078,0.357,0.118
194197,0.356,0.119
194316,0.356,0.121
194435,0.356,0.123
194554,0.357,0.12
194673,0.357,0.121
194792,0.357,0.117
194911,0.356,0.119
195030,0.356,0.119
195149,0.356,0.117
195268,0.356,0.121
195387,0.357,0.121
195506,0.356,0.122
195625,0.355,0.116
195744,0.357,0.12
195863,0.357,0.12
195982,0.357,0.12
196101,0.356,0.119
196220,0.356,0.12
196339,0.356,0.122
196458,0.355,0.117
196577,0.356,0.119
196696,0.356,0.122
196815,0.357,0.119
196934,0.356,0.121
197053,0.357,0.121
197172,0.357,0.12
197291,0.356,0.12
197410,0.357,0.117
197528,0.355,0.121
197647,0.356,0.118
197766,0.357,0.117
197885,0.356,0.118
198004,0.356,0.122
198123,0.357,0.121
198242,0.356,0.116
198361,0.356,0.121
198480,0.356,0.117
198599,0.357,0.121
198718,0.357,0.122
198837,0.356,0.118
198956,0.356,0.118
199075,0.357,0.123
199194,0.356,0.118
199313,0.355,0.117
199432,0.356,0.119
199551,0.358,0.119
199670,0.357,0.121
199789,0.356,0.121
199908,0.357,0.119
200027,0.356,0.119
200146,0.356,0.119
200265,0.357,0.121
200384,0.357,0.118
200503,0.357,0.123
200622,0.356,0.118
200741,0.357,0.12
200860,0.355,0.12
200979,0.356,0.118
201098,0.356,0.121
201217,0.357,0.118
201336,0.356,0.119
201455,0.356,0.119
201574,0.356,0.117
201693,0.356,0.118
201812,0.356,0.119
201931,0.356,0.122
202050,0.356,0.119
202169,0.355,0.118
202288,0.356,0.118
202407,0.356,0.117
202526,0.357,0.12
202645,0.355,0.119
202764,0.357,0.12
202883,0.357,0.116
203002,0.357,0.117
203121,0.356,0.121
203240,0.356,0.117
203359,0.357,0.12
203478,0.355,0.123
203597,0.356,0.117
203716,0.357,0.12
203835,0.357,0.12
203954,0.356,0.118
204073,0.356,0.121
204192,0.356,0.116
204311,0.355,0.117
204430,0.357,0.119
204549,0.355,0.119
204668,0.356,0.119
204787,0.356,0.119
204906,0.357,0.118
205025,0.356,0.118
205144,0.356,0.119
205263,0.356,0.123
205382,0.357,0.119
205501,0.357,0.118
205620,0.356,0.119
205739,0.356,0.118
205858,0.356,0.119
205977,0.357,0.122
206096,0.357,0.12
206215,0.356,0.118
206334,0.356,0.119
206453,0.356,0.119
206572,0.356,0.123
206691,0.355,0.115
206810,0.356,0.118
206929,0.356,0.115
207048,0.356,0.117
207167,0.356,0.119
207286,0.356,0.118
207405,0.356,0.119
207524,0.357,0.117
207643,0.356,0.119
207762,0.355,0.118
207881,0.356,0.117
208000,0.356,0.117
208119,0.356,0.12
208238,0.357,0.125
208357,0.356,0.117
208476,0.356,0.118
208595,0.356,0.12
208714,0.356,0.116
208833,0.356,0.12
208952,0.356,0.118
209071,0.357,0.119
209190,0.357,0.12
209309,0.356,0.12
209428,0.356,0.119
209547,0.356,0.124
209666,0.357,0.12
209785,0.356,0.121
209904,0.356,0.12
210023,0.356,0.115
210142,0.357,0.119
210261,0.357,0.119
210380,0.356,0.117
210499,0.356,0.121
210618,0.355,0.119
210737,0.357,0.117
210856,0.356,0.119
210975,0.355,0.116
211094,0.356,0.118
211213,0.357,0.119
211332,0.356,0.116
211451,0.357,0.119
211570,0.356,0.118
211689,0.356,0.12
211808,0.356,0.118
211927,0.356,0.118
212046,0.356,0.122
212165,0.356,0.115
212284,0.356,0.12
212403,0.355,0.118
212522,0.356,0.117
212641,0.355,0.12
212760,0.357,0.119
212879,0.356,0.117
212998,0.356,0.119
213117,0.357,0.118
213236,0.357,0.12
213355,0.356,0.116
213474,0.355,0.121
213593,0.355,0.116
213712,0.357,0.118
213831,0.355,0.12
213950,0.356,0.118
214069,0.355,0.117
214188,0.356,0.116
214307,0.356,0.12
214426,0.356,0.12
214545,0.356,0.118
214664,0.356,0.118
214783,0.356,0.117
214902,0.355,0.119
215021,0.357,0.118
215140,0.355,0.12
215259,0.356,0.119
215378,0.355,0.117
215497,0.356,0.118
215616,0.357,0.116
215735,0.356,0.117
215854,0.356,0.118
215973,0.355,0.12
216092,0.356,0.117
216211,0.356,0.119
216330,0.355,0.118
216448,0.356,0.118
216567,0.356,0.118
216686,0.356,0.12
216805,0.356,0.117
216924,0.356,0.118
217043,0.357,0.116
217162,0.355,0.121
217281,0.356,0.118
217400,0.356,0.118
217519,0.355,0.119
217638,0.356,0.118
217757,0.356,0.119
217876,0.355,0.12
217995,0.357,0.116
218114,0.357,0.116
218233,0.355,0.12
218352,0.357,0.116
218471,0.356,0.117
218590,0.356,0.121
218709,0.356,0.116
218828,0.355,0.12
218947,0.356,0.119
219066,0.355,0.118
219185,0.356,0.115
219304,0.356,0.121
219423,0.356,0.116
219542,0.356,0.118
219661,0.356,0.119
219780,0.355,0.117
219899,0.356,0.119
220018,0.357,0.118
220137,0.356,0.117
220256,0.356,0.117
220375,0.356,0.119
220494,0.356,0.119
220613,0.355,0.117
220732,0.355,0.116
220851,0.355,0.118
220970,0.356,0.117
221089,0.355,0.119
221208,0.356,0.117
221327,0.356,0.117
221446,0.355,0.119
221565,0.356,0.119
221684,0.355,0.119
221803,0.356,0.119
221922,0.356,0.117
222041,0.356,0.116
222160,0.355,0.117
222279,0.356,0.121
222398,0.355,0.117
222517,0.356,0.118
222636,0.356,0.116
222755,0.355,0.117
222874,0.356,0.118
222993,0.356,0.119
223112,0.356,0.118
223231,0.356,0.116
223350,0.356,0.117
223469,0.356,0.118
223588,0.355,0.119
223707,0.356,0.12
223826,0.355,0.115
223945,0.356,0.117
224064,0.355,0.119
224183,0.356,0.12
224302,0.356,0.115
224421,0.356,0.118
224540,0.356,0.115
224659,0.356,0.118
224778,0.354,0.118
224897,0.356,0.119
225016,0.355,0.116
225135,0.356,0.12
225254,0.356,0.116
225373,0.356,0.12
225492,0.356,0.118
225611,0.356,0.115
225730,0.355,0.122
225849,0.356,0.119
225968,0.355,0.117
226087,0.355,0.116
226206,0.355,0.117
226325,0.356,0.12
226444,0.356,0.117
226563,0.355,0.116
226682,0.356,0.12
226801,0.355,0.116
226920,0.355,0.122
227039,0.355,0.116
227158,0.357,0.118
227277,0.355,0.12
227396,0.355,0.116
227515,0.356,0.12
227634,0.355,0.119
227753,0.356,0.118
227872,0.356,0.115
227991,0.355,0.117
228110,0.355,0.118
228229,0.356,0.117
228348,0.356,0.119
228467,0.356,0.118
228586,0.356,0.115
228705,0.356,0.119
228824,0.356,0.119
228943,0.355,0.115
229062,0.356,0.117
229181,0.355,0.12
229300,0.356,0.12
229419,0.356,0.119
229538,0.356,0.119
229657,0.355,0.117
229776,0.355,0.117
229895,0.356,0.116
230014,0.354,0.116
230133,0.355,0.12
230252,0.355,0.116
230371,0.356,0.115
230490,0.356,0.122
230609,0.357,0.119
230728,0.356,0.118
230847,0.355,0.117
230966,0.356,0.115
231085,0.356,0.117
231204,0.356,0.118
231323,0.355,0.115
231442,0.355,0.119
231561,0.358,0.117
231680,0.355,0.118
231799,0.355,0.119
231918,0.355,0.115
232037,0.356,0.121
232156,0.356,0.119
232275,0.355,0.116
232394,0.356,0.115
232513,0.355,0.116
232632,0.354,0.12
232751,0.357,0.116
232870,0.356,0.117
232989,0.355,0.116
233108,0.355,0.12
233227,0.356,0.117
233346,0.355,0.118
233465,0.356,0.119
233584,0.355,0.118
233703,0.355,0.118
233822,0.355,0.114
233941,0.355,0.115
234060,0.356,0.116
234179,0.355,0.117
234298,0.356,0.116
234417,0.356,0.116
234536,0.356,0.118
234655,0.355,0.116
234774,0.356,0.119
234893,0.355,0.115
235012,0.355,0.117
235131,0.356,0.12
235250,0.355,0.117
235369,0.356,0.116
235488,0.356,0.116
235607,0.357,0.114
235726,0.356,0.114
235845,0.354,0.115
235964,0.356,0.117
236083,0.355,0.117
236202,0.356,0.116
236321,0.356,0.116
236440,0.355,0.116
236559,0.356,0.117
236678,0.356,0.117
236797,0.356,0.118
236916,0.355,0.119
237035,0.355,0.115
237154,0.356,0.117
237273,0.356,0.119
237392,0.355,0.118
237511,0.355,0.118
237630,0.356,0.117
237749,0.355,0.119
237868,0.356,0.119
237987,0.355,0.117
238106,0.356,0.119
238225,0.356,0.116
238344,0.355,0.119
238463,0.355,0.118
238582,0.355,0.114
238701,0.354,0.116
238820,0.356,0.117
238939,0.355,0.116
239058,0.354,0.117
239177,0.357,0.116
239296,0.356,0.12
239415,0.356,0.116
239534,0.355,0.116
239653,0.356,0.117
239772,0.355,0.115
239891,0.356,0.117
240010,0.355,0.117
240129,0.355,0.118
240248,0.355,0.115
240367,0.355,0.117
240486,0.356,0.115
240605,0.356,0.118
240724,0.357,0.116
240843,0.354,0.119
240962,0.355,0.115
241081,0.354,0.116
241200,0.357,0.115
241319,0.355,0.115
241438,0.355,0.116
241557,0.356,0.119
241676,0.355,0.118
241794,0.356,0.122
241913,0.357,0.114
242032,0.356,0.116
242151,0.355,0.117
242270,0.355,0.117
242389,0.355,0.118
242508,0.357,0.118
242627,0.354,0.115
242746,0.356,0.117
242865,0.356,0.114
242984,0.355,0.113
243103,0.355,0.116
243222,0.356,0.118
243341,0.354,0.119
243460,0.356,0.117
243579,0.355,0.117
243698,0.356,0.116
243817,0.355,0.116
243936,0.356,0.117
244055,0.355,0.116
244174,0.355,0.118
244293,0.355,0.117
244412,0.354,0.121
244531,0.355,0.117
244650,0.355,0.116
244769,0.355,0.115
244888,0.355,0.116
245007,0.354,0.116
245126,0.355,0.116
245245,0.356,0.119
245364,0.354,0.114
245483,0.356,0.117
245602,0.356,0.117
245721,0.355,0.117
245840,0.356,0.117
245959,0.355,0.119
246078,0.356,0.117
246197,0.356,0.114
246316,0.355,0.116
246435,0.356,0.12
246554,0.356,0.112
246673,0.355,0.117
246792,0.355,0.115
246911,0.354,0.116
247030,0.355,0.119
247149,0.355,0.119
247268,0.355,0.117
247387,0.354,0.117
247506,0.356,0.119
247625,0.355,0.119
247744,0.355,0.117
247863,0.355,0.116
247982,0.354,0.118
248101,0.355,0.116
248220,0.355,0.116
248339,0.355,0.115
248458,0.354,0.118
248577,0.355,0.12
248696,0.355,0.113
248815,0.355,0.119
248934,0.355,0.114
249053,0.355,0.116
249172,0.354,0.119
249291,0.356,0.118
249410,0.356,0.115
249529,0.355,0.12
249648,0.355,0.113
249767,0.355,0.115
249886,0.355,0.116
250005,0.355,0.118
250124,0.356,0.122
250243,0.354,0.115
250362,0.356,0.114
250481,0.355,0.117
250600,0.354,0.114
250719,0.356,0.117
250838,0.355,0.113
250957,0.355,0.117
251076,0.355,0.119
251195,0.355,0.116
251314,0.355,0.115
251433,0.355,0.116
251552,0.354,0.116
251671,0.356,0.118
251790,0.355,0.118
251909,0.355,0.115
252028,0.354,0.118
252147,0.355,0.116
252266,0.355,0.119
252385,0.355,0.115
252504,0.355,0.113
252623,0.356,0.118
252742,0.355,0.116
252861,0.354,0.116
252980,0.355,0.117
253099,0.356,0.114
253218,0.355,0.114
253337,0.354,0.119
253456,0.355,0.116
253575,0.355,0.117

==> figure/GT_Ratio_Result.csv <==
,iwslt14_gating_KD_GT_0000,iwslt14_gating_KD_GT_0000_CE,iwslt14_gating_KD_GT_0000_selfEvolve,iwslt14_gating_KD_GT_3333,iwslt14_gating_KD_GT_5555,iwslt14_gating_KD_GT_no_drop_0000,iwslt14_gating_KD_GT_temp_0000_1.5,iwslt14_gating_KD_GT_temp_0000_2.0,iwslt14_gating_KD_GT_temp_0000_2.5,iwslt14_gating_KD_GT_temp_0000_CE_1.5,iwslt14_gating_KD_GT_temp_0000_CE_2.0,iwslt14_gating_KD_GT_temp_sent_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt14_gating_KD_GT_temp_sent_prob_5555_1.0,iwslt15-en-vi_gating_KD_GT_0000,iwslt15-en-vi_gating_KD_GT_3333,iwslt15-en-vi_gating_KD_GT_5555,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_1.5,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_2.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_5555_1.0,multi30k.tokenized.de-en_gating_KD_GT_0000,multi30k.tokenized.de-en_gating_KD_GT_3333,multi30k.tokenized.de-en_gating_KD_GT_5555,multi30k.tokenized.de-en_gating_KD_GT_temp_0000_CE_2.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_0000_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_3333_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_5555_1.0
0,0.962,0.973,0.973,0.961,0.961,0.969,0.971,0.972,0.972,0.973,0.974,1.0,1.0,1.0,1.0,0.964,0.964,0.963,0.975,0.975,1.0,1.0,1.0,0.996,0.996,0.996,0.995,1.0,1.0,1.0
1,0.926,0.95,0.943,0.922,0.923,0.941,0.947,0.948,0.949,0.952,0.952,0.999,1.0,1.0,1.0,0.932,0.932,0.931,0.956,0.956,1.0,1.0,1.0,0.989,0.988,0.989,0.99,1.0,1.0,1.0
2,0.891,0.929,0.914,0.886,0.887,0.915,0.926,0.929,0.93,0.934,0.937,0.996,1.0,1.0,1.0,0.907,0.91,0.908,0.943,0.945,0.999,1.0,1.0,0.938,0.939,0.939,0.983,1.0,1.0,1.0
3,0.845,0.904,0.872,0.841,0.843,0.885,0.902,0.907,0.908,0.914,0.92,0.983,0.998,0.998,0.998,0.872,0.882,0.877,0.927,0.931,0.999,0.999,0.999,0.924,0.926,0.924,0.976,1.0,1.0,1.0
4,0.798,0.878,0.83,0.797,0.797,0.855,0.878,0.885,0.886,0.894,0.903,0.962,0.995,0.994,0.995,0.828,0.838,0.834,0.908,0.914,0.998,0.998,0.998,0.913,0.915,0.914,0.971,1.0,1.0,1.0
5,0.764,0.857,0.797,0.765,0.765,0.835,0.86,0.87,0.871,0.878,0.89,0.936,0.99,0.99,0.99,0.787,0.795,0.794,0.888,0.898,0.995,0.995,0.995,0.903,0.906,0.904,0.967,1.0,1.0,1.0
6,0.739,0.842,0.772,0.741,0.74,0.818,0.848,0.858,0.86,0.866,0.88,0.911,0.985,0.985,0.985,0.756,0.764,0.762,0.874,0.885,0.992,0.992,0.992,0.895,0.897,0.895,0.964,1.0,1.0,1.0
7,0.72,0.828,0.752,0.722,0.721,0.806,0.838,0.849,0.851,0.857,0.873,0.888,0.98,0.98,0.98,0.734,0.742,0.739,0.863,0.876,0.988,0.989,0.988,0.885,0.885,0.883,0.96,1.0,1.0,1.0
8,0.705,0.817,0.737,0.707,0.706,0.796,0.83,0.842,0.844,0.849,0.866,0.865,0.975,0.974,0.974,0.717,0.723,0.721,0.854,0.869,0.985,0.985,0.984,0.869,0.863,0.869,0.955,1.0,1.0,1.0
9,0.691,0.806,0.723,0.693,0.693,0.785,0.823,0.836,0.838,0.842,0.86,0.842,0.969,0.968,0.968,0.702,0.708,0.706,0.846,0.862,0.98,0.98,0.979,0.852,0.845,0.85,0.949,1.0,1.0,1.0
10,0.68,0.797,0.71,0.682,0.681,0.777,0.817,0.831,0.833,0.836,0.855,0.821,0.963,0.961,0.962,0.69,0.696,0.694,0.839,0.856,0.974,0.975,0.974,0.831,0.825,0.829,0.942,1.0,0.999,1.0
11,0.669,0.789,0.699,0.672,0.672,0.768,0.812,0.825,0.828,0.83,0.85,0.799,0.957,0.954,0.955,0.679,0.684,0.683,0.833,0.852,0.969,0.97,0.968,0.812,0.806,0.812,0.937,0.999,0.998,0.998
12,0.66,0.781,0.689,0.663,0.663,0.76,0.807,0.821,0.824,0.824,0.846,0.778,0.949,0.947,0.947,0.669,0.675,0.674,0.828,0.847,0.961,0.964,0.961,0.795,0.794,0.795,0.931,0.996,0.996,0.996
13,0.652,0.774,0.68,0.655,0.655,0.753,0.802,0.817,0.82,0.82,0.842,0.758,0.942,0.939,0.94,0.66,0.666,0.664,0.823,0.843,0.955,0.957,0.953,0.78,0.779,0.784,0.925,0.995,0.993,0.994
14,0.644,0.767,0.672,0.648,0.648,0.746,0.798,0.813,0.816,0.815,0.838,0.74,0.933,0.931,0.932,0.652,0.658,0.657,0.818,0.839,0.947,0.95,0.945,0.769,0.766,0.767,0.922,0.991,0.99,0.99
15,0.637,0.761,0.665,0.641,0.641,0.74,0.794,0.809,0.812,0.811,0.835,0.722,0.925,0.922,0.922,0.645,0.651,0.649,0.813,0.835,0.939,0.942,0.937,0.755,0.752,0.757,0.917,0.985,0.985,0.986
16,0.631,0.755,0.658,0.634,0.634,0.733,0.79,0.806,0.81,0.807,0.832,0.705,0.914,0.911,0.913,0.638,0.644,0.643,0.809,0.832,0.93,0.933,0.927,0.743,0.741,0.745,0.913,0.98,0.981,0.982
17,0.625,0.75,0.65,0.628,0.629,0.727,0.787,0.803,0.806,0.803,0.828,0.688,0.906,0.902,0.902,0.632,0.638,0.637,0.805,0.828,0.921,0.925,0.917,0.73,0.729,0.733,0.909,0.974,0.976,0.977
18,0.619,0.744,0.644,0.623,0.623,0.722,0.783,0.8,0.803,0.8,0.825,0.672,0.895,0.891,0.891,0.626,0.632,0.631,0.801,0.825,0.91,0.914,0.908,0.719,0.718,0.72,0.904,0.971,0.968,0.968
19,0.614,0.739,0.638,0.618,0.618,0.716,0.78,0.797,0.801,0.797,0.823,0.658,0.884,0.88,0.881,0.621,0.627,0.626,0.798,0.822,0.899,0.903,0.896,0.712,0.708,0.709,0.901,0.963,0.959,0.961
20,0.61,0.735,0.633,0.613,0.614,0.711,0.778,0.795,0.798,0.794,0.82,0.646,0.873,0.867,0.869,0.615,0.622,0.62,0.795,0.819,0.888,0.893,0.884,0.697,0.701,0.699,0.896,0.955,0.955,0.954
21,0.605,0.731,0.627,0.609,0.609,0.705,0.775,0.792,0.796,0.79,0.818,0.632,0.861,0.856,0.857,0.611,0.616,0.616,0.792,0.817,0.877,0.882,0.871,0.686,0.69,0.691,0.891,0.942,0.946,0.945
22,0.601,0.727,0.622,0.604,0.604,0.7,0.772,0.79,0.793,0.788,0.815,0.621,0.847,0.845,0.844,0.606,0.612,0.611,0.789,0.814,0.863,0.87,0.857,0.678,0.678,0.68,0.889,0.938,0.935,0.937
23,0.596,0.722,0.617,0.6,0.601,0.695,0.77,0.787,0.791,0.785,0.813,0.607,0.835,0.831,0.832,0.602,0.608,0.607,0.786,0.812,0.848,0.857,0.846,0.668,0.67,0.671,0.884,0.929,0.929,0.931
24,0.593,0.718,0.612,0.596,0.597,0.691,0.767,0.785,0.789,0.783,0.811,0.596,0.822,0.819,0.818,0.598,0.604,0.603,0.783,0.809,0.836,0.844,0.83,0.658,0.661,0.664,0.88,0.918,0.922,0.918
25,0.589,0.714,0.608,0.593,0.593,0.686,0.765,0.783,0.786,0.78,0.809,0.586,0.809,0.805,0.804,0.594,0.6,0.599,0.78,0.807,0.82,0.832,0.816,0.648,0.65,0.653,0.875,0.913,0.91,0.91
26,0.586,0.712,0.604,0.59,0.591,0.682,0.763,0.781,0.784,0.778,0.807,0.578,0.797,0.793,0.794,0.59,0.596,0.596,0.778,0.805,0.806,0.818,0.803,0.641,0.642,0.647,0.872,0.899,0.896,0.898
27,0.582,0.708,0.6,0.587,0.586,0.678,0.761,0.779,0.783,0.776,0.805,0.568,0.782,0.779,0.778,0.586,0.592,0.592,0.775,0.803,0.791,0.802,0.789,0.631,0.635,0.636,0.867,0.885,0.886,0.884
28,0.579,0.704,0.596,0.583,0.584,0.673,0.758,0.777,0.781,0.773,0.803,0.557,0.769,0.766,0.765,0.583,0.59,0.588,0.773,0.801,0.776,0.789,0.769,0.623,0.627,0.627,0.863,0.871,0.876,0.869
29,0.576,0.701,0.592,0.581,0.581,0.669,0.756,0.775,0.779,0.772,0.802,0.551,0.755,0.753,0.752,0.58,0.586,0.585,0.771,0.799,0.761,0.774,0.759,0.611,0.618,0.62,0.857,0.859,0.86,0.86
30,0.573,0.698,0.589,0.578,0.578,0.665,0.755,0.774,0.777,0.769,0.8,0.542,0.743,0.742,0.741,0.576,0.583,0.582,0.768,0.797,0.744,0.761,0.741,0.607,0.615,0.617,0.855,0.842,0.845,0.854
31,0.57,0.696,0.585,0.575,0.575,0.662,0.753,0.772,0.776,0.767,0.798,0.536,0.729,0.728,0.728,0.574,0.58,0.579,0.766,0.795,0.73,0.746,0.728,0.601,0.604,0.609,0.851,0.832,0.831,0.83
32,0.568,0.693,0.581,0.572,0.573,0.658,0.751,0.77,0.774,0.766,0.797,0.527,0.717,0.716,0.718,0.571,0.577,0.577,0.765,0.794,0.717,0.732,0.715,0.587,0.6,0.601,0.845,0.799,0.813,0.818
33,0.565,0.69,0.578,0.57,0.571,0.655,0.75,0.769,0.772,0.764,0.795,0.523,0.704,0.705,0.707,0.568,0.574,0.574,0.762,0.792,0.705,0.717,0.699,0.584,0.591,0.593,0.843,0.786,0.792,0.797
34,0.563,0.688,0.576,0.567,0.568,0.651,0.748,0.767,0.771,0.762,0.794,0.516,0.694,0.694,0.694,0.566,0.572,0.572,0.761,0.79,0.691,0.706,0.689,0.577,0.587,0.588,0.838,0.775,0.774,0.777
35,0.56,0.685,0.573,0.565,0.566,0.649,0.746,0.766,0.77,0.761,0.792,0.511,0.683,0.681,0.683,0.563,0.569,0.568,0.758,0.788,0.674,0.689,0.674,0.568,0.576,0.579,0.834,0.734,0.736,0.747
36,0.558,0.684,0.57,0.563,0.564,0.645,0.745,0.764,0.768,0.759,0.791,0.503,0.671,0.673,0.675,0.561,0.567,0.566,0.757,0.787,0.663,0.682,0.662,0.555,0.572,0.57,0.829,0.701,0.727,0.711
37,0.556,0.681,0.567,0.561,0.561,0.642,0.744,0.763,0.767,0.758,0.789,0.499,0.661,0.665,0.663,0.558,0.565,0.565,0.755,0.785,0.65,0.669,0.652,0.55,0.562,0.564,0.823,0.665,0.679,0.698
38,0.554,0.679,0.564,0.559,0.559,0.639,0.742,0.762,0.766,0.756,0.789,0.494,0.651,0.653,0.652,0.556,0.562,0.562,0.754,0.784,0.639,0.657,0.639,0.543,0.556,0.554,0.82,0.646,0.655,0.667
39,0.552,0.677,0.563,0.557,0.557,0.637,0.741,0.76,0.764,0.755,0.787,0.488,0.64,0.645,0.644,0.555,0.56,0.56,0.752,0.783,0.632,0.645,0.631,0.534,0.545,0.552,0.815,0.607,0.626,0.66
40,0.55,0.675,0.559,0.555,0.555,0.633,0.739,0.759,0.763,0.753,0.785,0.483,0.633,0.635,0.636,0.552,0.558,0.558,0.751,0.781,0.616,0.636,0.62,0.531,0.546,0.544,0.815,0.592,0.613,0.605
41,0.548,0.673,0.557,0.553,0.554,0.631,0.738,0.758,0.762,0.752,0.785,0.48,0.625,0.626,0.628,0.549,0.556,0.555,0.749,0.78,0.607,0.625,0.61,0.523,0.536,0.537,0.811,0.56,0.595,0.592
42,0.547,0.671,0.555,0.552,0.552,0.628,0.737,0.757,0.76,0.751,0.784,0.475,0.614,0.621,0.62,0.548,0.554,0.554,0.747,0.778,0.601,0.616,0.603,0.519,0.533,0.537,0.808,0.556,0.573,0.597
43,0.545,0.671,0.552,0.55,0.55,0.626,0.736,0.756,0.76,0.75,0.783,0.471,0.607,0.614,0.612,0.547,0.552,0.552,0.746,0.777,0.588,0.606,0.59,0.516,0.528,0.527,0.805,0.531,0.56,0.552
44,0.543,0.668,0.551,0.548,0.549,0.624,0.734,0.755,0.758,0.749,0.782,0.466,0.6,0.606,0.603,0.544,0.55,0.55,0.744,0.776,0.581,0.597,0.584,0.509,0.52,0.523,0.802,0.515,0.533,0.55
45,0.541,0.666,0.547,0.546,0.547,0.619,0.733,0.753,0.757,0.748,0.781,0.464,0.589,0.596,0.596,0.543,0.548,0.548,0.743,0.775,0.573,0.588,0.576,0.504,0.519,0.52,0.799,0.496,0.532,0.533
46,0.54,0.664,0.546,0.545,0.546,0.619,0.732,0.752,0.756,0.747,0.78,0.459,0.584,0.589,0.589,0.541,0.547,0.546,0.741,0.774,0.562,0.58,0.568,0.5,0.513,0.515,0.795,0.484,0.509,0.513
47,0.539,0.663,0.544,0.544,0.544,0.617,0.731,0.751,0.755,0.746,0.779,0.455,0.576,0.584,0.583,0.539,0.545,0.545,0.74,0.773,0.557,0.573,0.56,0.498,0.512,0.511,0.795,0.479,0.507,0.497
48,0.537,0.661,0.542,0.542,0.542,0.614,0.73,0.75,0.754,0.745,0.778,0.451,0.571,0.579,0.574,0.538,0.543,0.543,0.739,0.772,0.548,0.563,0.554,0.494,0.506,0.506,0.792,0.46,0.481,0.49
49,0.536,0.66,0.54,0.54,0.541,0.612,0.729,0.749,0.753,0.743,0.777,0.448,0.565,0.569,0.57,0.536,0.542,0.542,0.737,0.77,0.541,0.557,0.547,0.488,0.502,0.504,0.79,0.451,0.477,0.476
50,0.534,0.658,0.538,0.539,0.54,0.61,0.728,0.748,0.752,0.742,0.776,0.446,0.558,0.566,0.564,0.535,0.54,0.54,0.737,0.77,0.536,0.549,0.538,0.487,0.499,0.5,0.788,0.437,0.463,0.467
51,0.533,0.657,0.536,0.538,0.539,0.607,0.727,0.747,0.752,0.742,0.775,0.443,0.553,0.558,0.557,0.533,0.538,0.539,0.736,0.768,0.528,0.543,0.533,0.482,0.497,0.497,0.785,0.43,0.455,0.459
52,0.532,0.655,0.535,0.536,0.537,0.605,0.726,0.746,0.75,0.741,0.774,0.442,0.547,0.553,0.553,0.532,0.537,0.537,0.734,0.767,0.52,0.538,0.527,0.486,0.492,0.493,0.785,0.439,0.443,0.447
53,0.531,0.655,0.533,0.536,0.536,0.603,0.726,0.746,0.749,0.74,0.774,0.437,0.541,0.549,0.548,0.531,0.536,0.536,0.734,0.767,0.516,0.53,0.522,0.477,0.489,0.492,0.782,0.407,0.434,0.441
54,0.529,0.652,0.531,0.534,0.534,0.602,0.725,0.744,0.749,0.739,0.773,0.434,0.536,0.543,0.544,0.529,0.534,0.535,0.732,0.765,0.508,0.525,0.513,0.474,0.487,0.488,0.78,0.403,0.424,0.427
55,0.528,0.651,0.53,0.533,0.534,0.6,0.724,0.744,0.748,0.738,0.772,0.432,0.531,0.538,0.537,0.528,0.533,0.533,0.731,0.765,0.504,0.519,0.506,0.476,0.484,0.487,0.778,0.405,0.419,0.43
56,0.526,0.651,0.528,0.531,0.533,0.598,0.723,0.743,0.747,0.737,0.771,0.429,0.523,0.533,0.531,0.527,0.532,0.532,0.731,0.764,0.498,0.514,0.504,0.47,0.484,0.483,0.776,0.385,0.419,0.411
57,0.526,0.649,0.527,0.53,0.531,0.597,0.722,0.742,0.746,0.737,0.771,0.427,0.52,0.528,0.525,0.525,0.53,0.53,0.73,0.763,0.492,0.507,0.496,0.468,0.477,0.481,0.774,0.384,0.401,0.413
58,0.524,0.648,0.525,0.529,0.53,0.594,0.721,0.741,0.745,0.736,0.77,0.422,0.517,0.523,0.524,0.524,0.529,0.529,0.729,0.762,0.488,0.501,0.491,0.468,0.477,0.479,0.776,0.384,0.401,0.4
59,0.523,0.647,0.524,0.528,0.529,0.592,0.72,0.741,0.745,0.735,0.769,0.421,0.511,0.52,0.52,0.523,0.528,0.529,0.727,0.761,0.485,0.497,0.488,0.466,0.476,0.476,0.772,0.373,0.392,0.39
60,0.523,0.646,0.522,0.527,0.528,0.592,0.72,0.74,0.744,0.734,0.768,0.419,0.506,0.514,0.514,0.522,0.527,0.527,0.727,0.76,0.477,0.491,0.484,0.462,0.473,0.473,0.771,0.365,0.387,0.393
61,0.521,0.645,0.521,0.526,0.527,0.589,0.719,0.739,0.743,0.733,0.768,0.418,0.502,0.51,0.511,0.52,0.526,0.526,0.726,0.759,0.473,0.488,0.478,0.46,0.471,0.471,0.77,0.362,0.385,0.378
62,0.52,0.644,0.519,0.525,0.525,0.588,0.718,0.738,0.742,0.733,0.767,0.414,0.498,0.507,0.505,0.52,0.525,0.524,0.725,0.758,0.467,0.482,0.474,0.457,0.469,0.47,0.767,0.351,0.376,0.384
63,0.519,0.643,0.518,0.524,0.525,0.586,0.717,0.737,0.741,0.732,0.767,0.413,0.494,0.505,0.504,0.518,0.523,0.523,0.724,0.757,0.465,0.48,0.469,0.459,0.467,0.468,0.769,0.358,0.365,0.367
64,0.518,0.642,0.516,0.524,0.524,0.584,0.717,0.737,0.741,0.731,0.766,0.411,0.492,0.499,0.499,0.517,0.523,0.522,0.723,0.757,0.459,0.474,0.466,0.455,0.464,0.466,0.765,0.341,0.365,0.371
65,0.517,0.641,0.515,0.522,0.523,0.583,0.716,0.736,0.74,0.731,0.765,0.409,0.486,0.494,0.495,0.516,0.522,0.521,0.722,0.756,0.456,0.47,0.463,0.454,0.464,0.464,0.765,0.348,0.361,0.359
66,0.517,0.64,0.514,0.521,0.522,0.582,0.715,0.735,0.74,0.73,0.764,0.407,0.482,0.493,0.492,0.515,0.52,0.52,0.721,0.755,0.453,0.466,0.458,0.451,0.461,0.462,0.764,0.334,0.35,0.357
67,0.515,0.639,0.512,0.52,0.521,0.58,0.715,0.734,0.739,0.729,0.764,0.404,0.48,0.49,0.487,0.514,0.519,0.519,0.721,0.754,0.45,0.46,0.456,0.45,0.461,0.459,0.762,0.339,0.35,0.351
68,0.515,0.638,0.511,0.52,0.52,0.579,0.714,0.734,0.738,0.728,0.763,0.404,0.476,0.484,0.484,0.514,0.518,0.518,0.72,0.754,0.443,0.457,0.447,0.449,0.458,0.46,0.761,0.323,0.344,0.352
69,0.514,0.637,0.51,0.519,0.519,0.578,0.713,0.733,0.738,0.728,0.763,0.403,0.474,0.484,0.479,0.512,0.518,0.518,0.719,0.753,0.441,0.455,0.448,0.45,0.459,0.458,0.761,0.329,0.35,0.347
70,0.513,0.636,0.509,0.518,0.519,0.576,0.712,0.733,0.737,0.728,0.762,0.399,0.468,0.479,0.479,0.511,0.516,0.516,0.718,0.752,0.436,0.449,0.443,0.446,0.455,0.457,0.76,0.325,0.331,0.337
71,0.512,0.635,0.508,0.517,0.518,0.575,0.712,0.732,0.736,0.727,0.761,0.398,0.465,0.476,0.473,0.51,0.515,0.515,0.717,0.752,0.433,0.448,0.439,0.445,0.454,0.454,0.759,0.319,0.333,0.338
72,0.511,0.634,0.507,0.516,0.517,0.573,0.711,0.731,0.735,0.726,0.761,0.396,0.465,0.472,0.471,0.51,0.514,0.514,0.717,0.751,0.43,0.442,0.437,0.443,0.452,0.454,0.757,0.312,0.333,0.332
73,0.51,0.634,0.506,0.515,0.516,0.572,0.711,0.731,0.735,0.726,0.761,0.394,0.461,0.471,0.468,0.509,0.513,0.514,0.716,0.75,0.429,0.442,0.433,0.442,0.45,0.451,0.757,0.312,0.328,0.333
74,0.51,0.632,0.504,0.515,0.516,0.571,0.71,0.73,0.734,0.725,0.76,0.394,0.457,0.467,0.466,0.508,0.513,0.513,0.716,0.75,0.422,0.437,0.43,0.44,0.449,0.452,0.755,0.306,0.315,0.326
75,0.509,0.632,0.504,0.514,0.515,0.57,0.709,0.729,0.734,0.725,0.759,0.391,0.453,0.464,0.463,0.507,0.512,0.512,0.715,0.749,0.421,0.432,0.427,0.439,0.448,0.45,0.755,0.308,0.325,0.325
76,0.508,0.631,0.502,0.513,0.514,0.569,0.709,0.729,0.733,0.724,0.759,0.39,0.453,0.461,0.459,0.506,0.511,0.511,0.714,0.748,0.417,0.432,0.424,0.438,0.448,0.446,0.754,0.299,0.315,0.315
77,0.508,0.631,0.502,0.512,0.513,0.567,0.708,0.728,0.733,0.723,0.758,0.389,0.449,0.459,0.458,0.505,0.51,0.51,0.714,0.748,0.412,0.427,0.421,0.438,0.446,0.446,0.754,0.303,0.313,0.32
78,0.507,0.629,0.501,0.512,0.512,0.566,0.708,0.728,0.732,0.723,0.758,0.388,0.445,0.457,0.457,0.505,0.51,0.51,0.713,0.747,0.411,0.423,0.418,0.436,0.446,0.446,0.753,0.296,0.308,0.314
79,0.506,0.628,0.5,0.51,0.512,0.565,0.707,0.727,0.731,0.722,0.758,0.387,0.444,0.455,0.452,0.504,0.508,0.509,0.712,0.746,0.411,0.42,0.415,0.436,0.444,0.445,0.752,0.3,0.314,0.31
80,0.505,0.628,0.498,0.51,0.511,0.564,0.707,0.727,0.731,0.722,0.757,0.385,0.441,0.451,0.45,0.503,0.508,0.508,0.712,0.746,0.406,0.419,0.414,0.435,0.443,0.444,0.75,0.287,0.305,0.315
81,0.505,0.627,0.498,0.51,0.511,0.563,0.706,0.726,0.73,0.721,0.757,0.382,0.439,0.449,0.448,0.503,0.507,0.507,0.711,0.745,0.402,0.417,0.409,0.431,0.442,0.443,0.75,0.288,0.305,0.302
82,0.504,0.627,0.497,0.509,0.51,0.562,0.706,0.726,0.73,0.721,0.756,0.383,0.436,0.445,0.444,0.502,0.507,0.507,0.71,0.745,0.4,0.413,0.408,0.433,0.44,0.441,0.749,0.289,0.301,0.304
83,0.503,0.625,0.496,0.508,0.509,0.56,0.705,0.725,0.729,0.72,0.756,0.381,0.432,0.444,0.441,0.501,0.505,0.505,0.709,0.744,0.397,0.41,0.405,0.432,0.44,0.44,0.749,0.288,0.292,0.294
84,0.503,0.625,0.495,0.508,0.508,0.559,0.704,0.724,0.729,0.72,0.755,0.378,0.431,0.442,0.439,0.5,0.504,0.505,0.709,0.744,0.398,0.405,0.402,0.431,0.439,0.439,0.748,0.281,0.299,0.303
85,0.502,0.625,0.494,0.507,0.508,0.559,0.704,0.724,0.728,0.72,0.755,0.378,0.428,0.439,0.438,0.499,0.504,0.504,0.709,0.743,0.392,0.406,0.399,0.43,0.437,0.437,0.747,0.285,0.292,0.294
86,0.502,0.624,0.493,0.506,0.507,0.557,0.703,0.724,0.728,0.719,0.754,0.376,0.427,0.437,0.438,0.499,0.504,0.503,0.708,0.742,0.389,0.403,0.397,0.429,0.438,0.439,0.747,0.272,0.291,0.291
87,0.501,0.623,0.493,0.505,0.507,0.557,0.703,0.723,0.727,0.718,0.754,0.376,0.425,0.433,0.433,0.498,0.502,0.503,0.708,0.742,0.39,0.402,0.395,0.428,0.435,0.436,0.747,0.274,0.294,0.289
88,0.5,0.623,0.492,0.505,0.506,0.556,0.703,0.723,0.727,0.718,0.753,0.374,0.421,0.432,0.43,0.498,0.502,0.502,0.707,0.742,0.386,0.399,0.393,0.426,0.436,0.437,0.745,0.27,0.284,0.291
89,0.5,0.622,0.491,0.504,0.505,0.554,0.702,0.722,0.726,0.718,0.753,0.373,0.419,0.432,0.43,0.497,0.501,0.501,0.707,0.741,0.385,0.397,0.389,0.427,0.434,0.435,0.745,0.274,0.288,0.289
90,0.499,0.621,0.49,0.504,0.505,0.553,0.702,0.722,0.726,0.717,0.753,0.373,0.418,0.429,0.427,0.496,0.501,0.501,0.706,0.741,0.382,0.394,0.39,0.426,0.433,0.433,0.744,0.267,0.284,0.286
91,0.499,0.621,0.489,0.503,0.504,0.553,0.701,0.721,0.726,0.717,0.752,0.371,0.414,0.428,0.425,0.496,0.5,0.5,0.705,0.74,0.38,0.392,0.386,0.425,0.432,0.432,0.743,0.264,0.275,0.283
92,0.498,0.62,0.489,0.503,0.504,0.551,0.701,0.721,0.725,0.717,0.752,0.37,0.415,0.425,0.423,0.495,0.499,0.5,0.705,0.739,0.377,0.388,0.383,0.424,0.43,0.431,0.743,0.268,0.279,0.281
93,0.497,0.619,0.488,0.502,0.503,0.551,0.7,0.72,0.724,0.716,0.751,0.368,0.412,0.422,0.42,0.495,0.499,0.499,0.704,0.739,0.375,0.387,0.382,0.425,0.431,0.432,0.743,0.263,0.278,0.282
94,0.497,0.62,0.487,0.501,0.503,0.55,0.7,0.72,0.724,0.716,0.751,0.368,0.41,0.42,0.42,0.494,0.498,0.498,0.704,0.738,0.372,0.387,0.381,0.424,0.431,0.43,0.742,0.264,0.272,0.277
95,0.496,0.62,0.486,0.501,0.502,0.549,0.699,0.719,0.723,0.715,0.751,0.367,0.408,0.42,0.418,0.493,0.498,0.498,0.703,0.738,0.372,0.382,0.377,0.424,0.429,0.429,0.742,0.266,0.274,0.273
96,0.496,0.618,0.485,0.501,0.501,0.548,0.699,0.719,0.723,0.715,0.75,0.366,0.405,0.418,0.417,0.493,0.497,0.497,0.703,0.737,0.369,0.382,0.375,0.421,0.428,0.43,0.741,0.26,0.268,0.276
97,0.495,0.617,0.485,0.5,0.501,0.548,0.699,0.719,0.723,0.714,0.75,0.364,0.404,0.415,0.414,0.492,0.496,0.496,0.703,0.737,0.367,0.379,0.374,0.419,0.428,0.428,0.74,0.257,0.276,0.268
98,0.495,0.617,0.484,0.499,0.5,0.547,0.698,0.718,0.722,0.714,0.749,0.364,0.404,0.415,0.412,0.492,0.496,0.496,0.702,0.737,0.366,0.378,0.371,0.419,0.427,0.427,0.74,0.255,0.262,0.272
99,0.494,0.616,0.483,0.499,0.5,0.545,0.698,0.718,0.721,0.713,0.749,0.362,0.401,0.413,0.409,0.491,0.495,0.496,0.702,0.736,0.365,0.376,0.372,0.42,0.427,0.427,0.739,0.258,0.265,0.264
100,0.494,0.616,0.483,0.499,0.499,0.545,0.697,0.717,0.721,0.713,0.749,0.362,0.4,0.412,0.408,0.49,0.495,0.495,0.701,0.736,0.362,0.375,0.369,0.419,0.425,0.426,0.739,0.254,0.265,0.27
101,0.493,0.615,0.482,0.498,0.499,0.544,0.697,0.717,0.721,0.713,0.749,0.361,0.398,0.408,0.408,0.49,0.495,0.494,0.701,0.735,0.361,0.372,0.366,0.42,0.424,0.426,0.738,0.251,0.26,0.267
102,0.493,0.615,0.481,0.497,0.498,0.543,0.696,0.717,0.721,0.713,0.748,0.36,0.396,0.406,0.406,0.489,0.493,0.494,0.7,0.735,0.359,0.37,0.367,0.418,0.423,0.424,0.738,0.255,0.263,0.265
103,0.492,0.614,0.481,0.497,0.498,0.542,0.696,0.716,0.72,0.712,0.747,0.359,0.392,0.405,0.404,0.489,0.493,0.493,0.7,0.734,0.357,0.369,0.363,0.418,0.423,0.423,0.738,0.247,0.257,0.261
104,0.492,0.613,0.48,0.496,0.498,0.542,0.696,0.716,0.72,0.712,0.747,0.358,0.393,0.403,0.403,0.489,0.493,0.493,0.7,0.734,0.357,0.367,0.363,0.416,0.423,0.424,0.737,0.245,0.261,0.266
105,0.491,0.613,0.479,0.496,0.497,0.541,0.695,0.715,0.72,0.712,0.747,0.356,0.391,0.403,0.401,0.488,0.492,0.492,0.699,0.734,0.352,0.366,0.359,0.417,0.422,0.422,0.737,0.251,0.255,0.259
106,0.491,0.613,0.478,0.496,0.497,0.54,0.695,0.715,0.719,0.712,0.747,0.356,0.389,0.401,0.4,0.487,0.491,0.491,0.698,0.733,0.351,0.363,0.359,0.416,0.421,0.421,0.736,0.241,0.257,0.258
107,0.491,0.612,0.478,0.495,0.497,0.539,0.694,0.714,0.719,0.711,0.746,0.356,0.388,0.4,0.398,0.487,0.491,0.491,0.698,0.733,0.349,0.361,0.356,0.414,0.422,0.421,0.736,0.243,0.255,0.253
108,0.49,0.611,0.477,0.495,0.496,0.538,0.694,0.714,0.718,0.71,0.746,0.354,0.387,0.399,0.397,0.486,0.491,0.491,0.697,0.733,0.347,0.361,0.356,0.415,0.421,0.42,0.735,0.239,0.254,0.256
109,0.49,0.611,0.477,0.494,0.495,0.538,0.694,0.713,0.718,0.71,0.746,0.353,0.384,0.397,0.394,0.486,0.49,0.49,0.698,0.732,0.348,0.356,0.353,0.413,0.419,0.421,0.735,0.243,0.254,0.254
110,0.489,0.612,0.476,0.494,0.495,0.537,0.694,0.714,0.718,0.71,0.745,0.353,0.385,0.395,0.393,0.485,0.489,0.49,0.697,0.732,0.346,0.356,0.352,0.413,0.419,0.42,0.734,0.24,0.254,0.254
111,0.489,0.61,0.476,0.493,0.495,0.537,0.693,0.713,0.717,0.709,0.745,0.351,0.381,0.393,0.393,0.485,0.489,0.489,0.696,0.731,0.346,0.355,0.35,0.413,0.419,0.419,0.734,0.243,0.249,0.25
112,0.489,0.61,0.475,0.493,0.494,0.536,0.693,0.712,0.717,0.709,0.745,0.352,0.382,0.393,0.389,0.485,0.489,0.489,0.696,0.731,0.345,0.355,0.349,0.412,0.419,0.419,0.734,0.238,0.25,0.246
113,0.488,0.61,0.475,0.493,0.493,0.535,0.693,0.712,0.716,0.709,0.744,0.351,0.379,0.392,0.39,0.484,0.488,0.488,0.696,0.731,0.342,0.353,0.347,0.412,0.417,0.418,0.733,0.236,0.242,0.245
114,0.487,0.609,0.474,0.492,0.494,0.534,0.692,0.712,0.716,0.709,0.744,0.35,0.377,0.39,0.39,0.484,0.488,0.488,0.695,0.73,0.34,0.35,0.346,0.411,0.417,0.417,0.732,0.233,0.243,0.249
115,0.487,0.609,0.474,0.492,0.493,0.534,0.692,0.712,0.716,0.708,0.744,0.348,0.377,0.388,0.387,0.483,0.487,0.487,0.695,0.73,0.339,0.35,0.345,0.411,0.417,0.417,0.733,0.237,0.247,0.245
116,0.487,0.609,0.473,0.491,0.493,0.534,0.692,0.711,0.715,0.708,0.743,0.349,0.375,0.388,0.384,0.482,0.487,0.487,0.694,0.73,0.337,0.348,0.346,0.41,0.417,0.415,0.732,0.234,0.241,0.247
117,0.487,0.608,0.472,0.491,0.492,0.533,0.691,0.711,0.715,0.708,0.743,0.348,0.376,0.387,0.383,0.483,0.486,0.487,0.694,0.729,0.337,0.346,0.341,0.41,0.417,0.416,0.732,0.23,0.249,0.242
118,0.486,0.608,0.472,0.491,0.492,0.531,0.691,0.71,0.715,0.707,0.743,0.346,0.371,0.384,0.382,0.483,0.486,0.486,0.694,0.729,0.335,0.346,0.342,0.409,0.415,0.416,0.732,0.237,0.238,0.244
119,0.486,0.607,0.471,0.49,0.492,0.532,0.69,0.71,0.714,0.707,0.743,0.347,0.373,0.383,0.382,0.482,0.485,0.486,0.693,0.728,0.334,0.345,0.341,0.409,0.414,0.414,0.731,0.232,0.239,0.243
120,0.485,0.607,0.471,0.49,0.491,0.531,0.69,0.71,0.714,0.707,0.742,0.346,0.372,0.383,0.38,0.481,0.485,0.485,0.693,0.728,0.332,0.344,0.338,0.41,0.412,0.414,0.731,0.229,0.242,0.239
121,0.485,0.606,0.47,0.489,0.491,0.53,0.69,0.71,0.714,0.707,0.742,0.346,0.371,0.381,0.379,0.48,0.485,0.485,0.693,0.728,0.33,0.34,0.337,0.408,0.414,0.414,0.73,0.226,0.239,0.241
122,0.484,0.606,0.47,0.489,0.49,0.529,0.69,0.709,0.713,0.706,0.742,0.343,0.368,0.38,0.378,0.48,0.484,0.484,0.693,0.727,0.33,0.34,0.336,0.408,0.414,0.414,0.731,0.229,0.237,0.236
123,0.484,0.605,0.469,0.488,0.49,0.529,0.689,0.709,0.713,0.706,0.741,0.344,0.368,0.381,0.377,0.48,0.484,0.484,0.692,0.727,0.329,0.339,0.336,0.407,0.412,0.413,0.73,0.226,0.235,0.239
124,0.484,0.604,0.469,0.489,0.489,0.528,0.689,0.709,0.713,0.706,0.741,0.343,0.368,0.378,0.375,0.479,0.483,0.483,0.692,0.727,0.328,0.338,0.334,0.409,0.413,0.413,0.73,0.231,0.234,0.233
125,0.483,0.605,0.468,0.488,0.489,0.527,0.688,0.708,0.712,0.705,0.741,0.342,0.364,0.377,0.374,0.479,0.483,0.483,0.691,0.726,0.325,0.339,0.334,0.407,0.412,0.413,0.73,0.222,0.236,0.24
126,0.483,0.604,0.468,0.488,0.489,0.527,0.688,0.708,0.712,0.705,0.741,0.342,0.364,0.376,0.375,0.479,0.483,0.483,0.691,0.726,0.326,0.335,0.331,0.406,0.412,0.412,0.728,0.225,0.234,0.236
127,0.483,0.604,0.468,0.488,0.489,0.527,0.688,0.708,0.712,0.705,0.74,0.342,0.364,0.375,0.373,0.479,0.482,0.482,0.691,0.726,0.322,0.334,0.331,0.406,0.41,0.411,0.729,0.219,0.232,0.234
128,0.483,0.604,0.467,0.487,0.488,0.526,0.688,0.708,0.712,0.705,0.741,0.341,0.363,0.374,0.371,0.478,0.482,0.482,0.691,0.725,0.322,0.334,0.328,0.406,0.41,0.412,0.728,0.225,0.229,0.235
129,0.483,0.604,0.466,0.487,0.488,0.526,0.688,0.707,0.711,0.704,0.74,0.34,0.36,0.373,0.369,0.478,0.481,0.482,0.69,0.725,0.322,0.332,0.328,0.406,0.41,0.411,0.728,0.221,0.231,0.23
130,0.482,0.603,0.466,0.486,0.488,0.525,0.687,0.707,0.711,0.704,0.74,0.339,0.361,0.371,0.369,0.477,0.481,0.481,0.69,0.725,0.321,0.33,0.327,0.406,0.41,0.412,0.729,0.223,0.231,0.231
131,0.482,0.602,0.465,0.486,0.487,0.524,0.687,0.706,0.711,0.704,0.74,0.34,0.358,0.37,0.369,0.477,0.48,0.481,0.69,0.724,0.317,0.332,0.325,0.404,0.41,0.411,0.728,0.221,0.23,0.231
132,0.481,0.603,0.465,0.486,0.486,0.523,0.687,0.706,0.71,0.704,0.739,0.337,0.356,0.369,0.366,0.476,0.48,0.481,0.689,0.724,0.317,0.329,0.324,0.403,0.409,0.409,0.728,0.219,0.225,0.23
133,0.481,0.602,0.465,0.485,0.487,0.523,0.686,0.706,0.71,0.703,0.739,0.338,0.356,0.367,0.366,0.476,0.48,0.48,0.689,0.724,0.318,0.328,0.324,0.404,0.409,0.408,0.727,0.213,0.227,0.227
134,0.481,0.601,0.464,0.485,0.486,0.523,0.686,0.706,0.71,0.703,0.739,0.337,0.355,0.368,0.365,0.476,0.48,0.48,0.688,0.724,0.315,0.328,0.324,0.403,0.407,0.409,0.727,0.221,0.224,0.233
135,0.48,0.602,0.464,0.484,0.486,0.522,0.686,0.705,0.71,0.703,0.739,0.337,0.355,0.363,0.363,0.475,0.479,0.479,0.688,0.723,0.314,0.324,0.321,0.403,0.408,0.407,0.727,0.216,0.223,0.222
136,0.48,0.601,0.464,0.484,0.485,0.521,0.686,0.705,0.709,0.703,0.738,0.336,0.353,0.367,0.363,0.475,0.478,0.479,0.688,0.723,0.317,0.324,0.32,0.404,0.408,0.408,0.727,0.218,0.227,0.226
137,0.48,0.6,0.463,0.484,0.485,0.521,0.685,0.705,0.709,0.702,0.738,0.336,0.354,0.365,0.363,0.475,0.479,0.479,0.688,0.723,0.314,0.324,0.319,0.401,0.407,0.408,0.727,0.218,0.225,0.225
138,0.479,0.601,0.463,0.484,0.485,0.52,0.685,0.704,0.709,0.702,0.738,0.334,0.353,0.364,0.361,0.474,0.478,0.478,0.688,0.722,0.311,0.322,0.318,0.402,0.407,0.407,0.726,0.215,0.226,0.22
139,0.479,0.6,0.463,0.484,0.485,0.52,0.685,0.704,0.708,0.702,0.737,0.335,0.351,0.363,0.361,0.474,0.478,0.478,0.687,0.722,0.311,0.322,0.319,0.402,0.407,0.407,0.726,0.216,0.223,0.23
140,0.479,0.599,0.462,0.483,0.484,0.52,0.685,0.704,0.708,0.702,0.737,0.334,0.35,0.361,0.36,0.474,0.477,0.478,0.687,0.722,0.313,0.321,0.315,0.402,0.406,0.408,0.725,0.213,0.22,0.223
141,0.479,0.599,0.462,0.483,0.484,0.519,0.684,0.704,0.708,0.702,0.737,0.332,0.35,0.362,0.358,0.474,0.477,0.477,0.687,0.722,0.309,0.321,0.316,0.401,0.406,0.405,0.725,0.215,0.225,0.216
142,0.479,0.599,0.461,0.483,0.484,0.519,0.684,0.703,0.708,0.701,0.737,0.332,0.348,0.36,0.357,0.473,0.477,0.477,0.686,0.721,0.31,0.317,0.315,0.402,0.405,0.406,0.725,0.216,0.221,0.22
143,0.478,0.598,0.461,0.482,0.483,0.518,0.684,0.703,0.708,0.701,0.737,0.332,0.348,0.358,0.356,0.473,0.476,0.477,0.686,0.721,0.309,0.317,0.312,0.4,0.406,0.405,0.725,0.211,0.22,0.221
144,0.478,0.598,0.46,0.482,0.483,0.518,0.684,0.703,0.707,0.701,0.736,0.331,0.346,0.358,0.356,0.473,0.476,0.477,0.686,0.721,0.307,0.318,0.315,0.4,0.406,0.405,0.725,0.212,0.222,0.221
145,0.477,0.599,0.46,0.482,0.483,0.517,0.684,0.703,0.707,0.701,0.736,0.331,0.346,0.356,0.356,0.472,0.476,0.476,0.686,0.721,0.306,0.316,0.313,0.402,0.404,0.404,0.725,0.214,0.215,0.218
146,0.477,0.598,0.46,0.482,0.483,0.516,0.683,0.703,0.706,0.701,0.736,0.331,0.346,0.357,0.355,0.472,0.476,0.475,0.685,0.72,0.304,0.314,0.312,0.399,0.403,0.404,0.724,0.208,0.216,0.218
147,0.477,0.598,0.459,0.481,0.482,0.516,0.683,0.702,0.706,0.701,0.736,0.33,0.343,0.357,0.351,0.471,0.476,0.475,0.685,0.72,0.303,0.313,0.311,0.4,0.404,0.405,0.724,0.213,0.217,0.219
148,0.477,0.597,0.459,0.481,0.482,0.516,0.682,0.702,0.706,0.701,0.736,0.329,0.342,0.355,0.351,0.471,0.475,0.475,0.685,0.72,0.305,0.314,0.309,0.399,0.404,0.404,0.724,0.208,0.216,0.22
149,0.477,0.596,0.458,0.48,0.482,0.515,0.682,0.702,0.706,0.7,0.735,0.329,0.342,0.354,0.351,0.471,0.474,0.474,0.685,0.72,0.301,0.311,0.307,0.399,0.402,0.403,0.724,0.208,0.216,0.211
150,0.476,0.597,0.458,0.481,0.481,0.515,0.682,0.702,0.705,0.7,0.735,0.329,0.341,0.353,0.352,0.471,0.474,0.475,0.685,0.719,0.302,0.31,0.309,0.399,0.403,0.402,0.723,0.21,0.215,0.216
151,0.476,0.597,0.457,0.48,0.481,0.514,0.682,0.701,0.705,0.699,0.735,0.328,0.341,0.352,0.35,0.47,0.474,0.474,0.684,0.719,0.302,0.31,0.308,0.398,0.404,0.403,0.723,0.207,0.212,0.211
152,0.476,0.596,0.457,0.48,0.481,0.514,0.682,0.701,0.705,0.7,0.735,0.328,0.341,0.35,0.349,0.471,0.474,0.474,0.684,0.719,0.299,0.311,0.306,0.398,0.402,0.401,0.723,0.208,0.219,0.214
153,0.475,0.596,0.457,0.48,0.481,0.513,0.681,0.701,0.705,0.699,0.735,0.328,0.34,0.352,0.35,0.47,0.473,0.473,0.684,0.718,0.299,0.309,0.304,0.397,0.402,0.403,0.722,0.204,0.211,0.217
154,0.475,0.596,0.457,0.479,0.48,0.513,0.681,0.7,0.705,0.699,0.734,0.327,0.338,0.349,0.348,0.469,0.473,0.473,0.683,0.718,0.3,0.309,0.306,0.397,0.402,0.401,0.722,0.208,0.216,0.214
155,0.475,0.595,0.456,0.479,0.48,0.513,0.681,0.7,0.704,0.699,0.734,0.326,0.338,0.35,0.347,0.469,0.472,0.473,0.683,0.718,0.296,0.307,0.304,0.397,0.402,0.403,0.723,0.205,0.209,0.211
156,0.474,0.595,0.456,0.479,0.48,0.512,0.681,0.7,0.704,0.699,0.734,0.326,0.336,0.349,0.346,0.469,0.473,0.473,0.683,0.718,0.296,0.305,0.305,0.396,0.401,0.401,0.722,0.203,0.21,0.217
157,0.475,0.595,0.456,0.479,0.48,0.511,0.681,0.7,0.704,0.698,0.734,0.325,0.336,0.348,0.347,0.469,0.472,0.472,0.683,0.718,0.293,0.306,0.302,0.397,0.401,0.401,0.722,0.206,0.214,0.208
158,0.474,0.595,0.456,0.478,0.479,0.512,0.68,0.699,0.704,0.698,0.734,0.326,0.336,0.347,0.345,0.468,0.472,0.472,0.683,0.717,0.295,0.304,0.303,0.396,0.401,0.401,0.722,0.202,0.207,0.209
159,0.474,0.594,0.455,0.478,0.479,0.511,0.68,0.699,0.703,0.698,0.733,0.324,0.335,0.348,0.344,0.468,0.472,0.472,0.682,0.717,0.296,0.304,0.302,0.396,0.4,0.4,0.721,0.205,0.211,0.209
160,0.474,0.594,0.455,0.478,0.479,0.51,0.68,0.699,0.703,0.698,0.733,0.323,0.335,0.346,0.343,0.468,0.471,0.472,0.682,0.717,0.293,0.304,0.3,0.397,0.4,0.4,0.722,0.201,0.208,0.21
161,0.473,0.594,0.454,0.478,0.479,0.51,0.68,0.699,0.703,0.698,0.733,0.323,0.332,0.344,0.344,0.468,0.471,0.471,0.682,0.717,0.294,0.303,0.299,0.396,0.4,0.399,0.722,0.205,0.211,0.207
162,0.473,0.593,0.454,0.478,0.479,0.51,0.68,0.699,0.703,0.697,0.733,0.323,0.334,0.346,0.341,0.468,0.471,0.471,0.682,0.716,0.293,0.301,0.298,0.395,0.399,0.399,0.721,0.2,0.205,0.212
163,0.473,0.593,0.453,0.477,0.478,0.509,0.679,0.698,0.703,0.697,0.733,0.323,0.332,0.343,0.34,0.467,0.47,0.471,0.682,0.716,0.292,0.303,0.297,0.395,0.4,0.401,0.721,0.2,0.212,0.21
164,0.473,0.593,0.453,0.477,0.478,0.509,0.679,0.698,0.702,0.697,0.732,0.322,0.33,0.343,0.34,0.467,0.47,0.471,0.681,0.716,0.289,0.3,0.297,0.395,0.398,0.398,0.72,0.199,0.205,0.206
165,0.473,0.593,0.453,0.477,0.478,0.509,0.679,0.698,0.702,0.697,0.732,0.322,0.33,0.342,0.34,0.467,0.47,0.47,0.681,0.716,0.29,0.301,0.295,0.395,0.399,0.399,0.721,0.2,0.202,0.209
166,0.473,0.593,0.453,0.477,0.477,0.508,0.679,0.698,0.702,0.697,0.732,0.322,0.331,0.341,0.34,0.466,0.47,0.47,0.681,0.715,0.29,0.299,0.296,0.395,0.398,0.398,0.721,0.199,0.212,0.204
167,0.472,0.593,0.452,0.477,0.477,0.508,0.678,0.697,0.701,0.696,0.732,0.321,0.329,0.341,0.338,0.467,0.47,0.469,0.68,0.715,0.29,0.297,0.295,0.394,0.398,0.399,0.72,0.199,0.199,0.204
168,0.472,0.592,0.452,0.476,0.477,0.507,0.678,0.697,0.701,0.697,0.732,0.321,0.328,0.34,0.338,0.466,0.469,0.47,0.681,0.715,0.286,0.297,0.295,0.395,0.399,0.398,0.721,0.195,0.207,0.205
169,0.472,0.592,0.452,0.476,0.477,0.507,0.678,0.697,0.701,0.696,0.732,0.32,0.327,0.339,0.338,0.465,0.469,0.469,0.68,0.715,0.288,0.296,0.293,0.393,0.398,0.398,0.719,0.198,0.206,0.207
170,0.472,0.591,0.451,0.476,0.477,0.507,0.678,0.697,0.701,0.696,0.731,0.32,0.327,0.339,0.337,0.466,0.469,0.469,0.68,0.715,0.287,0.298,0.291,0.395,0.398,0.398,0.72,0.2,0.203,0.205
171,0.471,0.592,0.451,0.475,0.477,0.507,0.678,0.697,0.701,0.696,0.731,0.321,0.326,0.338,0.336,0.465,0.468,0.468,0.68,0.714,0.287,0.295,0.292,0.394,0.397,0.397,0.72,0.193,0.203,0.2
172,0.471,0.591,0.451,0.475,0.476,0.506,0.677,0.696,0.7,0.696,0.731,0.32,0.326,0.337,0.336,0.465,0.468,0.469,0.68,0.714,0.285,0.295,0.293,0.393,0.397,0.397,0.719,0.198,0.202,0.203
173,0.471,0.591,0.451,0.475,0.476,0.506,0.677,0.696,0.7,0.695,0.731,0.319,0.324,0.337,0.336,0.464,0.468,0.468,0.68,0.714,0.285,0.294,0.293,0.395,0.397,0.397,0.719,0.199,0.203,0.205
174,0.471,0.59,0.45,0.475,0.476,0.506,0.677,0.696,0.7,0.696,0.731,0.318,0.325,0.335,0.334,0.465,0.468,0.468,0.68,0.714,0.283,0.293,0.29,0.392,0.398,0.396,0.72,0.191,0.203,0.201
175,0.47,0.59,0.45,0.475,0.476,0.505,0.677,0.696,0.7,0.695,0.73,0.318,0.324,0.336,0.334,0.464,0.467,0.468,0.678,0.714,0.283,0.294,0.29,0.393,0.396,0.396,0.719,0.195,0.199,0.199
176,0.471,0.59,0.45,0.474,0.476,0.505,0.677,0.696,0.7,0.695,0.73,0.318,0.325,0.334,0.333,0.465,0.467,0.467,0.679,0.714,0.285,0.291,0.288,0.393,0.395,0.396,0.719,0.201,0.205,0.202
177,0.47,0.59,0.449,0.474,0.475,0.505,0.676,0.695,0.699,0.695,0.73,0.319,0.321,0.335,0.334,0.464,0.467,0.467,0.678,0.713,0.281,0.29,0.289,0.392,0.396,0.395,0.719,0.194,0.198,0.2
178,0.47,0.59,0.45,0.474,0.475,0.504,0.676,0.695,0.699,0.695,0.73,0.317,0.323,0.334,0.331,0.464,0.467,0.467,0.678,0.713,0.282,0.292,0.286,0.393,0.396,0.395,0.719,0.194,0.199,0.198
179,0.47,0.59,0.449,0.474,0.475,0.504,0.676,0.695,0.699,0.695,0.73,0.317,0.323,0.332,0.331,0.463,0.467,0.467,0.678,0.713,0.281,0.288,0.288,0.392,0.395,0.396,0.719,0.195,0.198,0.202
180,0.469,0.59,0.449,0.474,0.475,0.503,0.676,0.695,0.699,0.694,0.729,0.317,0.322,0.332,0.33,0.463,0.466,0.467,0.678,0.713,0.279,0.29,0.287,0.393,0.395,0.396,0.718,0.193,0.197,0.199
181,0.469,0.589,0.448,0.474,0.474,0.503,0.676,0.695,0.699,0.695,0.73,0.315,0.319,0.332,0.331,0.463,0.466,0.466,0.677,0.712,0.28,0.289,0.285,0.392,0.395,0.394,0.718,0.195,0.202,0.2
182,0.469,0.59,0.448,0.473,0.474,0.503,0.675,0.694,0.698,0.694,0.73,0.316,0.32,0.331,0.33,0.463,0.466,0.466,0.678,0.712,0.279,0.29,0.285,0.391,0.396,0.396,0.718,0.192,0.198,0.197
183,0.469,0.589,0.448,0.473,0.474,0.502,0.675,0.695,0.698,0.694,0.729,0.316,0.32,0.33,0.328,0.463,0.466,0.466,0.677,0.712,0.28,0.287,0.287,0.391,0.395,0.393,0.719,0.189,0.198,0.197
184,0.469,0.589,0.448,0.473,0.474,0.502,0.675,0.694,0.698,0.694,0.729,0.315,0.319,0.33,0.329,0.462,0.465,0.466,0.677,0.712,0.277,0.286,0.285,0.39,0.394,0.396,0.718,0.19,0.199,0.201
185,0.468,0.589,0.447,0.473,0.474,0.501,0.675,0.694,0.698,0.694,0.729,0.314,0.318,0.331,0.327,0.462,0.465,0.466,0.677,0.712,0.277,0.287,0.284,0.39,0.394,0.394,0.717,0.193,0.196,0.195
186,0.469,0.588,0.447,0.473,0.474,0.501,0.675,0.694,0.698,0.694,0.729,0.314,0.318,0.328,0.327,0.462,0.465,0.465,0.677,0.712,0.276,0.284,0.284,0.391,0.395,0.394,0.718,0.191,0.197,0.193
187,0.468,0.588,0.447,0.472,0.473,0.501,0.675,0.694,0.698,0.693,0.729,0.314,0.317,0.327,0.327,0.462,0.465,0.465,0.677,0.711,0.275,0.284,0.283,0.39,0.393,0.394,0.717,0.186,0.195,0.198
188,0.468,0.588,0.447,0.472,0.473,0.501,0.675,0.693,0.697,0.693,0.728,0.313,0.317,0.328,0.326,0.461,0.465,0.465,0.677,0.711,0.278,0.285,0.282,0.39,0.393,0.393,0.718,0.19,0.196,0.195
189,0.467,0.588,0.446,0.472,0.473,0.5,0.675,0.693,0.697,0.693,0.728,0.313,0.316,0.327,0.325,0.461,0.465,0.465,0.676,0.711,0.275,0.286,0.284,0.391,0.394,0.393,0.718,0.191,0.196,0.195
190,0.468,0.588,0.446,0.472,0.473,0.5,0.674,0.693,0.697,0.693,0.728,0.315,0.315,0.326,0.325,0.461,0.464,0.464,0.676,0.711,0.275,0.283,0.279,0.39,0.393,0.394,0.717,0.19,0.194,0.194
191,0.467,0.586,0.446,0.471,0.473,0.499,0.674,0.693,0.697,0.693,0.728,0.312,0.317,0.327,0.324,0.461,0.464,0.464,0.676,0.711,0.273,0.284,0.281,0.39,0.394,0.393,0.717,0.187,0.197,0.198
192,0.467,0.588,0.445,0.471,0.472,0.499,0.674,0.693,0.696,0.693,0.728,0.313,0.315,0.325,0.323,0.461,0.463,0.464,0.676,0.71,0.273,0.281,0.278,0.389,0.393,0.392,0.717,0.187,0.194,0.191
193,0.467,0.587,0.445,0.471,0.473,0.499,0.674,0.692,0.696,0.693,0.727,0.312,0.314,0.324,0.324,0.46,0.463,0.464,0.676,0.71,0.274,0.282,0.28,0.39,0.393,0.394,0.717,0.191,0.19,0.198
194,0.467,0.586,0.445,0.471,0.472,0.499,0.674,0.692,0.696,0.692,0.728,0.312,0.312,0.326,0.322,0.461,0.464,0.463,0.675,0.71,0.273,0.281,0.277,0.389,0.393,0.391,0.716,0.188,0.191,0.194
195,0.467,0.587,0.445,0.471,0.472,0.498,0.674,0.692,0.696,0.693,0.727,0.313,0.313,0.326,0.323,0.46,0.463,0.463,0.675,0.71,0.27,0.281,0.28,0.388,0.392,0.393,0.717,0.188,0.193,0.188
196,0.467,0.586,0.445,0.471,0.472,0.498,0.673,0.692,0.696,0.692,0.727,0.31,0.314,0.323,0.323,0.46,0.463,0.463,0.675,0.71,0.272,0.28,0.278,0.389,0.393,0.392,0.716,0.184,0.194,0.196
197,0.466,0.586,0.444,0.47,0.471,0.498,0.673,0.692,0.695,0.692,0.727,0.311,0.313,0.322,0.32,0.46,0.463,0.462,0.675,0.71,0.271,0.281,0.276,0.389,0.392,0.392,0.717,0.188,0.191,0.191
198,0.466,0.585,0.444,0.47,0.471,0.498,0.673,0.692,0.695,0.692,0.727,0.311,0.312,0.322,0.321,0.46,0.462,0.463,0.675,0.709,0.27,0.28,0.277,0.389,0.392,0.392,0.716,0.182,0.194,0.192
199,0.466,0.585,0.444,0.47,0.471,0.497,0.673,0.692,0.695,0.692,0.727,0.31,0.313,0.322,0.32,0.459,0.462,0.462,0.675,0.709,0.27,0.277,0.275,0.389,0.392,0.391,0.716,0.186,0.189,0.193
200,0.466,0.585,0.444,0.47,0.471,0.497,0.673,0.691,0.695,0.692,0.727,0.31,0.31,0.323,0.32,0.459,0.463,0.462,0.674,0.709,0.267,0.279,0.275,0.388,0.391,0.392,0.716,0.18,0.194,0.193
201,0.466,0.585,0.443,0.469,0.471,0.496,0.673,0.691,0.695,0.692,0.727,0.31,0.309,0.321,0.32,0.459,0.462,0.462,0.674,0.709,0.271,0.279,0.275,0.389,0.391,0.391,0.716,0.189,0.189,0.19
202,0.466,0.584,0.443,0.469,0.47,0.496,0.672,0.691,0.695,0.691,0.726,0.309,0.311,0.32,0.317,0.459,0.462,0.462,0.674,0.709,0.268,0.277,0.277,0.389,0.392,0.391,0.716,0.189,0.19,0.189
203,0.465,0.585,0.443,0.469,0.47,0.497,0.673,0.691,0.695,0.692,0.727,0.311,0.308,0.321,0.319,0.459,0.461,0.462,0.674,0.708,0.266,0.276,0.274,0.388,0.391,0.391,0.715,0.181,0.189,0.191
204,0.465,0.585,0.443,0.469,0.471,0.496,0.672,0.691,0.694,0.691,0.726,0.309,0.309,0.318,0.318,0.459,0.461,0.462,0.674,0.708,0.267,0.277,0.274,0.387,0.391,0.39,0.716,0.186,0.194,0.188
205,0.465,0.585,0.443,0.469,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.309,0.309,0.32,0.317,0.458,0.461,0.461,0.674,0.708,0.268,0.275,0.272,0.386,0.391,0.39,0.715,0.182,0.187,0.193
206,0.464,0.585,0.443,0.469,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.308,0.308,0.319,0.316,0.458,0.461,0.461,0.673,0.708,0.266,0.276,0.273,0.387,0.391,0.39,0.715,0.181,0.193,0.185
207,0.465,0.584,0.442,0.468,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.308,0.308,0.319,0.315,0.458,0.461,0.461,0.673,0.707,0.266,0.275,0.272,0.388,0.39,0.39,0.715,0.185,0.187,0.191
208,0.465,0.584,0.442,0.468,0.47,0.495,0.671,0.69,0.694,0.691,0.726,0.309,0.307,0.318,0.316,0.458,0.461,0.461,0.673,0.708,0.265,0.275,0.272,0.388,0.39,0.39,0.715,0.185,0.19,0.187
209,0.465,0.584,0.442,0.469,0.47,0.495,0.672,0.69,0.694,0.691,0.726,0.308,0.306,0.317,0.316,0.458,0.46,0.461,0.673,0.707,0.267,0.274,0.271,0.386,0.391,0.388,0.715,0.179,0.187,0.188
210,0.464,0.584,0.442,0.468,0.469,0.494,0.671,0.69,0.693,0.69,0.725,0.308,0.307,0.317,0.314,0.457,0.46,0.461,0.673,0.707,0.265,0.273,0.271,0.387,0.389,0.391,0.715,0.182,0.186,0.187
211,0.464,0.584,0.441,0.468,0.469,0.494,0.671,0.689,0.693,0.69,0.725,0.308,0.306,0.317,0.314,0.457,0.46,0.46,0.673,0.707,0.264,0.274,0.268,0.386,0.39,0.389,0.715,0.18,0.186,0.185
212,0.464,0.583,0.441,0.468,0.469,0.494,0.671,0.689,0.693,0.69,0.725,0.307,0.307,0.316,0.315,0.457,0.46,0.46,0.673,0.707,0.264,0.273,0.27,0.386,0.39,0.389,0.715,0.183,0.185,0.193
213,0.464,0.583,0.441,0.468,0.469,0.493,0.671,0.689,0.693,0.69,0.725,0.306,0.305,0.317,0.315,0.457,0.46,0.46,0.672,0.707,0.261,0.271,0.269,0.387,0.389,0.39,0.714,0.182,0.185,0.189
214,0.464,0.583,0.441,0.467,0.469,0.493,0.671,0.689,0.693,0.69,0.725,0.305,0.304,0.315,0.313,0.457,0.46,0.46,0.672,0.706,0.263,0.27,0.27,0.386,0.39,0.389,0.715,0.178,0.185,0.185
215,0.464,0.583,0.441,0.467,0.468,0.493,0.67,0.689,0.693,0.69,0.725,0.305,0.305,0.314,0.313,0.457,0.459,0.459,0.672,0.707,0.262,0.271,0.269,0.386,0.389,0.39,0.715,0.182,0.186,0.19
216,0.463,0.582,0.44,0.467,0.468,0.493,0.67,0.689,0.692,0.69,0.724,0.306,0.304,0.314,0.311,0.456,0.459,0.459,0.672,0.707,0.261,0.27,0.267,0.385,0.388,0.389,0.715,0.181,0.185,0.184
217,0.463,0.582,0.44,0.467,0.468,0.492,0.67,0.688,0.692,0.69,0.724,0.306,0.303,0.314,0.312,0.456,0.46,0.459,0.672,0.706,0.261,0.27,0.267,0.386,0.388,0.389,0.714,0.182,0.189,0.186
218,0.463,0.582,0.44,0.467,0.468,0.493,0.67,0.688,0.692,0.69,0.725,0.306,0.302,0.315,0.311,0.456,0.458,0.459,0.672,0.706,0.262,0.27,0.268,0.385,0.389,0.388,0.714,0.18,0.184,0.187
219,0.463,0.582,0.44,0.467,0.468,0.492,0.67,0.688,0.692,0.69,0.724,0.306,0.304,0.314,0.31,0.456,0.459,0.459,0.672,0.706,0.261,0.27,0.267,0.386,0.389,0.388,0.714,0.181,0.185,0.184
220,0.463,0.581,0.439,0.467,0.468,0.492,0.67,0.688,0.692,0.689,0.724,0.305,0.302,0.313,0.309,0.456,0.458,0.459,0.672,0.706,0.26,0.269,0.269,0.385,0.388,0.388,0.714,0.178,0.184,0.186
221,0.463,0.583,0.439,0.466,0.468,0.491,0.67,0.688,0.692,0.689,0.724,0.305,0.3,0.312,0.31,0.456,0.458,0.458,0.671,0.706,0.259,0.269,0.267,0.385,0.388,0.389,0.713,0.179,0.184,0.183
222,0.463,0.581,0.439,0.466,0.468,0.492,0.669,0.688,0.692,0.689,0.724,0.304,0.3,0.31,0.309,0.456,0.458,0.458,0.671,0.705,0.262,0.27,0.266,0.386,0.388,0.388,0.714,0.18,0.183,0.186
223,0.462,0.582,0.439,0.466,0.468,0.491,0.669,0.688,0.691,0.689,0.724,0.303,0.301,0.312,0.31,0.455,0.458,0.458,0.671,0.705,0.26,0.268,0.266,0.385,0.389,0.387,0.714,0.175,0.183,0.184
224,0.462,0.581,0.438,0.466,0.467,0.49,0.669,0.687,0.691,0.689,0.724,0.304,0.299,0.311,0.309,0.455,0.458,0.458,0.671,0.705,0.258,0.266,0.267,0.384,0.387,0.388,0.714,0.181,0.185,0.184
225,0.462,0.581,0.439,0.466,0.467,0.49,0.669,0.687,0.691,0.689,0.724,0.305,0.301,0.311,0.31,0.455,0.458,0.458,0.671,0.705,0.258,0.268,0.266,0.386,0.387,0.388,0.714,0.179,0.182,0.184
226,0.462,0.581,0.438,0.466,0.467,0.49,0.669,0.687,0.691,0.689,0.724,0.304,0.3,0.311,0.308,0.455,0.458,0.458,0.671,0.705,0.257,0.265,0.264,0.385,0.386,0.385,0.713,0.178,0.182,0.178
227,0.462,0.582,0.438,0.466,0.467,0.49,0.669,0.687,0.691,0.688,0.723,0.303,0.3,0.31,0.307,0.454,0.457,0.457,0.67,0.705,0.258,0.266,0.266,0.385,0.387,0.387,0.714,0.179,0.183,0.183
228,0.462,0.581,0.438,0.465,0.467,0.49,0.669,0.687,0.691,0.689,0.723,0.303,0.3,0.309,0.307,0.454,0.458,0.457,0.671,0.705,0.256,0.266,0.263,0.383,0.386,0.387,0.712,0.178,0.183,0.183
229,0.462,0.581,0.439,0.465,0.467,0.489,0.669,0.687,0.691,0.688,0.723,0.302,0.298,0.308,0.307,0.455,0.457,0.458,0.67,0.704,0.258,0.266,0.265,0.383,0.387,0.387,0.714,0.175,0.179,0.181
230,0.461,0.58,0.438,0.465,0.466,0.489,0.668,0.687,0.69,0.688,0.723,0.303,0.298,0.307,0.305,0.454,0.457,0.457,0.67,0.704,0.256,0.266,0.263,0.383,0.388,0.386,0.714,0.177,0.179,0.183
231,0.462,0.58,0.438,0.465,0.466,0.489,0.668,0.686,0.69,0.688,0.723,0.301,0.298,0.308,0.306,0.454,0.457,0.457,0.67,0.704,0.257,0.263,0.262,0.383,0.387,0.387,0.714,0.177,0.184,0.182
232,0.461,0.581,0.437,0.465,0.466,0.489,0.668,0.686,0.69,0.688,0.723,0.303,0.298,0.306,0.306,0.454,0.457,0.457,0.67,0.704,0.256,0.264,0.261,0.385,0.388,0.386,0.713,0.174,0.178,0.183
233,0.461,0.58,0.437,0.465,0.466,0.488,0.668,0.686,0.69,0.688,0.723,0.301,0.296,0.307,0.304,0.454,0.457,0.457,0.67,0.704,0.255,0.266,0.26,0.384,0.386,0.387,0.713,0.179,0.182,0.179
234,0.461,0.58,0.437,0.464,0.466,0.489,0.668,0.686,0.69,0.688,0.722,0.302,0.297,0.308,0.303,0.454,0.456,0.456,0.67,0.704,0.253,0.261,0.261,0.384,0.387,0.386,0.713,0.176,0.179,0.183
235,0.461,0.579,0.437,0.465,0.466,0.488,0.668,0.686,0.69,0.688,0.722,0.302,0.298,0.308,0.306,0.454,0.456,0.457,0.67,0.703,0.257,0.262,0.261,0.383,0.387,0.386,0.712,0.174,0.181,0.177
236,0.46,0.58,0.436,0.464,0.465,0.488,0.668,0.686,0.689,0.688,0.722,0.3,0.296,0.305,0.305,0.453,0.456,0.456,0.67,0.704,0.255,0.261,0.258,0.385,0.386,0.386,0.713,0.174,0.179,0.179
237,0.461,0.58,0.436,0.464,0.466,0.488,0.668,0.686,0.69,0.687,0.722,0.301,0.296,0.306,0.305,0.453,0.456,0.456,0.669,0.703,0.253,0.262,0.262,0.384,0.386,0.386,0.713,0.18,0.18,0.182
238,0.46,0.579,0.436,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.301,0.295,0.305,0.302,0.453,0.456,0.456,0.669,0.703,0.253,0.263,0.261,0.383,0.385,0.386,0.712,0.171,0.179,0.18
239,0.46,0.579,0.436,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.3,0.295,0.306,0.303,0.453,0.455,0.456,0.669,0.703,0.252,0.262,0.259,0.384,0.385,0.385,0.713,0.175,0.18,0.178
240,0.46,0.58,0.435,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.301,0.294,0.305,0.302,0.453,0.455,0.456,0.669,0.703,0.253,0.26,0.259,0.384,0.386,0.386,0.712,0.174,0.177,0.179
241,0.46,0.579,0.436,0.464,0.465,0.487,0.667,0.685,0.689,0.687,0.722,0.299,0.293,0.304,0.302,0.453,0.456,0.456,0.669,0.703,0.254,0.262,0.257,0.383,0.386,0.386,0.713,0.174,0.177,0.179
242,0.46,0.578,0.435,0.463,0.465,0.487,0.667,0.685,0.689,0.687,0.721,0.3,0.293,0.304,0.301,0.452,0.455,0.455,0.669,0.703,0.25,0.26,0.257,0.382,0.386,0.385,0.712,0.175,0.181,0.175
243,0.46,0.578,0.435,0.463,0.465,0.486,0.667,0.685,0.688,0.687,0.721,0.3,0.293,0.305,0.302,0.452,0.454,0.455,0.669,0.703,0.252,0.262,0.258,0.383,0.385,0.386,0.712,0.174,0.175,0.18
244,0.459,0.579,0.435,0.463,0.464,0.486,0.667,0.685,0.689,0.687,0.721,0.299,0.292,0.303,0.301,0.452,0.455,0.455,0.668,0.702,0.252,0.258,0.256,0.383,0.385,0.384,0.712,0.179,0.179,0.179
245,0.459,0.579,0.435,0.463,0.464,0.486,0.666,0.684,0.688,0.687,0.722,0.299,0.293,0.301,0.3,0.452,0.455,0.455,0.669,0.702,0.252,0.258,0.258,0.382,0.385,0.385,0.712,0.171,0.179,0.176
246,0.459,0.578,0.435,0.463,0.464,0.486,0.666,0.684,0.688,0.686,0.721,0.299,0.293,0.303,0.3,0.452,0.455,0.455,0.668,0.702,0.249,0.259,0.257,0.381,0.386,0.384,0.711,0.169,0.174,0.175
247,0.459,0.578,0.435,0.463,0.464,0.485,0.666,0.684,0.688,0.687,0.721,0.299,0.292,0.301,0.301,0.452,0.454,0.455,0.668,0.702,0.251,0.259,0.259,0.381,0.384,0.384,0.712,0.17,0.18,0.177
248,0.459,0.578,0.435,0.463,0.464,0.485,0.666,0.684,0.688,0.686,0.721,0.298,0.292,0.302,0.3,0.452,0.454,0.455,0.668,0.702,0.249,0.257,0.255,0.382,0.384,0.385,0.712,0.173,0.176,0.176
249,0.459,0.578,0.434,0.463,0.464,0.486,0.666,0.684,0.688,0.687,0.721,0.299,0.292,0.301,0.299,0.451,0.454,0.454,0.668,0.702,0.25,0.258,0.255,0.382,0.385,0.385,0.712,0.175,0.175,0.18
250,0.459,0.578,0.434,0.463,0.464,0.484,0.666,0.684,0.688,0.686,0.721,0.298,0.29,0.302,0.3,0.451,0.454,0.454,0.668,0.702,0.25,0.258,0.256,0.381,0.385,0.384,0.712,0.169,0.177,0.178
251,0.459,0.578,0.434,0.462,0.464,0.485,0.666,0.684,0.688,0.686,0.721,0.298,0.291,0.301,0.299,0.451,0.454,0.454,0.667,0.702,0.25,0.257,0.255,0.382,0.384,0.385,0.711,0.172,0.174,0.176
252,0.459,0.578,0.433,0.462,0.464,0.485,0.666,0.684,0.688,0.686,0.72,0.298,0.289,0.3,0.3,0.451,0.454,0.454,0.668,0.701,0.248,0.258,0.255,0.382,0.383,0.384,0.712,0.17,0.176,0.174
253,0.459,0.577,0.434,0.462,0.464,0.484,0.666,0.683,0.687,0.686,0.72,0.297,0.29,0.301,0.297,0.451,0.454,0.454,0.668,0.702,0.248,0.256,0.255,0.381,0.384,0.384,0.712,0.17,0.179,0.175
254,0.458,0.577,0.434,0.462,0.463,0.485,0.665,0.683,0.687,0.686,0.72,0.297,0.29,0.3,0.299,0.451,0.454,0.454,0.667,0.701,0.248,0.256,0.255,0.383,0.384,0.385,0.711,0.175,0.171,0.177
255,0.458,0.577,0.433,0.462,0.463,0.484,0.665,0.683,0.687,0.686,0.72,0.297,0.289,0.301,0.296,0.451,0.453,0.453,0.667,0.701,0.248,0.255,0.254,0.382,0.385,0.384,0.711,0.168,0.177,0.171
256,0.458,0.577,0.433,0.462,0.463,0.484,0.665,0.683,0.687,0.686,0.72,0.296,0.288,0.298,0.297,0.451,0.454,0.453,0.667,0.701,0.247,0.255,0.256,0.382,0.383,0.383,0.711,0.17,0.174,0.177
257,0.458,0.577,0.433,0.462,0.463,0.484,0.665,0.683,0.687,0.685,0.72,0.296,0.288,0.298,0.297,0.45,0.454,0.453,0.667,0.701,0.248,0.255,0.253,0.381,0.385,0.384,0.712,0.169,0.172,0.175
258,0.458,0.576,0.433,0.462,0.463,0.484,0.665,0.683,0.686,0.686,0.72,0.297,0.289,0.299,0.297,0.45,0.453,0.453,0.667,0.701,0.247,0.255,0.253,0.381,0.383,0.383,0.711,0.173,0.175,0.175
259,0.458,0.576,0.433,0.462,0.463,0.483,0.665,0.683,0.687,0.686,0.72,0.296,0.289,0.299,0.296,0.45,0.453,0.453,0.667,0.701,0.246,0.254,0.251,0.38,0.382,0.382,0.712,0.168,0.175,0.173
260,0.458,0.577,0.432,0.461,0.463,0.483,0.665,0.682,0.686,0.685,0.72,0.296,0.288,0.298,0.295,0.45,0.453,0.453,0.667,0.7,0.246,0.254,0.251,0.381,0.384,0.383,0.711,0.171,0.174,0.175
261,0.457,0.576,0.432,0.461,0.463,0.483,0.665,0.682,0.686,0.685,0.72,0.296,0.286,0.299,0.296,0.45,0.453,0.453,0.666,0.7,0.246,0.254,0.251,0.38,0.384,0.384,0.711,0.169,0.177,0.178
262,0.458,0.576,0.433,0.461,0.463,0.482,0.664,0.682,0.686,0.685,0.72,0.296,0.287,0.296,0.295,0.45,0.453,0.453,0.666,0.7,0.247,0.253,0.251,0.381,0.382,0.382,0.711,0.171,0.172,0.174
263,0.458,0.576,0.432,0.461,0.462,0.482,0.665,0.682,0.686,0.685,0.719,0.296,0.287,0.296,0.295,0.449,0.452,0.453,0.666,0.7,0.245,0.253,0.251,0.38,0.383,0.383,0.71,0.167,0.173,0.174
264,0.457,0.577,0.432,0.461,0.462,0.483,0.665,0.682,0.686,0.685,0.719,0.295,0.288,0.297,0.295,0.45,0.452,0.452,0.666,0.7,0.245,0.253,0.251,0.381,0.383,0.384,0.712,0.171,0.173,0.171
265,0.457,0.577,0.432,0.461,0.462,0.482,0.664,0.682,0.686,0.685,0.719,0.295,0.286,0.297,0.295,0.449,0.452,0.452,0.666,0.7,0.244,0.252,0.251,0.381,0.383,0.382,0.71,0.166,0.177,0.177
266,0.458,0.575,0.432,0.461,0.462,0.482,0.664,0.682,0.686,0.685,0.719,0.295,0.285,0.298,0.294,0.449,0.452,0.452,0.666,0.7,0.245,0.252,0.25,0.38,0.381,0.381,0.711,0.167,0.174,0.172
267,0.457,0.576,0.432,0.461,0.462,0.482,0.664,0.682,0.686,0.684,0.719,0.295,0.286,0.295,0.293,0.449,0.452,0.452,0.666,0.7,0.244,0.252,0.25,0.38,0.384,0.381,0.71,0.17,0.174,0.176
268,0.457,0.576,0.431,0.46,0.462,0.481,0.664,0.682,0.685,0.685,0.719,0.294,0.286,0.295,0.293,0.449,0.452,0.452,0.666,0.7,0.244,0.251,0.248,0.379,0.381,0.382,0.71,0.166,0.172,0.172
269,0.457,0.575,0.431,0.46,0.462,0.481,0.664,0.682,0.685,0.685,0.719,0.294,0.285,0.295,0.293,0.449,0.451,0.452,0.666,0.699,0.243,0.251,0.25,0.381,0.381,0.381,0.71,0.17,0.171,0.171
270,0.457,0.575,0.431,0.46,0.461,0.481,0.664,0.681,0.685,0.684,0.719,0.295,0.285,0.296,0.293,0.449,0.451,0.451,0.665,0.699,0.243,0.25,0.249,0.379,0.383,0.383,0.71,0.168,0.171,0.171
271,0.456,0.575,0.431,0.46,0.461,0.481,0.664,0.681,0.685,0.684,0.719,0.294,0.283,0.293,0.293,0.449,0.451,0.452,0.666,0.699,0.243,0.252,0.249,0.38,0.381,0.383,0.711,0.169,0.172,0.171
272,0.457,0.575,0.431,0.46,0.461,0.481,0.664,0.681,0.685,0.684,0.719,0.294,0.284,0.295,0.292,0.449,0.451,0.451,0.666,0.699,0.241,0.25,0.25,0.38,0.382,0.382,0.711,0.168,0.173,0.173
273,0.457,0.575,0.431,0.46,0.462,0.481,0.664,0.681,0.685,0.684,0.719,0.294,0.284,0.294,0.291,0.448,0.451,0.451,0.665,0.699,0.242,0.249,0.248,0.38,0.382,0.382,0.71,0.167,0.168,0.171
274,0.456,0.574,0.431,0.46,0.461,0.481,0.663,0.681,0.685,0.684,0.718,0.294,0.284,0.294,0.291,0.449,0.451,0.451,0.665,0.699,0.244,0.25,0.247,0.378,0.381,0.382,0.711,0.172,0.171,0.174
275,0.456,0.575,0.431,0.459,0.461,0.48,0.663,0.681,0.684,0.684,0.718,0.293,0.283,0.294,0.291,0.448,0.45,0.451,0.665,0.699,0.242,0.249,0.248,0.379,0.382,0.381,0.71,0.165,0.171,0.169
276,0.456,0.574,0.43,0.459,0.461,0.48,0.663,0.681,0.684,0.684,0.718,0.293,0.282,0.293,0.29,0.448,0.451,0.451,0.665,0.699,0.242,0.249,0.247,0.38,0.382,0.383,0.71,0.169,0.167,0.169
277,0.456,0.574,0.43,0.459,0.461,0.48,0.663,0.68,0.684,0.684,0.718,0.294,0.283,0.292,0.29,0.448,0.451,0.451,0.665,0.699,0.241,0.25,0.245,0.379,0.381,0.381,0.71,0.166,0.171,0.168
278,0.456,0.574,0.43,0.46,0.461,0.48,0.663,0.681,0.684,0.684,0.718,0.294,0.283,0.292,0.29,0.448,0.451,0.451,0.665,0.698,0.241,0.248,0.247,0.38,0.382,0.382,0.71,0.168,0.172,0.177
279,0.456,0.574,0.43,0.46,0.461,0.48,0.663,0.68,0.684,0.683,0.718,0.293,0.281,0.292,0.29,0.448,0.451,0.45,0.665,0.698,0.24,0.249,0.245,0.378,0.381,0.382,0.71,0.163,0.168,0.172
280,0.456,0.575,0.43,0.459,0.46,0.48,0.663,0.68,0.684,0.684,0.718,0.294,0.283,0.293,0.29,0.448,0.45,0.45,0.664,0.698,0.239,0.247,0.245,0.379,0.381,0.381,0.709,0.168,0.169,0.166
281,0.456,0.574,0.43,0.459,0.461,0.479,0.662,0.68,0.684,0.684,0.718,0.291,0.281,0.292,0.29,0.448,0.45,0.45,0.665,0.698,0.24,0.248,0.247,0.379,0.382,0.381,0.71,0.167,0.171,0.169
282,0.455,0.573,0.43,0.459,0.46,0.479,0.662,0.68,0.684,0.684,0.718,0.292,0.282,0.292,0.289,0.448,0.45,0.45,0.664,0.698,0.239,0.247,0.245,0.379,0.38,0.381,0.71,0.165,0.168,0.167
283,0.455,0.574,0.429,0.459,0.46,0.479,0.662,0.68,0.684,0.684,0.718,0.293,0.281,0.29,0.29,0.447,0.45,0.45,0.664,0.698,0.24,0.247,0.245,0.379,0.382,0.38,0.71,0.163,0.173,0.171
284,0.456,0.574,0.429,0.459,0.46,0.479,0.663,0.68,0.684,0.683,0.718,0.292,0.281,0.291,0.288,0.447,0.45,0.45,0.664,0.697,0.239,0.246,0.245,0.378,0.38,0.38,0.71,0.169,0.169,0.169
285,0.455,0.574,0.429,0.459,0.46,0.478,0.662,0.68,0.683,0.683,0.718,0.292,0.281,0.291,0.288,0.447,0.45,0.45,0.664,0.698,0.24,0.246,0.245,0.378,0.382,0.381,0.71,0.164,0.167,0.166
286,0.455,0.573,0.429,0.459,0.46,0.478,0.662,0.68,0.683,0.683,0.717,0.29,0.279,0.291,0.288,0.447,0.45,0.45,0.664,0.698,0.237,0.247,0.245,0.379,0.381,0.381,0.71,0.167,0.169,0.168
287,0.455,0.573,0.429,0.459,0.46,0.479,0.662,0.68,0.683,0.683,0.717,0.292,0.279,0.289,0.287,0.447,0.449,0.45,0.664,0.697,0.239,0.248,0.245,0.38,0.381,0.38,0.709,0.167,0.166,0.171
288,0.455,0.574,0.429,0.458,0.46,0.478,0.662,0.679,0.683,0.683,0.717,0.291,0.278,0.29,0.288,0.447,0.449,0.449,0.664,0.697,0.236,0.245,0.243,0.378,0.38,0.38,0.71,0.163,0.171,0.167
289,0.455,0.573,0.429,0.458,0.46,0.479,0.662,0.679,0.683,0.683,0.717,0.292,0.279,0.29,0.288,0.446,0.449,0.449,0.663,0.697,0.239,0.246,0.243,0.378,0.381,0.38,0.709,0.163,0.167,0.168
290,0.455,0.574,0.429,0.458,0.46,0.478,0.662,0.679,0.683,0.683,0.717,0.291,0.279,0.288,0.288,0.447,0.449,0.449,0.664,0.697,0.235,0.245,0.242,0.379,0.38,0.38,0.71,0.169,0.165,0.168
291,0.455,0.574,0.429,0.458,0.459,0.478,0.662,0.679,0.683,0.683,0.717,0.291,0.279,0.289,0.287,0.447,0.449,0.449,0.664,0.697,0.237,0.244,0.244,0.379,0.381,0.379,0.708,0.162,0.169,0.172
292,0.455,0.573,0.428,0.458,0.459,0.478,0.662,0.679,0.683,,,0.291,0.279,0.29,0.286,0.447,0.449,0.449,0.663,0.696,0.237,0.242,0.242,0.378,0.38,0.38,0.709,0.167,0.165,0.165
293,0.455,,0.428,0.458,0.459,0.477,0.662,0.679,0.683,,,0.291,0.279,0.287,0.287,0.446,0.449,0.449,0.663,0.697,0.237,0.244,0.241,0.377,0.38,0.38,0.709,0.163,0.167,0.165
294,0.454,,0.428,0.458,0.459,0.477,0.661,0.679,0.682,,,0.29,0.277,0.288,0.286,0.446,0.448,0.449,0.664,0.697,0.237,0.244,0.243,0.378,0.38,0.381,0.71,0.165,0.166,0.17
295,0.454,,0.428,0.458,0.459,0.477,0.661,0.679,0.683,,,0.29,0.279,0.287,0.285,0.446,0.449,0.449,0.663,0.697,0.236,0.246,0.243,0.379,0.381,0.38,0.709,0.167,0.169,0.167
296,0.454,,0.428,0.457,0.459,0.477,0.661,0.679,0.682,,,0.289,0.278,0.288,0.285,0.446,0.448,0.448,0.663,0.697,0.237,0.244,0.241,0.376,0.38,0.38,0.709,0.163,0.166,0.165
297,0.454,,0.427,0.457,0.459,0.477,0.661,0.678,0.682,,,0.29,0.276,0.287,0.286,0.445,0.448,0.448,0.663,0.696,0.236,0.243,0.241,0.377,0.378,0.38,0.709,0.163,0.168,0.168
298,0.454,,0.427,0.457,0.459,0.477,0.661,0.679,0.682,,,0.29,0.278,0.286,0.286,0.446,0.449,0.448,0.663,0.696,0.236,0.243,0.24,0.377,0.38,0.38,0.709,0.162,0.168,0.167
299,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.682,,,0.29,0.277,0.287,0.285,0.446,0.448,0.448,0.663,0.696,0.235,0.242,0.241,0.377,0.379,0.38,0.709,0.164,0.165,0.171
300,0.454,,0.427,0.457,0.459,0.477,0.661,0.678,0.682,,,0.289,0.278,0.285,0.285,0.445,0.448,0.448,0.663,0.696,0.235,0.243,0.241,0.378,0.379,0.379,0.709,0.166,0.164,0.166
301,0.454,,0.427,0.457,0.459,0.476,0.661,0.678,0.682,,,0.29,0.277,0.286,0.283,0.445,0.448,0.448,0.663,0.696,0.235,0.242,0.24,0.378,0.381,0.38,0.709,0.159,0.172,0.17
302,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.682,,,0.289,0.276,0.286,0.284,0.445,0.448,0.448,0.663,0.696,0.235,0.243,0.24,0.377,0.38,0.379,0.709,0.162,0.168,0.167
303,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.681,,,0.29,0.276,0.286,0.283,0.445,0.448,0.448,0.662,0.696,0.235,0.24,0.241,0.377,0.379,0.381,0.708,0.161,0.165,0.167
304,0.454,,0.427,0.457,0.458,0.476,0.661,0.678,0.682,,,0.289,0.276,0.285,0.284,0.445,0.447,0.448,0.662,0.696,0.233,0.241,0.24,0.378,0.379,0.378,0.709,0.163,0.166,0.165
305,0.454,,0.426,0.457,0.459,0.476,0.661,0.678,0.681,,,0.289,0.275,0.285,0.283,0.445,0.448,0.447,0.662,0.696,0.233,0.24,0.239,0.377,0.379,0.38,0.709,0.162,0.165,0.162
306,0.453,,0.427,0.456,0.458,0.475,0.66,0.677,0.681,,,0.289,0.275,0.285,0.283,0.445,0.447,0.447,0.662,0.696,0.234,0.241,0.239,0.377,0.38,0.378,0.709,0.162,0.171,0.166
307,0.454,,0.427,0.457,0.458,0.475,0.66,0.678,0.681,,,0.288,0.276,0.285,0.283,0.445,0.447,0.447,0.662,0.696,0.234,0.24,0.24,0.377,0.379,0.38,0.709,0.162,0.165,0.162
308,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.288,0.275,0.284,0.282,0.445,0.447,0.447,0.662,0.695,0.232,0.24,0.239,0.377,0.378,0.378,0.709,0.161,0.162,0.167
309,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.288,0.274,0.284,0.283,0.444,0.447,0.448,0.662,0.695,0.234,0.241,0.238,0.377,0.379,0.379,0.708,0.162,0.164,0.164
310,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.287,0.274,0.284,0.284,0.445,0.447,0.447,0.662,0.695,0.234,0.24,0.238,0.377,0.378,0.379,0.709,0.159,0.162,0.164
311,0.453,,0.426,0.457,0.458,0.475,0.66,0.677,0.681,,,0.288,0.275,0.283,0.281,0.444,0.447,0.447,0.661,0.695,0.232,0.24,0.238,0.377,0.378,0.378,0.708,0.163,0.166,0.165
312,0.453,,0.426,0.456,0.458,0.474,,0.677,0.681,,,0.288,0.274,0.283,0.281,0.444,0.447,0.447,0.662,0.695,0.232,0.239,0.238,0.376,0.378,0.379,0.708,0.157,0.162,0.164
313,0.453,,0.426,0.456,0.458,0.474,,0.677,0.681,,,0.288,0.273,0.283,0.282,0.444,0.447,0.447,0.662,0.695,0.233,0.239,0.238,0.376,0.379,0.379,0.708,0.158,0.163,0.164
314,0.452,,0.425,0.456,0.457,0.474,,0.677,0.68,,,0.288,0.274,0.283,0.281,0.444,0.447,0.446,0.661,0.695,0.233,0.241,0.239,0.377,0.379,0.378,0.709,0.161,0.166,0.163
315,0.452,,0.426,0.456,0.457,0.474,,0.677,0.68,,,0.288,0.271,0.283,0.281,0.444,0.447,0.447,0.662,0.695,0.232,0.238,0.236,0.377,0.379,0.378,0.708,0.162,0.164,0.163
316,0.453,,0.426,0.456,0.458,0.474,,0.677,0.68,,,0.288,0.272,0.282,0.281,0.444,0.446,0.447,0.662,0.695,0.231,0.238,0.239,0.376,0.379,0.379,0.707,0.16,0.162,0.164
317,0.453,,0.425,0.456,0.457,0.474,,0.677,,,,0.287,0.273,0.283,0.28,0.444,0.446,0.446,0.661,0.695,0.231,0.24,0.235,0.378,0.379,0.378,0.709,0.159,0.165,0.163
318,0.452,,0.425,0.456,0.457,0.474,,,,,,0.286,0.273,0.282,0.28,0.443,0.447,0.446,0.661,0.694,0.231,0.238,0.238,0.376,0.378,0.378,0.708,0.161,0.162,0.162
319,0.453,,0.425,0.456,0.457,0.473,,,,,,0.287,0.273,0.281,0.279,0.444,0.446,0.446,0.661,0.694,0.23,0.238,0.236,0.376,0.378,0.377,0.708,0.16,0.164,0.162
320,0.452,,0.425,0.455,0.457,0.473,,,,,,0.286,0.271,0.282,0.279,0.444,0.446,0.446,0.661,0.694,0.23,0.239,0.236,0.376,0.378,0.378,0.708,0.162,0.163,0.166
321,0.452,,0.425,0.456,0.457,0.473,,,,,,0.286,0.272,0.282,0.279,0.443,0.446,0.446,0.661,0.694,0.23,0.237,0.235,0.376,0.378,0.378,0.708,0.162,0.164,0.167
322,0.452,,0.425,0.455,0.457,0.473,,,,,,0.287,0.272,0.281,0.279,0.443,0.446,0.446,0.661,0.695,0.23,0.238,0.237,0.376,0.377,0.377,0.708,0.159,0.162,0.164
323,0.453,,0.425,0.455,0.457,0.473,,,,,,0.286,0.273,0.282,0.28,0.443,0.446,0.446,0.661,0.694,0.23,0.237,0.237,0.375,0.378,0.378,0.707,0.16,0.161,0.165
324,0.451,,0.425,0.455,0.456,0.472,,,,,,0.286,0.27,0.281,0.28,0.443,0.446,0.446,0.661,0.694,0.23,0.238,0.235,0.375,0.377,0.376,0.708,0.159,0.168,0.161
325,0.452,,0.424,0.456,0.457,0.473,,,,,,0.285,0.269,0.28,0.278,0.443,0.446,0.446,0.661,0.694,0.23,0.236,0.236,0.374,0.377,0.378,0.707,0.156,0.163,0.159
326,0.452,,0.424,0.455,0.457,0.473,,,,,,0.286,0.272,0.282,0.279,0.443,0.446,0.446,0.661,0.694,0.23,0.237,0.235,0.375,0.378,0.378,0.708,0.163,0.162,0.165
327,0.452,,0.424,0.455,0.456,0.473,,,,,,0.287,0.27,0.28,0.278,0.443,0.445,0.445,0.661,0.694,0.229,0.237,0.234,0.377,0.378,0.377,0.708,0.159,0.162,0.16
328,0.452,,0.424,0.455,0.456,0.472,,,,,,0.285,0.269,0.279,0.278,0.443,0.446,0.446,0.661,0.694,0.228,0.235,0.234,0.375,0.378,0.378,0.708,0.156,0.165,0.166
329,0.451,,0.424,0.455,0.456,0.472,,,,,,0.286,0.269,0.279,0.278,0.442,0.445,0.445,0.66,0.693,0.23,0.237,0.233,0.375,0.377,0.377,0.708,0.16,0.163,0.161
330,0.452,,0.424,0.455,0.456,0.472,,,,,,0.285,0.269,0.278,0.278,0.443,0.445,0.445,0.66,0.693,0.229,0.236,0.235,0.375,0.377,0.377,0.707,0.159,0.161,0.163
331,0.451,,0.424,0.454,0.456,0.472,,,,,,0.285,0.27,0.28,0.277,0.442,0.446,0.445,0.66,0.693,0.228,0.233,0.233,0.375,0.377,0.377,0.708,0.157,0.164,0.16
332,0.451,,0.424,0.455,0.456,0.471,,,,,,0.285,0.27,0.277,0.277,0.442,0.445,0.445,0.66,0.693,0.228,0.237,0.234,0.376,0.378,0.377,0.707,0.161,0.16,0.165
333,0.451,,0.424,0.455,0.456,0.471,,,,,,0.285,0.269,0.279,0.277,0.442,0.444,0.445,0.66,0.693,0.227,0.235,0.232,0.376,0.377,0.377,0.708,0.157,0.162,0.163
334,0.451,,0.424,0.454,0.456,0.471,,,,,,0.285,0.27,0.28,0.277,0.442,0.445,0.445,0.66,0.693,0.228,0.235,0.234,0.374,0.377,0.376,0.707,0.16,0.159,0.162
335,0.451,,0.423,0.454,0.456,0.471,,,,,,0.285,0.269,0.279,0.277,0.442,0.445,0.445,0.66,0.693,0.226,0.237,0.232,0.375,0.376,0.377,0.707,0.156,0.161,0.162
336,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.268,0.278,0.276,0.442,0.445,0.445,0.66,0.693,0.228,0.235,0.233,0.375,0.377,0.377,0.707,0.16,0.16,0.162
337,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.27,0.276,0.276,0.442,0.444,0.445,0.66,0.693,0.228,0.234,0.233,0.374,0.376,0.377,0.707,0.157,0.158,0.159
338,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.268,0.278,0.276,0.442,0.444,0.444,0.66,0.693,0.227,0.234,0.232,0.373,0.377,0.377,0.707,0.159,0.159,0.159
339,0.451,,0.423,0.454,0.455,0.471,,,,,,0.283,0.27,0.278,0.276,0.442,0.444,0.444,0.66,0.693,0.227,0.232,0.231,0.376,0.377,0.376,0.708,0.162,0.158,0.163
340,0.451,,0.423,0.454,0.455,0.471,,,,,,0.284,0.266,0.276,0.275,0.442,0.444,0.444,0.66,0.693,0.228,0.234,0.231,0.375,0.376,0.377,0.708,0.154,0.163,0.159
341,0.451,,0.423,0.454,0.455,0.471,,,,,,0.283,0.267,0.276,0.277,0.442,0.444,0.444,0.659,0.692,0.227,0.233,0.233,0.375,0.377,0.376,0.707,0.159,0.159,0.16
342,0.45,,0.423,0.454,0.455,0.47,,,,,,0.284,0.268,0.277,0.274,0.441,0.444,0.444,0.66,0.692,0.226,0.232,0.23,0.374,0.377,0.377,0.706,0.154,0.159,0.156
343,0.451,,0.423,0.454,0.455,0.47,,,,,,0.283,0.267,0.276,0.275,0.442,0.444,0.444,0.66,0.692,0.226,0.234,0.231,0.374,0.378,0.376,0.707,0.157,0.162,0.161
344,0.451,,0.422,0.453,0.455,0.47,,,,,,0.283,0.267,0.277,0.275,0.442,0.444,0.444,0.659,0.692,0.228,0.233,0.232,0.376,0.376,0.376,0.707,0.155,0.159,0.161
345,0.45,,0.422,0.453,0.455,0.47,,,,,,0.285,0.266,0.276,0.274,0.441,0.444,0.444,0.659,0.692,0.224,0.233,0.232,0.374,0.376,0.376,0.706,0.156,0.162,0.159
346,0.45,,0.422,0.453,0.455,0.47,,,,,,0.282,0.266,0.276,0.274,0.441,0.444,0.444,0.659,0.692,0.225,0.233,0.231,0.375,0.376,0.377,0.707,0.157,0.159,0.163
347,0.451,,0.422,0.453,0.455,0.469,,,,,,0.283,0.266,0.277,0.275,0.441,0.443,0.444,0.659,0.692,0.224,0.229,0.231,0.374,0.376,0.375,0.707,0.155,0.16,0.157
348,0.45,,0.422,0.453,0.455,0.47,,,,,,0.281,0.267,0.275,0.274,0.441,0.444,0.444,0.659,0.692,0.225,0.233,0.231,0.374,0.376,0.375,0.706,0.16,0.16,0.16
349,0.45,,0.422,0.453,0.455,0.47,,,,,,0.283,0.265,0.276,0.273,0.441,0.444,0.444,0.659,0.692,0.224,0.232,0.229,0.374,0.376,0.377,0.707,0.153,0.161,0.158
350,0.45,,0.422,0.453,0.454,0.469,,,,,,0.282,0.265,0.275,0.273,0.441,0.444,0.444,0.659,0.692,0.223,0.232,0.23,0.373,0.376,0.376,0.708,0.158,0.161,0.16
351,0.45,,0.422,0.453,0.455,0.469,,,,,,0.283,0.266,0.274,0.275,0.441,0.443,0.443,0.659,0.692,0.226,0.231,0.228,0.373,0.375,0.376,0.706,0.154,0.161,0.161
352,0.45,,0.422,0.453,0.454,0.469,,,,,,0.283,0.266,0.276,0.273,0.441,0.443,0.443,0.659,0.692,0.227,0.231,0.23,0.374,0.377,0.375,0.707,0.154,0.16,0.156
353,0.45,,0.422,0.453,0.455,0.469,,,,,,0.283,0.266,0.277,0.274,0.441,0.443,0.443,0.658,0.691,0.224,0.229,0.229,0.374,0.376,0.376,0.707,0.155,0.16,0.156
354,0.45,,0.422,0.453,0.454,0.469,,,,,,0.283,0.266,0.275,0.272,0.441,0.443,0.443,0.659,0.692,0.225,0.231,0.228,0.374,0.375,0.375,0.707,0.158,0.157,0.161
355,0.45,,0.421,0.453,0.454,0.469,,,,,,0.282,0.265,0.274,0.273,0.441,0.443,0.443,0.659,0.691,0.224,0.231,0.227,0.373,0.376,0.375,0.707,0.159,0.156,0.16
356,0.45,,0.421,0.453,0.454,0.469,,,,,,0.282,0.265,0.275,0.272,0.441,0.443,0.443,0.659,0.692,0.223,0.229,0.229,0.373,0.376,0.374,0.706,0.156,0.161,0.157
357,0.45,,0.421,0.453,0.454,0.468,,,,,,0.282,0.265,0.273,0.273,0.44,0.443,0.443,0.658,0.691,0.223,0.231,0.23,0.375,0.376,0.376,0.707,0.157,0.156,0.156
358,0.45,,0.421,0.453,0.454,0.469,,,,,,0.282,0.266,0.271,0.272,0.441,0.443,0.443,0.658,0.691,0.224,0.229,0.228,0.373,0.376,0.375,0.706,0.154,0.157,0.162
359,0.449,,0.421,0.452,0.454,0.468,,,,,,0.282,0.263,0.274,0.272,0.44,0.443,0.443,0.658,0.691,0.222,0.229,0.228,0.372,0.377,0.376,0.706,0.154,0.162,0.158
360,0.449,,0.421,0.453,0.453,0.468,,,,,,0.282,0.263,0.274,0.272,0.44,0.443,0.443,0.658,0.691,0.222,0.231,0.228,0.374,0.375,0.374,0.707,0.159,0.157,0.161
361,0.449,,0.421,0.452,0.454,0.469,,,,,,0.281,0.264,0.273,0.272,0.44,0.443,0.443,0.658,0.691,0.223,0.23,0.227,0.373,0.376,0.375,0.706,0.155,0.155,0.159
362,0.449,,0.421,0.452,0.453,0.468,,,,,,0.282,0.264,0.274,0.27,0.44,0.443,0.443,0.658,0.691,0.223,0.227,0.228,0.375,0.375,0.375,0.706,0.153,0.16,0.158
363,0.449,,0.42,0.452,0.454,0.468,,,,,,0.281,0.263,0.272,0.271,0.44,0.443,0.443,0.658,0.691,0.223,0.229,0.228,0.373,0.375,0.376,0.706,0.155,0.16,0.161
364,0.449,,0.421,0.452,0.453,0.467,,,,,,0.281,0.263,0.272,0.271,0.44,0.442,0.443,0.658,0.691,0.222,0.229,0.227,0.373,0.376,0.375,0.707,0.155,0.155,0.156
365,0.449,,0.421,0.452,0.454,0.468,,,,,,0.28,0.264,0.273,0.27,0.44,0.443,0.442,0.658,0.69,0.222,0.229,0.227,0.374,0.375,0.374,0.706,0.153,0.161,0.159
366,0.449,,0.42,0.452,0.454,0.467,,,,,,0.28,0.262,0.272,0.271,0.44,0.442,0.442,0.658,0.691,0.222,0.227,0.226,0.373,0.375,0.374,0.707,0.157,0.154,0.156
367,0.449,,0.42,0.452,0.453,0.467,,,,,,0.281,0.263,0.273,0.271,0.44,0.442,0.442,0.658,0.691,0.222,0.229,0.226,0.374,0.375,0.376,0.706,0.158,0.158,0.16
368,0.448,,0.42,0.452,0.453,0.467,,,,,,0.28,0.263,0.273,0.27,0.44,0.442,0.442,0.658,0.69,0.22,0.229,0.226,0.373,0.375,0.374,0.707,0.154,0.157,0.157
369,0.449,,0.421,0.452,0.453,0.467,,,,,,0.281,0.262,0.271,0.27,0.439,0.442,0.442,0.658,0.691,0.222,0.229,0.226,0.373,0.375,0.374,0.706,0.155,0.156,0.159
370,0.449,,0.42,0.452,0.453,0.468,,,,,,0.28,0.263,0.271,0.271,0.44,0.442,0.442,0.658,0.69,0.221,0.227,0.225,0.372,0.374,0.375,0.706,0.15,0.153,0.155
371,0.449,,0.42,0.451,0.453,0.467,,,,,,0.28,0.261,0.271,0.269,0.44,0.442,0.442,0.657,0.69,0.221,0.226,0.226,0.374,0.375,0.376,0.706,0.156,0.157,0.157
372,0.448,,0.42,0.452,0.453,0.467,,,,,,0.281,0.261,0.271,0.269,0.439,0.442,0.442,0.657,0.69,0.221,0.226,0.226,0.373,0.375,0.375,0.706,0.153,0.158,0.154
373,0.448,,0.42,0.452,0.453,0.467,,,,,,0.28,,0.271,0.269,0.44,0.441,0.442,0.657,0.69,0.221,0.228,0.226,0.372,0.374,0.373,0.706,0.153,0.156,0.155
374,0.449,,0.42,0.451,0.453,0.467,,,,,,0.28,,0.271,0.269,0.439,0.442,0.442,0.657,0.69,0.22,0.226,0.226,0.373,0.376,0.376,0.706,0.155,0.155,0.157
375,0.448,,0.42,0.451,0.453,0.467,,,,,,0.279,,0.27,0.27,0.439,0.442,0.441,0.657,0.69,0.22,0.228,0.226,0.373,0.374,0.375,0.707,0.155,0.158,0.155
376,0.449,,0.42,0.451,0.453,0.466,,,,,,0.28,,0.27,0.268,0.439,0.442,0.441,0.658,0.69,0.221,0.227,0.224,0.372,0.374,0.374,0.706,0.153,0.155,0.158
377,0.448,,0.419,0.451,0.453,0.466,,,,,,0.28,,0.271,0.269,0.439,0.441,0.442,0.657,0.69,0.222,0.226,0.224,0.373,0.376,0.374,0.707,0.154,0.156,0.153
378,0.448,,0.419,0.451,0.453,0.466,,,,,,0.28,,0.271,0.271,0.439,0.441,0.441,0.657,0.69,0.22,0.227,0.226,0.372,0.375,0.374,0.706,0.152,0.156,0.159
379,0.448,,0.419,0.451,0.452,0.466,,,,,,0.279,,0.27,0.268,0.439,0.441,0.442,0.657,0.69,0.219,0.226,0.223,0.372,0.374,0.375,0.706,0.15,0.154,0.156
380,0.448,,0.419,0.451,0.452,0.466,,,,,,0.28,,0.27,0.267,0.439,0.441,0.441,0.657,0.69,0.221,0.226,0.224,0.373,0.375,0.373,0.706,0.156,0.158,0.155
381,0.448,,0.419,0.451,0.453,0.466,,,,,,0.28,,0.27,0.267,0.439,0.441,0.441,0.657,0.69,0.219,0.226,0.224,0.373,0.374,0.375,0.706,0.154,0.157,0.154
382,0.448,,0.419,0.451,0.453,0.466,,,,,,0.278,,0.269,0.266,0.439,0.441,0.441,0.657,0.69,0.219,0.226,0.223,0.373,0.374,0.373,0.705,0.151,0.155,0.157
383,0.448,,0.418,0.45,0.452,0.466,,,,,,0.278,,0.269,0.268,0.439,0.441,0.441,0.657,0.69,0.219,0.225,0.224,0.372,0.373,0.374,0.706,0.155,0.155,0.156
384,0.448,,0.419,0.451,0.452,0.466,,,,,,0.279,,0.27,0.268,0.438,0.441,0.441,0.656,0.689,0.217,0.227,0.224,0.372,0.374,0.373,0.705,0.152,0.156,0.154
385,0.448,,0.418,0.451,0.452,0.466,,,,,,0.278,,0.268,0.268,0.438,0.44,0.441,0.657,0.69,0.219,0.225,0.223,0.373,0.373,0.373,0.705,0.152,0.153,0.153
386,0.448,,0.419,0.45,0.452,0.465,,,,,,0.279,,0.27,0.267,0.439,0.441,0.441,0.656,0.689,0.219,0.225,0.222,0.373,0.373,0.374,0.705,0.152,0.157,0.156
387,0.448,,0.419,0.451,0.452,0.465,,,,,,0.279,,0.268,0.267,0.438,0.441,0.441,0.657,0.689,0.219,0.225,0.223,0.372,0.374,0.373,0.705,0.158,0.158,0.153
388,0.448,,0.419,0.45,0.452,0.465,,,,,,0.279,,0.27,0.267,0.438,0.441,0.44,0.656,0.689,0.218,0.227,0.224,0.373,0.374,0.374,0.706,0.148,0.155,0.156
389,0.447,,0.419,0.451,0.452,0.465,,,,,,0.278,,0.268,0.267,0.438,0.44,0.441,0.657,0.689,0.219,0.224,0.224,0.373,0.374,0.373,0.706,0.15,0.154,0.154
390,0.447,,0.418,0.45,0.452,0.465,,,,,,0.277,,0.268,0.267,0.438,0.44,0.441,0.656,0.689,0.218,0.224,0.223,0.372,0.374,0.374,0.706,0.153,0.155,0.155
391,0.447,,0.418,0.45,0.452,0.465,,,,,,0.279,,0.268,0.266,0.438,0.44,0.44,0.656,0.689,0.218,0.225,0.223,0.372,0.374,0.374,0.706,0.152,0.154,0.158
392,0.448,,0.418,0.45,0.452,0.465,,,,,,0.278,,0.267,0.266,0.438,0.44,0.44,0.657,0.689,0.218,0.224,0.222,0.372,0.374,0.374,0.706,0.152,0.158,0.155
393,0.447,,0.418,0.45,0.452,0.464,,,,,,0.279,,0.268,0.266,0.438,0.44,0.44,0.656,0.689,0.218,0.224,0.224,0.372,0.374,0.373,0.705,0.151,0.156,0.155
394,0.447,,0.418,0.45,0.451,0.465,,,,,,0.277,,0.268,0.265,0.438,0.44,0.44,0.656,0.689,0.216,0.223,0.223,0.372,0.373,0.373,0.706,0.152,0.155,0.154
395,0.447,,0.418,0.45,0.451,0.464,,,,,,0.277,,0.265,0.265,0.437,0.44,0.44,0.656,0.689,0.217,0.224,0.221,0.372,0.374,0.373,0.705,0.151,0.152,0.154
396,0.447,,0.418,0.45,0.451,0.464,,,,,,0.277,,0.266,0.265,0.437,0.44,0.44,0.656,0.689,0.217,0.223,0.222,0.371,0.373,0.373,0.705,0.148,0.153,0.154
397,0.447,,0.418,0.45,0.451,0.465,,,,,,0.277,,0.267,0.265,0.438,0.44,0.44,0.656,0.688,0.219,0.223,0.222,0.372,0.374,0.373,0.705,0.153,0.152,0.155
398,0.447,,0.418,,0.451,0.463,,,,,,0.278,,0.268,0.266,0.438,0.44,0.44,0.656,0.689,0.216,0.223,0.222,0.371,0.373,0.373,0.705,0.15,0.154,0.153
399,0.447,,0.417,,0.451,0.464,,,,,,0.277,,0.267,0.265,0.437,0.44,0.44,0.656,0.688,0.217,0.223,0.222,0.372,0.373,0.374,0.705,0.152,0.159,0.157
400,0.447,,0.418,,0.451,0.464,,,,,,0.278,,0.267,0.266,0.438,0.44,0.439,0.656,0.689,0.218,0.222,0.221,0.372,0.374,0.372,0.705,0.15,0.156,0.153
401,0.447,,0.418,,0.451,0.464,,,,,,0.277,,0.268,0.265,0.437,0.44,0.44,0.656,0.688,0.217,0.223,0.22,0.372,0.373,0.373,0.706,0.153,0.154,0.152
402,0.447,,0.418,,,0.464,,,,,,0.278,,0.266,0.266,0.437,0.44,0.44,0.655,0.688,0.216,0.223,0.222,0.372,0.373,0.372,0.705,0.15,0.151,0.153
403,0.447,,0.417,,,0.464,,,,,,0.277,,0.264,0.265,0.437,0.44,0.44,0.656,0.688,0.216,0.221,0.221,0.371,0.373,0.373,0.705,0.15,0.151,0.155
404,0.447,,0.418,,,0.464,,,,,,0.277,,0.265,0.264,0.437,0.44,0.44,0.655,0.688,0.216,0.221,0.221,0.371,0.373,0.373,0.705,0.154,0.156,0.153
405,0.447,,0.417,,,0.463,,,,,,0.276,,0.266,0.265,0.437,0.44,0.439,0.655,0.688,0.216,0.222,0.221,0.371,0.374,0.373,0.706,0.15,0.153,0.153
406,0.446,,0.417,,,0.463,,,,,,0.277,,0.267,0.263,0.437,0.44,0.44,0.656,0.688,0.214,0.223,0.219,0.371,0.372,0.373,0.705,0.15,0.153,0.154
407,0.447,,0.417,,,0.463,,,,,,0.276,,0.265,0.263,0.437,0.439,0.439,0.655,0.688,0.216,0.222,0.219,0.37,0.373,0.373,0.705,0.148,0.151,0.15
408,0.446,,0.417,,,0.463,,,,,,0.276,,0.266,0.263,0.437,0.44,0.439,0.656,0.688,0.216,0.223,0.219,0.372,0.373,0.372,0.705,0.153,0.152,0.152
409,0.446,,0.417,,,0.463,,,,,,0.276,,0.265,0.265,0.437,0.439,0.439,0.655,0.688,0.215,0.22,0.218,0.371,0.373,0.373,0.705,0.147,0.153,0.153
410,0.446,,0.417,,,0.463,,,,,,0.276,,0.265,0.263,0.437,0.439,0.439,0.656,0.688,0.216,0.221,0.221,0.37,0.373,0.372,0.706,0.149,0.151,0.154
411,0.446,,0.417,,,0.463,,,,,,0.276,,0.263,0.263,0.436,0.439,0.439,0.655,0.688,0.215,0.221,0.219,0.371,0.372,0.372,0.705,0.15,0.151,0.152
412,0.446,,0.416,,,0.463,,,,,,0.276,,0.266,0.262,0.437,0.439,0.439,0.655,0.688,0.215,0.222,0.218,0.371,0.372,0.372,0.705,0.148,0.155,0.153
413,0.446,,0.417,,,0.462,,,,,,0.276,,0.265,0.265,0.436,0.439,0.439,0.655,0.688,0.215,0.22,0.22,0.37,0.374,0.372,0.705,0.149,0.152,0.156
414,0.446,,0.416,,,0.462,,,,,,0.276,,0.263,0.262,0.437,0.439,0.439,0.655,0.688,0.214,0.218,0.218,0.371,0.372,0.373,0.705,0.152,0.152,0.15
415,0.446,,0.417,,,0.463,,,,,,0.276,,0.264,0.263,0.436,0.439,0.439,0.655,0.687,0.215,0.221,0.221,0.371,0.372,0.373,0.705,0.149,0.151,0.15
416,0.446,,0.416,,,0.462,,,,,,0.276,,0.264,0.262,0.436,0.439,0.439,0.655,0.687,0.213,0.221,0.218,0.372,0.372,0.373,0.705,0.147,0.152,0.151
417,0.446,,0.416,,,0.462,,,,,,0.275,,0.263,0.263,0.436,0.439,0.438,0.655,0.687,0.216,0.219,0.217,0.371,0.371,0.373,0.705,0.148,0.15,0.149
418,0.446,,0.416,,,0.462,,,,,,0.275,,0.263,0.262,0.436,0.438,0.439,0.655,0.687,0.213,0.221,0.217,0.37,0.373,0.372,0.706,0.151,0.152,0.155
419,0.446,,0.416,,,0.462,,,,,,0.275,,0.265,0.263,0.436,0.439,0.439,0.655,0.687,0.214,0.219,0.218,0.371,0.374,0.372,0.705,0.15,0.15,0.151
420,0.445,,0.416,,,0.462,,,,,,0.275,,0.263,0.263,0.436,0.438,0.438,0.655,0.687,0.213,0.22,0.218,0.37,0.373,0.372,0.704,0.145,0.156,0.15
421,0.446,,0.416,,,0.462,,,,,,0.276,,0.263,0.263,0.436,0.438,0.438,0.655,0.687,0.214,0.219,0.217,0.37,0.372,0.372,0.705,0.152,0.154,0.15
422,0.445,,0.416,,,0.461,,,,,,0.275,,0.263,0.264,0.436,0.438,0.438,0.654,0.687,0.213,0.22,0.217,0.37,0.372,0.372,0.704,0.146,0.151,0.152
423,0.445,,0.415,,,0.462,,,,,,0.275,,0.264,0.261,0.436,0.438,0.438,0.654,0.687,0.211,0.219,0.218,0.371,0.372,0.373,0.705,0.149,0.15,0.151
424,0.446,,0.416,,,0.462,,,,,,0.275,,0.261,0.262,0.436,0.438,0.438,0.654,0.687,0.213,0.219,0.217,0.37,0.373,0.372,0.705,0.147,0.155,0.151
425,0.445,,0.416,,,0.461,,,,,,0.275,,0.263,0.261,0.436,0.438,0.438,0.654,0.687,0.214,0.219,0.218,0.37,0.371,0.371,0.706,0.149,0.15,0.153
426,0.446,,0.415,,,0.462,,,,,,0.275,,0.263,0.259,0.435,0.438,0.438,0.654,0.687,0.214,0.219,0.218,0.369,0.371,0.372,0.705,0.15,0.15,0.153
427,0.445,,0.415,,,0.461,,,,,,0.275,,0.261,0.261,0.435,0.438,0.438,0.654,0.687,0.213,0.219,0.217,0.37,0.372,0.372,0.705,0.151,0.152,0.15
428,0.445,,0.416,,,0.461,,,,,,0.275,,0.262,0.262,0.436,0.438,0.438,0.654,0.687,0.213,0.22,0.218,0.371,0.373,0.371,0.704,0.148,0.149,0.149
429,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.26,0.436,0.438,0.438,0.654,0.687,0.212,0.216,0.219,0.37,0.371,0.372,0.704,0.149,0.15,0.153
430,0.445,,0.415,,,0.461,,,,,,0.275,,0.261,0.26,0.436,0.437,0.438,0.654,0.687,0.212,0.219,0.217,0.371,0.372,0.372,0.704,0.147,0.149,0.151
431,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.259,,0.438,0.438,0.654,0.686,0.213,0.22,0.217,0.37,0.372,0.372,0.705,0.151,0.152,0.148
432,0.445,,0.415,,,0.461,,,,,,0.274,,0.262,0.258,,0.438,0.438,0.654,0.686,0.213,0.218,0.217,0.371,0.372,0.372,0.705,0.149,0.148,0.15
433,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.261,,0.437,0.438,0.654,0.686,0.212,0.217,0.217,0.37,0.372,0.372,0.705,0.148,0.152,0.153
434,0.445,,0.415,,,0.461,,,,,,0.275,,0.26,0.259,,0.438,0.437,0.654,0.686,0.213,0.219,0.215,0.37,0.372,0.371,0.705,0.146,0.152,0.149
435,0.445,,0.415,,,0.461,,,,,,0.275,,0.262,0.26,,0.437,0.437,0.654,0.686,0.211,0.216,0.216,0.37,0.372,0.371,0.705,0.146,0.153,0.148
436,0.445,,0.415,,,0.46,,,,,,0.273,,0.261,0.26,,0.437,0.438,0.654,0.686,0.211,0.218,0.217,0.371,0.372,0.371,0.705,0.147,0.148,0.152
437,0.445,,0.415,,,0.46,,,,,,0.273,,0.261,0.26,,0.438,0.438,0.654,0.686,0.212,0.217,0.216,0.37,0.371,0.372,0.704,0.15,0.152,0.149
438,0.445,,0.415,,,0.46,,,,,,0.274,,0.26,0.261,,0.438,0.437,0.654,0.686,0.209,0.218,0.215,0.37,0.372,0.371,0.705,0.148,0.149,0.15
439,0.445,,0.415,,,0.46,,,,,,0.273,,,0.259,,0.437,0.437,0.654,0.686,0.211,0.217,0.216,0.37,0.372,0.371,0.705,0.146,0.148,0.152
440,0.445,,0.414,,,0.46,,,,,,0.273,,,0.258,,0.437,0.438,0.654,0.686,0.21,0.217,0.216,0.37,0.371,0.371,0.704,0.147,0.153,0.15
441,0.445,,0.415,,,0.46,,,,,,0.273,,,0.26,,0.437,0.437,0.654,0.686,0.212,0.216,0.215,0.369,0.371,0.372,0.704,0.149,0.15,0.148
442,0.445,,0.415,,,0.46,,,,,,0.274,,,,,0.438,0.437,0.654,0.686,0.211,0.217,0.215,0.369,0.371,0.371,0.705,0.15,0.15,0.154
443,0.444,,0.414,,,0.46,,,,,,0.274,,,,,0.437,0.437,0.653,0.686,0.211,0.216,0.215,0.369,0.371,0.371,0.704,0.151,0.148,0.149
444,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.654,0.686,0.212,0.215,0.216,0.37,0.372,0.372,0.704,0.147,0.151,0.147
445,0.445,,0.414,,,0.46,,,,,,0.274,,,,,0.437,0.437,0.653,0.686,0.21,0.217,0.215,0.371,0.37,0.371,0.705,0.153,0.149,0.15
446,0.444,,0.414,,,0.459,,,,,,0.272,,,,,0.437,0.437,0.653,0.686,0.212,0.217,0.214,0.37,0.371,0.37,0.704,0.148,0.149,0.15
447,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.653,0.686,0.211,0.215,0.215,0.37,0.372,0.37,0.704,0.147,0.148,0.147
448,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.653,0.685,0.21,0.218,0.215,0.37,0.372,0.372,0.704,0.146,0.151,0.15
449,0.444,,0.414,,,0.459,,,,,,0.274,,,,,0.436,0.437,0.653,0.685,0.21,0.216,0.213,0.37,0.372,0.37,0.704,0.144,0.151,0.153
450,0.444,,0.414,,,0.459,,,,,,0.272,,,,,0.437,0.437,0.653,0.685,0.212,0.217,0.215,0.37,0.37,0.371,0.704,0.147,0.152,0.144
451,0.444,,0.414,,,0.46,,,,,,0.273,,,,,0.437,0.437,0.653,0.685,0.21,0.216,0.215,0.369,0.371,0.37,0.704,0.144,0.148,0.148
452,0.444,,0.414,,,0.459,,,,,,0.272,,,,,0.437,0.437,0.653,0.686,0.209,0.216,0.214,0.37,0.371,0.371,0.704,0.153,0.147,0.145
453,0.444,,0.414,,,0.459,,,,,,0.273,,,,,0.437,0.437,0.653,0.686,0.209,0.216,0.215,0.369,0.37,0.37,0.704,0.144,0.149,0.151
454,0.444,,0.414,,,0.459,,,,,,0.273,,,,,0.437,0.437,0.653,0.685,0.21,0.214,0.215,0.369,0.372,0.37,0.704,0.148,0.149,0.147
455,0.444,,0.413,,,0.458,,,,,,0.273,,,,,0.437,0.436,0.653,0.685,0.208,0.216,0.213,0.369,0.371,0.37,0.704,0.145,0.147,0.147
456,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.436,0.437,0.653,0.685,0.209,0.215,0.214,0.369,0.371,0.371,0.704,0.148,0.147,0.149
457,0.444,,0.414,,,0.458,,,,,,0.273,,,,,0.437,0.436,0.653,0.685,0.208,0.214,0.211,0.369,0.37,0.371,0.704,0.146,0.15,0.15
458,0.444,,0.413,,,0.459,,,,,,0.273,,,,,0.437,0.436,0.653,0.685,0.209,0.214,0.213,0.369,0.371,0.37,0.703,0.148,0.145,0.147
459,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.437,0.436,0.653,0.685,0.209,0.214,0.214,0.369,0.371,0.37,0.704,0.145,0.151,0.148
460,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.436,0.437,0.653,0.685,0.21,0.214,0.213,0.369,0.371,0.37,0.704,0.151,0.149,0.15
461,0.444,,0.413,,,0.458,,,,,,0.272,,,,,0.436,0.436,0.653,0.685,0.208,0.214,0.213,0.369,0.37,0.371,0.704,0.144,0.148,0.148
462,0.443,,0.413,,,0.458,,,,,,0.271,,,,,0.436,0.436,0.652,0.685,0.208,0.215,0.213,0.368,0.372,0.37,0.704,0.145,0.149,0.147
463,0.444,,0.413,,,0.459,,,,,,0.272,,,,,0.436,0.436,0.652,0.684,0.21,0.215,0.214,0.369,0.371,0.37,0.704,0.148,0.15,0.148
464,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.652,0.685,0.208,0.213,0.212,0.369,0.371,0.37,0.703,0.143,0.148,0.15
465,0.444,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.685,0.209,0.214,0.214,0.369,0.371,0.37,0.704,0.148,0.147,0.148
466,0.444,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.684,0.209,0.214,0.212,0.37,0.37,0.369,0.704,0.147,0.145,0.149
467,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.685,0.207,0.214,0.214,0.369,0.37,0.37,0.703,0.142,0.148,0.149
468,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.653,0.685,0.208,0.214,0.211,0.369,0.37,0.371,0.704,0.146,0.144,0.149
469,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.436,0.652,0.684,0.208,0.214,0.213,0.37,0.371,0.371,0.704,0.147,0.152,0.148
470,0.443,,0.413,,,0.458,,,,,,,,,,,0.436,0.435,0.652,0.684,0.209,0.214,0.212,0.37,0.37,0.37,0.703,0.142,0.147,0.149
471,0.443,,0.412,,,0.457,,,,,,,,,,,0.436,0.436,0.652,0.684,0.207,0.214,0.212,0.368,0.371,0.37,0.704,0.145,0.149,0.149
472,0.443,,0.413,,,0.457,,,,,,,,,,,0.435,0.436,0.652,0.684,0.207,0.213,0.211,0.369,0.37,0.37,0.704,0.147,0.15,0.15
473,0.443,,0.412,,,0.458,,,,,,,,,,,0.435,0.436,0.652,0.684,0.207,0.213,0.211,0.369,0.371,0.37,0.703,0.145,0.147,0.145
474,0.443,,0.412,,,0.458,,,,,,,,,,,0.435,0.435,0.652,0.684,0.21,0.212,0.21,0.369,0.37,0.37,0.703,0.145,0.147,0.148
475,0.443,,0.412,,,0.457,,,,,,,,,,,0.435,0.435,0.652,0.684,0.208,0.214,0.212,0.369,0.371,0.37,0.703,0.146,0.151,0.148
476,0.443,,0.412,,,0.457,,,,,,,,,,,0.435,0.436,0.652,0.684,0.206,0.214,0.21,0.368,0.37,0.369,0.704,0.143,0.148,0.145
477,0.443,,0.412,,,0.457,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.214,0.211,0.368,0.37,0.369,0.704,0.15,0.146,0.149
478,0.443,,0.412,,,0.457,,,,,,,,,,,0.436,0.435,0.652,0.684,0.205,0.212,0.211,0.368,0.369,0.369,0.704,0.142,0.148,0.149
479,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.212,0.211,0.368,0.371,0.369,0.703,0.146,0.147,0.15
480,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.208,0.213,0.211,0.369,0.37,0.37,0.704,0.145,0.146,0.147
481,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.212,0.211,0.37,0.369,0.37,0.704,0.147,0.147,0.145
482,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.212,0.211,0.368,0.37,0.37,0.703,0.146,0.149,0.148
483,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.212,0.21,0.368,0.369,0.37,0.703,0.145,0.147,0.144
484,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.208,0.213,0.21,0.369,0.369,0.371,0.703,0.147,0.148,0.146
485,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.212,0.21,0.369,0.371,0.369,0.704,0.143,0.148,0.149
486,0.443,,0.411,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.206,0.21,0.209,0.369,0.37,0.369,0.704,0.143,0.144,0.144
487,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.205,0.212,0.21,0.368,0.369,0.37,0.703,0.146,0.144,0.147
488,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.652,0.684,0.207,0.211,0.211,0.369,0.371,0.37,0.704,0.147,0.144,0.146
489,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.205,0.213,0.21,0.368,0.37,0.369,0.703,0.145,0.151,0.147
490,0.443,,0.412,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.207,0.211,0.209,0.369,0.37,0.37,0.703,0.147,0.146,0.147
491,0.442,,0.411,,,,,,,,,,,,,,0.434,0.435,0.651,0.683,0.205,0.211,0.21,0.368,0.37,0.369,0.703,0.143,0.148,0.149
492,0.443,,0.411,,,,,,,,,,,,,,0.435,0.434,0.651,0.683,0.204,0.21,0.21,0.368,0.369,0.37,0.703,0.148,0.147,0.145
493,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.205,0.211,0.21,0.367,0.369,0.37,0.704,0.142,0.146,0.147
494,0.442,,0.411,,,,,,,,,,,,,,0.435,0.435,0.651,0.683,0.205,0.21,0.209,0.369,0.371,0.369,0.703,0.145,0.145,0.146
495,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.211,0.209,0.367,0.369,0.369,0.703,0.142,0.147,0.145
496,0.442,,0.411,,,,,,,,,,,,,,0.435,0.434,0.651,0.683,0.206,0.21,0.208,0.369,0.369,0.37,0.703,0.143,0.144,0.145
497,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.208,0.209,0.368,0.368,0.37,0.703,0.144,0.15,0.149
498,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.211,0.208,0.368,0.368,0.369,0.704,0.148,0.147,0.147
499,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.211,0.208,0.368,0.37,0.369,0.703,0.148,0.144,0.145
500,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.21,0.209,0.367,0.369,0.369,0.703,0.144,0.148,0.145
501,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.206,0.21,0.208,0.369,0.369,0.368,0.703,0.146,0.147,0.144
502,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.21,0.209,0.368,0.37,0.37,0.703,0.143,0.144,0.148
503,0.442,,0.411,,,,,,,,,,,,,,0.435,0.434,0.651,0.683,0.204,0.21,0.209,0.367,0.37,0.369,0.703,0.145,0.146,0.144
504,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.682,0.204,0.21,0.208,0.368,0.37,0.369,0.703,0.145,0.145,0.145
505,0.442,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.21,0.208,0.367,0.368,0.369,0.703,0.143,0.146,0.149
506,0.441,,0.411,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.209,0.208,0.368,0.369,0.368,0.703,0.142,0.146,0.143
507,0.442,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.682,0.205,0.208,0.207,0.368,0.369,0.371,0.703,0.144,0.142,0.143
508,0.441,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.212,0.207,0.367,0.369,0.369,0.702,0.142,0.146,0.144
509,0.442,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.209,0.208,0.367,0.369,0.368,0.703,0.143,0.145,0.148
510,0.441,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.204,0.208,0.207,0.368,0.368,0.369,0.703,0.144,0.146,0.144
511,0.442,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.683,0.205,0.209,0.208,0.367,0.369,0.369,0.703,0.142,0.146,0.147
512,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.65,0.682,0.203,0.208,0.208,0.369,0.369,0.369,0.703,0.147,0.145,0.145
513,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.651,0.682,0.203,0.211,0.207,0.367,0.369,0.369,0.703,0.144,0.144,0.147
514,,,0.41,,,,,,,,,,,,,,0.434,0.434,0.65,0.682,0.204,0.209,0.208,0.368,0.369,0.368,0.703,0.141,0.149,0.142
515,,,0.41,,,,,,,,,,,,,,0.434,0.434,0.651,0.682,0.203,0.208,0.207,0.368,0.369,0.367,0.703,0.142,0.144,0.14
516,,,0.411,,,,,,,,,,,,,,0.434,0.434,0.65,0.682,0.204,0.21,0.206,0.368,0.369,0.369,0.703,0.14,0.144,0.147
517,,,0.41,,,,,,,,,,,,,,0.433,0.434,0.65,0.682,0.203,0.208,0.208,0.366,0.369,0.368,0.703,0.143,0.144,0.146
518,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.65,0.682,0.202,0.208,0.206,0.368,0.368,0.369,0.703,0.144,0.15,0.144
519,,,0.41,,,,,,,,,,,,,,0.433,0.434,0.65,0.682,0.202,0.208,0.207,0.368,0.37,0.369,0.703,0.146,0.145,0.146
520,,,0.41,,,,,,,,,,,,,,0.434,0.433,0.65,0.682,0.203,0.209,0.205,0.366,0.368,0.368,0.702,0.141,0.147,0.141
521,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.207,0.206,0.368,0.368,0.369,0.703,0.141,0.144,0.148
522,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.204,0.209,0.205,0.367,0.368,0.368,0.702,0.139,0.144,0.143
523,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.202,0.208,0.205,0.368,0.368,0.369,0.703,0.141,0.144,0.142
524,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.208,0.205,0.368,0.368,0.368,0.703,0.146,0.145,0.147
525,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.207,0.207,0.367,0.368,0.369,0.703,0.141,0.142,0.143
526,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.207,0.207,0.367,0.368,0.368,0.702,0.143,0.143,0.143
527,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.202,0.207,0.206,0.367,0.369,0.368,0.703,0.142,0.145,0.142
528,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.203,0.207,0.205,0.367,0.369,0.369,0.703,0.143,0.144,0.143
529,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.202,0.207,0.207,0.367,0.369,0.368,0.702,0.138,0.144,0.143
530,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.207,0.204,0.367,0.369,0.368,0.703,0.147,0.145,0.143
531,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.681,0.202,0.206,0.206,0.367,0.368,0.368,0.703,0.139,0.147,0.139
532,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.206,0.205,0.367,0.369,0.367,0.702,0.141,0.141,0.144
533,,,0.41,,,,,,,,,,,,,,0.433,0.433,0.65,0.682,0.201,0.206,0.206,0.368,0.369,0.368,0.702,0.144,0.143,0.145
534,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.649,0.681,0.202,0.206,0.205,0.366,0.368,0.369,0.703,0.141,0.144,0.145
535,,,0.409,,,,,,,,,,,,,,0.433,0.432,0.65,0.681,0.201,0.207,0.205,0.366,0.369,0.368,0.703,0.139,0.146,0.144
536,,,0.409,,,,,,,,,,,,,,0.432,0.433,0.65,0.681,0.203,0.207,0.204,0.367,0.368,0.368,0.702,0.147,0.146,0.143
537,,,0.409,,,,,,,,,,,,,,0.432,0.433,0.65,0.681,0.202,0.207,0.206,0.367,0.369,0.368,0.702,0.139,0.143,0.144
538,,,0.409,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.207,0.204,0.367,0.368,0.369,0.703,0.142,0.145,0.141
539,,,0.409,,,,,,,,,,,,,,0.432,0.433,0.649,0.681,0.201,0.206,0.205,0.367,0.369,0.369,0.702,0.142,0.144,0.142
540,,,0.408,,,,,,,,,,,,,,0.432,0.432,0.65,0.681,0.202,0.206,0.205,0.367,0.368,0.368,0.702,0.141,0.146,0.144
541,,,0.409,,,,,,,,,,,,,,0.433,0.433,0.65,0.681,0.202,0.207,0.205,0.367,0.368,0.368,0.702,0.142,0.142,0.14
542,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.202,0.206,0.204,0.368,0.368,0.368,0.702,0.142,0.141,0.141
543,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.208,0.204,0.368,0.368,0.368,0.703,0.143,0.143,0.142
544,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.202,0.207,0.205,0.366,0.369,0.368,0.703,0.139,0.143,0.149
545,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.201,0.206,0.205,0.366,0.367,0.369,0.703,0.145,0.144,0.143
546,,,,,,,,,,,,,,,,,0.432,0.433,0.649,0.68,0.199,0.205,0.204,0.367,0.369,0.368,0.702,0.141,0.145,0.143
547,,,,,,,,,,,,,,,,,0.433,0.432,0.65,0.681,0.2,0.206,0.203,0.368,0.368,0.368,0.702,0.141,0.142,0.139
548,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.2,0.204,0.203,0.366,0.368,0.367,0.702,0.14,0.144,0.143
549,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.199,0.205,0.204,0.368,0.367,0.367,0.702,0.141,0.144,0.144
550,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.206,0.205,0.367,0.368,0.368,0.703,0.141,0.145,0.139
551,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.201,0.204,0.203,0.366,0.368,0.367,0.702,0.139,0.14,0.145
552,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.201,0.206,0.202,0.366,0.368,0.369,0.702,0.141,0.143,0.14
553,,,,,,,,,,,,,,,,,0.431,0.432,0.649,0.68,0.2,0.205,0.202,0.367,0.368,0.367,0.703,0.14,0.142,0.144
554,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.2,0.204,0.204,0.366,0.367,0.368,0.702,0.14,0.147,0.142
555,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.681,0.199,0.203,0.201,0.367,0.368,0.368,0.703,0.146,0.141,0.143
556,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.2,0.205,0.204,0.366,0.368,0.367,0.702,0.141,0.143,0.145
557,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.681,0.201,0.206,0.204,0.366,0.369,0.368,0.702,0.14,0.141,0.141
558,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.198,0.205,0.204,0.366,0.368,0.367,0.702,0.138,0.142,0.142
559,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.681,0.199,0.205,0.203,0.366,0.367,0.368,0.702,0.14,0.141,0.141
560,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.2,0.205,0.203,0.365,0.368,0.367,0.701,0.139,0.142,0.145
561,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.2,0.204,0.204,0.367,0.368,0.367,0.702,0.142,0.144,0.142
562,,,,,,,,,,,,,,,,,0.431,0.432,0.649,0.68,0.2,0.205,0.202,0.366,0.367,0.367,0.703,0.14,0.141,0.142
563,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.2,0.203,0.201,0.367,0.368,0.367,0.702,0.138,0.142,0.141
564,,,,,,,,,,,,,,,,,0.432,0.432,0.649,0.68,0.198,0.204,0.201,0.366,0.367,0.367,0.702,0.14,0.141,0.144
565,,,,,,,,,,,,,,,,,0.431,0.431,0.649,0.68,0.2,0.202,0.202,0.367,0.367,0.367,0.703,0.141,0.143,0.14
566,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.2,0.204,0.203,0.366,0.367,0.368,0.702,0.142,0.143,0.145
567,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.199,0.204,0.202,0.367,0.367,0.367,0.702,0.143,0.144,0.139
568,,,,,,,,,,,,,,,,,0.432,0.431,0.649,0.68,0.199,0.204,0.202,0.365,0.366,0.367,0.702,0.139,0.14,0.14
569,,,,,,,,,,,,,,,,,0.431,0.431,0.649,0.68,0.199,0.204,0.201,0.365,0.367,0.368,0.702,0.138,0.139,0.143
570,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.199,0.205,0.201,0.365,0.366,0.368,0.702,0.142,0.141,0.139
571,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.198,0.204,0.202,0.367,0.368,0.368,0.702,0.141,0.142,0.142
572,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.679,0.197,0.202,0.203,0.366,0.366,0.367,0.702,0.139,0.141,0.137
573,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.199,0.204,0.203,0.366,0.367,0.367,0.702,0.142,0.139,0.141
574,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.198,0.203,0.203,0.366,0.367,0.368,0.702,0.141,0.14,0.144
575,,,,,,,,,,,,,,,,,0.431,0.431,0.648,0.68,0.198,0.204,0.201,0.365,0.368,0.367,0.702,0.141,0.142,0.14
576,,,,,,,,,,,,,,,,,,0.431,0.649,0.68,0.198,0.203,0.202,0.366,0.367,0.367,0.702,0.138,0.143,0.14
577,,,,,,,,,,,,,,,,,,,0.649,0.68,0.198,0.202,0.202,0.365,0.367,0.367,0.702,0.137,0.145,0.141
578,,,,,,,,,,,,,,,,,,,0.648,0.68,0.197,0.202,0.201,0.366,0.368,0.366,0.702,0.137,0.143,0.142
579,,,,,,,,,,,,,,,,,,,0.648,0.679,0.199,0.202,0.201,0.367,0.367,0.368,0.702,0.141,0.141,0.138
580,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.201,0.202,0.366,0.367,0.367,0.702,0.14,0.145,0.143
581,,,,,,,,,,,,,,,,,,,0.648,0.679,0.2,0.204,0.201,0.366,0.367,0.367,0.702,0.141,0.141,0.14
582,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.202,0.202,0.366,0.367,0.366,0.702,0.142,0.141,0.144
583,,,,,,,,,,,,,,,,,,,0.648,0.68,0.198,0.201,0.201,0.365,0.367,0.366,0.702,0.138,0.14,0.141
584,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.204,0.2,0.366,0.367,0.367,0.702,0.141,0.139,0.144
585,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.201,0.201,0.365,0.366,0.367,0.702,0.139,0.141,0.141
586,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.202,0.202,0.367,0.366,0.367,0.702,0.143,0.141,0.143
587,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.203,0.201,0.365,0.366,0.367,0.702,0.137,0.14,0.143
588,,,,,,,,,,,,,,,,,,,0.648,0.68,0.2,0.203,0.199,0.364,0.366,0.367,0.702,0.142,0.141,0.137
589,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.203,0.2,0.366,0.367,0.367,0.701,0.136,0.141,0.142
590,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.202,0.201,0.365,0.367,0.366,0.702,0.138,0.139,0.137
591,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.202,0.201,0.365,0.367,0.366,0.701,0.136,0.143,0.144
592,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.202,0.199,0.366,0.367,0.367,0.702,0.14,0.141,0.141
593,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.201,0.2,0.366,0.368,0.366,0.702,0.139,0.141,0.138
594,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.202,0.201,0.366,0.367,0.367,0.702,0.141,0.14,0.137
595,,,,,,,,,,,,,,,,,,,0.648,0.679,0.198,0.201,0.199,0.366,0.366,0.367,0.703,0.139,0.144,0.146
596,,,,,,,,,,,,,,,,,,,0.648,0.679,0.197,0.201,0.2,0.365,0.369,0.366,0.702,0.139,0.14,0.141
597,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.201,0.198,0.365,0.366,0.367,0.702,0.138,0.142,0.14
598,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.201,0.2,0.366,0.367,0.366,0.702,0.139,0.138,0.139
599,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.201,0.202,0.364,0.366,0.366,0.701,0.138,0.14,0.14
600,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.201,0.198,0.366,0.367,0.367,0.702,0.141,0.14,0.144
601,,,,,,,,,,,,,,,,,,,0.647,0.678,0.197,0.2,0.199,0.367,0.367,0.367,0.701,0.138,0.139,0.139
602,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.2,0.199,0.365,0.367,0.367,0.702,0.139,0.141,0.139
603,,,,,,,,,,,,,,,,,,,0.647,0.679,0.195,0.202,0.2,0.365,0.367,0.367,0.702,0.136,0.141,0.141
604,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.2,0.199,0.365,0.367,0.367,0.701,0.141,0.139,0.139
605,,,,,,,,,,,,,,,,,,,0.647,0.679,0.197,0.201,0.198,0.366,0.367,0.366,0.701,0.138,0.139,0.14
606,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.201,0.2,0.366,0.366,0.367,0.701,0.136,0.141,0.14
607,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.202,0.2,0.366,0.367,0.366,0.702,0.14,0.139,0.14
608,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.2,0.199,0.366,0.367,0.367,0.701,0.139,0.138,0.141
609,,,,,,,,,,,,,,,,,,,0.647,0.679,0.196,0.201,0.201,0.365,0.366,0.366,0.702,0.141,0.142,0.139
610,,,,,,,,,,,,,,,,,,,0.647,0.678,0.196,0.201,0.198,0.366,0.366,0.366,0.702,0.137,0.14,0.138
611,,,,,,,,,,,,,,,,,,,0.647,0.678,0.194,0.201,0.199,0.366,0.367,0.366,0.702,0.137,0.143,0.141
612,,,,,,,,,,,,,,,,,,,0.648,0.679,0.196,0.2,0.199,0.364,0.366,0.366,0.702,0.136,0.139,0.139
613,,,,,,,,,,,,,,,,,,,0.647,0.678,0.196,0.199,0.198,0.365,0.366,0.366,0.701,0.137,0.138,0.138
614,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.201,0.198,0.365,0.366,0.366,0.702,0.138,0.14,0.136
615,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.198,0.198,0.366,0.367,0.366,0.701,0.14,0.144,0.139
616,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.198,0.198,0.365,0.367,0.366,0.702,0.138,0.137,0.141
617,,,,,,,,,,,,,,,,,,,0.647,0.678,0.194,0.199,0.2,0.366,0.366,0.365,0.701,0.14,0.14,0.137
618,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.2,0.2,0.365,0.366,0.367,0.702,0.136,0.14,0.139
619,,,,,,,,,,,,,,,,,,,0.647,0.678,0.194,0.199,0.197,0.365,0.367,0.367,0.701,0.141,0.138,0.138
620,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.199,0.198,0.366,0.367,0.366,0.702,0.137,0.141,0.145
621,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.2,0.198,0.365,0.367,0.365,0.701,0.135,0.138,0.14
622,,,,,,,,,,,,,,,,,,,0.647,0.678,0.195,0.2,0.197,0.364,0.364,0.366,0.702,0.139,0.142,0.143
623,,,,,,,,,,,,,,,,,,,0.647,,0.196,0.199,0.199,0.366,0.367,0.366,0.701,0.137,0.139,0.137
624,,,,,,,,,,,,,,,,,,,0.647,,0.195,0.2,0.198,0.365,0.366,0.367,0.701,0.138,0.137,0.14
625,,,,,,,,,,,,,,,,,,,0.646,,0.194,0.199,0.197,0.365,0.366,0.367,0.701,0.135,0.14,0.137
626,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.2,0.196,0.365,0.366,0.365,0.701,0.137,0.141,0.137
627,,,,,,,,,,,,,,,,,,,0.647,,0.195,0.2,0.197,0.365,0.365,0.366,0.701,0.137,0.141,0.139
628,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.198,0.199,0.365,0.365,0.367,0.702,0.138,0.14,0.141
629,,,,,,,,,,,,,,,,,,,0.647,,0.193,0.199,,0.365,0.366,0.366,0.702,0.138,0.142,0.139
630,,,,,,,,,,,,,,,,,,,0.647,,0.195,0.199,,0.363,0.365,0.365,0.701,0.137,0.138,0.137
631,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.199,,0.364,0.366,0.366,0.701,0.137,0.138,0.138
632,,,,,,,,,,,,,,,,,,,0.647,,0.193,0.198,,0.364,0.365,0.366,0.701,0.134,0.139,0.139
633,,,,,,,,,,,,,,,,,,,0.647,,0.192,0.2,,0.365,0.366,0.366,0.701,0.137,0.138,0.141
634,,,,,,,,,,,,,,,,,,,0.647,,0.194,0.198,,0.365,0.367,0.365,0.702,0.14,0.138,0.137
635,,,,,,,,,,,,,,,,,,,,,0.193,0.198,,0.365,0.366,0.365,0.701,0.137,0.139,0.137
636,,,,,,,,,,,,,,,,,,,,,0.194,0.197,,0.365,0.367,0.367,0.702,0.137,0.138,0.137
637,,,,,,,,,,,,,,,,,,,,,,0.198,,0.364,0.366,0.365,0.701,0.134,0.139,0.138
638,,,,,,,,,,,,,,,,,,,,,,0.197,,0.365,0.365,0.366,0.702,0.141,0.14,0.137
639,,,,,,,,,,,,,,,,,,,,,,0.198,,0.365,0.365,0.365,0.701,0.138,0.137,0.138
640,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.366,0.701,0.139,0.136,0.142
641,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.366,0.365,0.702,0.139,0.14,0.137
642,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.135,0.137,0.138
643,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.367,0.366,0.702,0.136,0.141,0.137
644,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.366,0.701,0.138,0.14,0.143
645,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.134,0.137,0.137
646,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.701,0.136,0.137,0.136
647,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.367,0.701,0.134,0.136,0.138
648,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.139,0.14,0.139
649,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.7,0.137,0.139,0.139
650,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.366,0.366,0.701,0.136,0.139,0.138
651,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.702,0.136,0.139,0.137
652,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.702,0.139,0.137,0.137
653,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.365,0.366,0.701,0.137,0.141,0.138
654,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.134,0.136,0.137
655,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.366,0.701,0.138,0.137,0.138
656,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.135,0.139,0.135
657,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.365,0.701,0.134,0.14,0.14
658,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.136,0.134,0.139
659,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.367,0.701,0.141,0.14,0.14
660,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.7,0.135,0.136,0.137
661,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.701,0.136,0.139,0.14
662,,,,,,,,,,,,,,,,,,,,,,,,0.366,0.365,0.365,0.7,0.139,0.137,0.138
663,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.366,0.366,0.702,0.136,0.139,0.137
664,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.363,0.701,0.135,0.139,0.137
665,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.366,0.701,0.138,0.137,0.139
666,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.367,0.366,0.701,0.139,0.14,0.136
667,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.135,0.136,0.135
668,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.366,0.7,0.134,0.135,0.14
669,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.134,0.141,0.134
670,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.138,0.138,0.137
671,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.137,0.133
672,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.365,0.7,0.137,0.138,0.136
673,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.139,0.139
674,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.365,0.701,0.135,0.137,0.137
675,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.364,0.701,0.137,0.137,0.136
676,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.365,0.701,0.134,0.136,0.136
677,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.137,0.135,0.136
678,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.364,0.364,0.701,0.136,0.134,0.136
679,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.366,0.365,0.701,0.132,0.139,0.136
680,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.135,0.136,0.136
681,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.136,0.137,0.134
682,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.364,0.701,0.134,0.138,0.137
683,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.366,0.701,0.134,0.141,0.136
684,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.136,0.138,0.137
685,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.7,0.137,0.141,0.141
686,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.701,0.135,0.133,0.137
687,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.366,0.365,0.701,0.133,0.138,0.13
688,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.365,0.365,0.701,0.135,0.136,0.138
689,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.701,0.134,0.135,0.138
690,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.136,0.139
691,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.365,0.701,0.136,0.139,0.137
692,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.136,0.136,0.138
693,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.366,0.364,0.701,0.134,0.136,0.137
694,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.365,0.701,0.137,0.136,0.136
695,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.134,0.138,0.137
696,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.133,0.133,0.138
697,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.135,0.138,0.135
698,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.701,0.134,0.137,0.135
699,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.701,0.135,0.135,0.135
700,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.135,0.136,0.135
701,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.7,0.133,0.135,0.138
702,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.137,0.138,0.139
703,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.135,0.137,0.133
704,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.365,0.701,0.133,0.137,0.133
705,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.364,0.7,0.134,0.133,0.136
706,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.135,0.136,0.132
707,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.7,0.136,0.133,0.133
708,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.701,0.133,0.134,0.139
709,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.363,0.7,0.133,0.139,0.135
710,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.134,0.135,0.136
711,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.137,0.136,0.134
712,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.364,0.364,0.7,0.134,0.137,0.135
713,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.363,0.7,0.134,0.135,0.137
714,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.136,0.136,0.134
715,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.132,0.137,0.135
716,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.135,0.134,0.139
717,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.701,0.134,0.135,0.138
718,,,,,,,,,,,,,,,,,,,,,,,,0.365,0.364,0.365,0.7,0.131,0.134,0.135
719,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.133,0.138,0.134
720,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.365,0.701,0.132,0.135,0.137
721,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.136,0.136,0.134
722,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.363,0.364,0.7,0.133,0.135,0.133
723,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.365,0.363,0.7,0.138,0.136,0.135
724,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.365,0.7,0.132,0.136,0.137
725,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.135,0.134,0.132
726,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.134,0.135,0.133
727,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.363,0.7,0.134,0.136,0.133
728,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.137,0.137,0.133
729,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.701,0.132,0.136,0.134
730,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.131,0.137,0.135
731,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.365,0.7,0.135,0.134,0.134
732,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.365,0.7,0.134,0.137,0.135
733,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.365,0.7,0.135,0.132,0.135
734,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.132,0.136,0.132
735,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.363,0.364,0.7,0.137,0.135,0.136
736,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.135,0.136,0.132
737,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.701,0.133,0.135,0.136
738,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.363,0.7,0.133,0.136,0.133
739,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.362,0.7,0.134,0.135,0.133
740,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.365,0.364,0.7,0.133,0.135,0.136
741,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.132,0.133,0.134
742,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.365,0.7,0.134,0.134,0.137
743,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.7,0.13,0.134,0.133
744,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.366,0.364,0.7,0.132,0.137,0.132
745,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.701,0.133,0.134,0.134
746,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.132,0.137,0.133
747,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.7,0.136,0.139,0.134
748,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.365,0.364,0.7,0.132,0.134,0.136
749,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.135,0.137,0.138
750,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.133,0.133,0.133
751,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.701,0.13,0.135,0.136
752,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.364,0.7,0.132,0.136,0.134
753,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.701,0.134,0.132,0.134
754,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.363,0.363,0.7,0.135,0.135,0.135
755,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.701,0.133,0.137,0.134
756,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.13,0.135,0.133
757,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.134,0.136,0.133
758,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.133,0.129
759,,,,,,,,,,,,,,,,,,,,,,,,0.364,0.364,0.364,0.701,0.137,0.132,0.138
760,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.7,0.131,0.137,0.134
761,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.135,0.136
762,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.362,0.364,0.7,0.132,0.132,0.132
763,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.701,0.136,0.132,0.133
764,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.701,0.131,0.134,0.136
765,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.7,0.133,0.135,0.131
766,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.129,0.137,0.131
767,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.132,0.135,0.13
768,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.701,0.131,0.132,0.131
769,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.699,0.133,0.135,0.138
770,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.133,0.132,0.133
771,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.134,0.136,0.134
772,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.13,0.132,0.134
773,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.134,0.134,0.134
774,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.132,0.135,0.133
775,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.364,0.699,0.134,0.133,0.134
776,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.135,0.132,0.135
777,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.699,0.13,0.132,0.133
778,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.364,0.7,0.131,0.135,0.136
779,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.134,0.131,0.134
780,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.7,0.132,0.137,0.13
781,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.134,0.134,0.135
782,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.362,0.7,0.132,0.133,0.131
783,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.133,0.13,0.135
784,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.136,0.134
785,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.132,0.133,0.137
786,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.7,0.131,0.134,0.132
787,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.364,0.363,0.7,0.138,0.134,0.131
788,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.13,0.137,0.131
789,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.699,0.132,0.132,0.131
790,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.7,0.133,0.134,0.133
791,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.7,0.131,0.132,0.136
792,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.362,0.363,0.7,0.128,0.131,0.134
793,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.133,0.133,0.131
794,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.132,0.133,0.135
795,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.13,0.129,0.13
796,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.135,0.134,0.13
797,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.131,0.132,0.132
798,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.701,0.134,0.133,0.135
799,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.13,0.134,0.133
800,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.134,0.134,0.133
801,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.699,0.133,0.133,0.132
802,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.129,0.134,0.136
803,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.361,0.7,0.135,0.133,0.131
804,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.364,0.699,0.132,0.132,0.131
805,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.701,0.13,0.13,0.134
806,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.132,0.133,0.132
807,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.131,0.133,0.132
808,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.129,0.132,0.131
809,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.132,0.132,0.134
810,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.134,0.131,0.129
811,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.7,0.13,0.132,0.136
812,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.364,0.363,0.701,0.131,0.13,0.135
813,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.129,0.132,0.133
814,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.133,0.131,0.132
815,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.364,0.7,0.134,0.133,0.131
816,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.131,0.136,0.133
817,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.131,0.135
818,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.699,0.133,0.135,0.133
819,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.7,0.132,0.131,0.13
820,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.7,0.131,0.135,0.133
821,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.133,0.131,0.132
822,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.363,0.699,0.135,0.134,0.128
823,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.129,0.133,0.133
824,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.13,0.13,0.135
825,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.7,0.131,0.136,0.132
826,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.364,0.7,0.132,0.132,0.13
827,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.134,0.131,0.131
828,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.7,0.132,0.134,0.134
829,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.364,0.7,0.134,0.132,0.13
830,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.699,0.131,0.134,0.132
831,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.13,0.131,0.132
832,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.364,0.7,0.129,0.13,0.132
833,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.361,0.7,0.136,0.131,0.128
834,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.699,0.129,0.13,0.134
835,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.364,0.7,0.129,0.13,0.131
836,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.699,0.13,0.135,0.134
837,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.7,0.132,0.133,0.129
838,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.131,0.131,0.135
839,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.128,0.134,0.129
840,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.13,0.131,0.136
841,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.363,0.699,0.128,0.132,0.135
842,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.135,0.128,0.13
843,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.363,0.699,0.127,0.134,0.134
844,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.361,0.7,0.132,0.132,0.128
845,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.699,0.133,0.133,0.129
846,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.13,0.132,0.132
847,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.363,0.7,0.13,0.13,0.132
848,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.362,0.699,0.133,0.133,0.131
849,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.132,0.133,0.13
850,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.699,0.129,0.13,0.131
851,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.13,0.132,0.133
852,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.133,0.131,0.131
853,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.699,0.129,0.13,0.131
854,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.363,0.699,0.127,0.132,0.129
855,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.129,0.13,0.131
856,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.13,0.129,0.129
857,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.132,0.134,0.136
858,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.13,0.135,0.127
859,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.363,0.7,0.13,0.13,0.131
860,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.133,0.131
861,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.133,0.133,0.127
862,,,,,,,,,,,,,,,,,,,,,,,,0.363,0.363,0.362,0.699,0.129,0.13,0.13
863,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.132,0.132,0.13
864,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.7,0.128,0.132,0.127
865,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.7,0.129,0.135,0.134
866,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.127,0.13,0.13
867,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.364,0.363,0.699,0.133,0.132,0.131
868,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.129,0.129,0.13
869,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.699,0.129,0.132,0.13
870,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.131,0.129,0.13
871,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.699,0.133,0.133,0.132
872,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.7,0.127,0.132,0.128
873,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.133,0.13
874,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.132,0.128,0.134
875,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.13,0.13,0.13
876,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.13,0.135,0.131
877,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.363,0.7,0.131,0.135,0.134
878,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.363,0.699,0.132,0.13,0.129
879,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.131,0.131
880,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.127,0.129,0.13
881,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.361,0.699,0.13,0.132,0.131
882,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.126,0.129,0.132
883,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.7,0.132,0.127,0.13
884,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.134,0.13
885,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.13,0.131,0.131
886,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.13,0.133
887,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.129,0.133,0.13
888,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.134,0.13
889,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.131,0.128,0.127
890,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.131,0.129
891,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.128,0.131,0.131
892,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.133,0.13,0.127
893,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.363,0.362,0.7,0.129,0.135,0.131
894,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.13,0.126
895,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.128,0.131,0.133
896,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.7,0.128,0.129,0.13
897,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.362,0.699,0.132,0.129,0.133
898,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.128,0.13,0.13
899,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.129,0.134,0.128
900,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.698,0.133,0.129,0.131
901,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.129,0.129,0.129
902,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.126,0.133,0.127
903,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.132,0.132,0.131
904,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.129,0.128,0.13
905,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.128,0.132,0.131
906,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.13,0.129
907,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.128,0.128,0.129
908,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.126,0.131,0.133
909,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.699,0.128,0.131,0.127
910,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.129,0.131,0.13
911,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.362,0.699,0.132,0.129,0.129
912,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.362,0.699,0.13,0.131,0.131
913,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.127,0.132,0.13
914,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.7,0.132,0.129,0.127
915,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.128,0.129
916,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.7,0.132,0.132,0.131
917,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.128,0.128,0.128
918,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.13,0.128,0.126
919,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.135,0.13,0.126
920,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.7,0.127,0.127,0.129
921,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.127,0.131,0.13
922,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.363,0.362,0.699,0.128,0.129,0.128
923,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.699,0.132,0.13,0.127
924,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.129,0.135,0.13
925,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.126,0.131,0.129
926,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.131,0.127,0.13
927,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.128,0.128,0.131
928,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.127,0.128,0.127
929,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.127,0.128,0.132
930,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.128,0.133,0.129
931,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.698,0.125,0.13,0.128
932,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.131,0.127,0.129
933,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.128,0.129,0.129
934,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.125,0.13,0.128
935,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.699,0.13,0.131,0.131
936,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.127,0.126,0.13
937,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.698,0.129,0.13,0.128
938,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.127,0.134,0.128
939,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.132,0.133
940,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.127,0.127,0.127
941,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.362,0.699,0.13,0.131,0.127
942,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.129,0.131,0.13
943,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.129,0.129,0.128
944,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.363,0.699,0.13,0.127,0.13
945,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.361,0.36,0.699,0.13,0.13,0.126
946,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.125,0.13,0.129
947,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.125,0.13,0.133
948,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.128,0.13,0.127
949,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.363,0.362,0.699,0.127,0.13,0.127
950,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.698,0.131,0.133,0.128
951,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.126,0.128,0.129
952,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.128,0.128,0.127
953,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.131,0.13
954,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.698,0.128,0.129,0.128
955,,,,,,,,,,,,,,,,,,,,,,,,0.362,0.362,0.361,0.699,0.133,0.128,0.128
956,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.698,0.128,0.13,0.129
957,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.129,0.128,0.126
958,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.129,0.13,0.128
959,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.126,0.131,0.125
960,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.127,0.132
961,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.129,0.126,0.128
962,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.699,0.129,0.134,0.127
963,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.127,0.128,0.127
964,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.7,0.129,0.128,0.13
965,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.361,0.699,0.128,0.129,0.13
966,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.129,0.129
967,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.131,0.128,0.129
968,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.362,0.699,0.127,0.13,0.131
969,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.125,0.131,0.127
970,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.129,0.129,0.127
971,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.125,0.129,0.13
972,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.129,0.126,0.131
973,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.13,0.132,0.125
974,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.129,0.128,0.129
975,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.127,0.127
976,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.362,0.699,0.13,0.127,0.127
977,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.128,0.13,0.131
978,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.13,0.129,0.129
979,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.129,0.127,0.128
980,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.127,0.128,0.126
981,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.127,0.131,0.126
982,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.127,0.127,0.13
983,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.126,0.129,0.128
984,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.125,0.13,0.129
985,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.127,0.129,0.128
986,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.36,0.699,0.131,0.125,0.127
987,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.699,0.127,0.131,0.128
988,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.128,0.126,0.127
989,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.127,0.132,0.125
990,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.128,0.13
991,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.699,0.131,0.128,0.127
992,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.128,0.127,0.128
993,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.128,0.128
994,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.129,0.127
995,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.127,0.131,0.132
996,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.126,0.127,0.127
997,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.699,0.127,0.129,0.128
998,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.699,0.129,0.128,0.127
999,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.128,0.126,0.13
1000,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.13,0.127,0.126
1001,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.126,0.126,0.128
1002,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.36,0.698,0.127,0.128,0.127
1003,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.127,0.127,0.13
1004,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.361,0.698,0.133,0.129,0.131
1005,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.128,0.129,0.126
1006,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.362,0.36,0.699,0.127,0.125,0.129
1007,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.128,0.128
1008,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.362,0.699,0.125,0.128,0.127
1009,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.13,0.13,0.128
1010,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.127,0.127
1011,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.125,0.125,0.131
1012,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.698,0.125,0.128,0.128
1013,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.698,0.132,0.129,0.127
1014,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.36,0.699,0.123,0.128,0.129
1015,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.125,0.125,0.125
1016,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.362,0.699,0.131,0.126,0.127
1017,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.128,0.127,0.131
1018,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.129,0.129,0.124
1019,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.699,0.127,0.13,0.127
1020,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.13,0.129,0.127
1021,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.698,0.128,0.126,0.128
1022,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.125,0.128,0.126
1023,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.127,0.128,0.128
1024,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.13,0.127,0.126
1025,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.124,0.128,0.13
1026,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.127,0.129,0.127
1027,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.13,0.13,0.125
1028,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.13,0.128
1029,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.127,0.126,0.129
1030,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.699,0.124,0.13,0.125
1031,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.125,0.128,0.126
1032,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.699,0.127,0.127,0.127
1033,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.123,0.128,0.129
1034,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.124,0.129,0.128
1035,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.128,0.127,0.127
1036,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.126,0.129,0.127
1037,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.699,0.124,0.129,0.129
1038,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.123,0.126,0.125
1039,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.361,0.697,0.131,0.125,0.128
1040,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.126,0.126,0.129
1041,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.126,0.128,0.125
1042,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.699,0.124,0.127,0.128
1043,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.129,0.125,0.125
1044,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.124,0.127,0.127
1045,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.125,0.128,0.127
1046,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.359,0.36,0.699,0.129,0.126,0.128
1047,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.129,0.127
1048,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.126,0.128,0.124
1049,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.361,0.361,0.698,0.13,0.127,0.13
1050,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.126,0.129,0.125
1051,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.699,0.126,0.13,0.125
1052,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.126,0.127,0.131
1053,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.126,0.126
1054,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.699,0.128,0.128,0.125
1055,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.361,0.36,0.699,0.125,0.127,0.125
1056,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.129,0.128,0.127
1057,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.129,0.126
1058,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.122,0.126,0.125
1059,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.361,0.698,0.124,0.13,0.128
1060,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.127,0.127,0.131
1061,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.128,0.126,0.127
1062,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.699,0.124,0.131,0.125
1063,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.36,0.699,0.128,0.126,0.126
1064,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.699,0.126,0.13,0.126
1065,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.127,0.127,0.128
1066,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.127,0.129,0.126
1067,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.127,0.125
1068,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.126,0.125,0.126
1069,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.129,0.13,0.127
1070,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.126,0.124,0.128
1071,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.699,0.126,0.125,0.125
1072,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.126,0.125,0.125
1073,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.125,0.126,0.125
1074,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.125,0.127
1075,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.125,0.125
1076,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.127,0.129,0.124
1077,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.129,0.127,0.126
1078,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.129,0.128
1079,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.128,0.127,0.127
1080,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.699,0.125,0.13,0.126
1081,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.123,0.129,0.129
1082,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.128,0.125,0.125
1083,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.128,0.129,0.125
1084,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.699,0.125,0.124,0.127
1085,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.362,0.36,0.698,0.127,0.127,0.127
1086,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.361,0.698,0.126,0.128,0.129
1087,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.127,0.127,0.125
1088,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.127,0.125,0.125
1089,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.123,0.125,0.127
1090,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.126,0.128,0.125
1091,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.127,0.124
1092,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.126,0.127,0.128
1093,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.124,0.126,0.121
1094,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.36,0.698,0.125,0.13,0.128
1095,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.128,0.129,0.125
1096,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.699,0.126,0.129,0.126
1097,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.126,0.125,0.125
1098,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.126,0.124,0.128
1099,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.126,0.126,0.126
1100,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.127,0.13,0.125
1101,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.36,0.699,0.123,0.125,0.125
1102,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.125,0.126,0.127
1103,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.699,0.125,0.126,0.126
1104,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.698,0.128,0.127,0.129
1105,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.699,0.125,0.127,0.124
1106,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.699,0.125,0.127,0.128
1107,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.131,0.124
1108,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.126,0.124,0.128
1109,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.361,0.698,0.126,0.126,0.124
1110,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.126,0.125,0.125
1111,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.122,0.127,0.127
1112,,,,,,,,,,,,,,,,,,,,,,,,0.361,0.36,0.361,0.698,0.125,0.126,0.129
1113,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.698,0.126,0.127,0.123
1114,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.124,0.123,0.124
1115,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.128,0.123,0.126
1116,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.125,0.128,0.128
1117,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.698,0.125,0.126,0.124
1118,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.698,0.126,0.127,0.125
1119,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.124,0.123,0.126
1120,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.125,0.127,0.126
1121,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.123,0.128,0.122
1122,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.127,0.127
1123,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.361,0.698,0.123,0.126,0.129
1124,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.36,0.697,0.127,0.125,0.127
1125,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.129,0.128,0.126
1126,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.699,0.124,0.126,0.123
1127,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.697,0.124,0.124,0.127
1128,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.124,0.125,0.126
1129,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.127,0.126
1130,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.698,0.125,0.123,0.127
1131,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.698,0.125,0.124,0.126
1132,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.129,0.128
1133,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.127,0.127
1134,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.126,0.124,0.124
1135,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.359,0.698,0.125,0.125,0.127
1136,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.361,0.36,0.698,0.124,0.125,0.125
1137,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.124,0.126,0.124
1138,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.125,0.124
1139,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.697,0.127,0.128,0.129
1140,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.124,0.127
1141,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.127,0.123,0.125
1142,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.125,0.124,0.13
1143,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.127,0.123
1144,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.126,0.124
1145,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.127,0.124,0.125
1146,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.36,0.697,0.124,0.125,0.122
1147,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.699,0.127,0.126,0.124
1148,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.125,0.128,0.128
1149,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.123,0.125,0.126
1150,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.124,0.126,0.125
1151,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.697,0.125,0.126,0.124
1152,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.123,0.123,0.125
1153,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.697,0.124,0.126,0.123
1154,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.699,0.126,0.125,0.124
1155,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.127,0.127,0.129
1156,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.123,0.126,0.123
1157,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.361,0.697,0.124,0.125,0.127
1158,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.697,0.125,0.126,0.126
1159,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.698,0.127,0.125,0.124
1160,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.125,0.125
1161,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.698,0.126,0.124,0.122
1162,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.123,0.124,0.125
1163,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.128,0.124
1164,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.125,0.126,0.128
1165,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.125,0.126,0.125
1166,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.36,0.698,0.127,0.123,0.127
1167,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.359,0.698,0.124,0.121,0.124
1168,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.122,0.125,0.122
1169,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.125,0.127
1170,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.121,0.123,0.127
1171,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.125,0.127,0.124
1172,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.124,0.124,0.126
1173,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.697,0.122,0.125,0.121
1174,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.127,0.126,0.124
1175,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.698,0.125,0.124,0.126
1176,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.361,0.698,0.126,0.124,0.124
1177,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.124,0.13,0.123
1178,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.125,0.124,0.126
1179,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.126,0.123,0.125
1180,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.125,0.127
1181,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.126,0.121
1182,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.125,0.123,0.127
1183,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.122,0.122,0.127
1184,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.123,0.125,0.123
1185,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.124,0.127,0.123
1186,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.125,0.126
1187,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.36,0.698,0.125,0.121,0.125
1188,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.126,0.125,0.122
1189,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.124,0.124
1190,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.126,0.126
1191,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.123,0.127,0.123
1192,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.122,0.126,0.126
1193,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.125,0.124,0.124
1194,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.697,0.128,0.126,0.125
1195,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.698,0.124,0.121,0.126
1196,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.124,0.129,0.124
1197,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.123,0.127
1198,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.697,0.125,0.125,0.126
1199,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.36,0.359,0.699,0.126,0.125,0.124
1200,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.123,0.122,0.123
1201,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.359,0.36,0.697,0.128,0.129,0.127
1202,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.36,0.698,0.121,0.124,0.123
1203,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.361,0.359,0.698,0.126,0.124,0.124
1204,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.123,0.125,0.124
1205,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.125,0.123,0.124
1206,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.123,0.123
1207,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.121,0.125,0.123
1208,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.697,0.124,0.125,0.128
1209,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.124,0.125,0.123
1210,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.128,0.124,0.125
1211,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.122,0.124,0.121
1212,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.698,0.126,0.124,0.123
1213,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.126,0.119
1214,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.125,0.122
1215,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.13,0.123
1216,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.121,0.124,0.125
1217,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.697,0.121,0.125,0.126
1218,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.124,0.124,0.126
1219,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.128,0.127
1220,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.124,0.124,0.122
1221,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.123,0.123,0.123
1222,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.126,0.123,0.127
1223,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.125,0.121,0.122
1224,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.698,0.127,0.126,0.125
1225,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.698,0.123,0.128,0.121
1226,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.122,0.124,0.124
1227,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.126,0.124,0.125
1228,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.36,0.697,0.123,0.123,0.125
1229,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.124,0.125,0.125
1230,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.12,0.124,0.125
1231,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.125,0.127,0.123
1232,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.36,0.698,0.123,0.123,0.123
1233,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.121,0.124,0.127
1234,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.36,0.698,0.124,0.125,0.124
1235,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.127,0.126,0.124
1236,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.121,0.123,0.124
1237,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.123,0.126,0.123
1238,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.128,0.126,0.123
1239,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.698,0.121,0.125,0.125
1240,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.123,0.123,0.122
1241,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.122,0.119,0.125
1242,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.127,0.124
1243,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.36,0.698,0.127,0.124,0.126
1244,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.122,0.122,0.125
1245,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.126,0.125,0.123
1246,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.121,0.122,0.125
1247,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.124,0.125,0.122
1248,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.122,0.123,0.12
1249,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.121,0.124,0.124
1250,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.697,0.123,0.125,0.122
1251,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.125,0.124,0.126
1252,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.698,0.124,0.124,0.124
1253,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.123,0.122
1254,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.698,0.126,0.126,0.124
1255,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.125,0.126,0.122
1256,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.697,0.123,0.125,0.124
1257,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.125,0.122,0.123
1258,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.122,0.122,0.124
1259,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.359,0.698,0.123,0.129,0.124
1260,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.123,0.12
1261,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.123,0.125,0.126
1262,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.125,0.123,0.125
1263,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.127,0.123
1264,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.697,0.126,0.124,0.123
1265,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.698,0.124,0.125,0.122
1266,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.123,0.122,0.124
1267,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.698,0.122,0.124,0.124
1268,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.122,0.123,0.124
1269,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.698,0.127,0.125,0.123
1270,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.126,0.123
1271,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.698,0.124,0.121,0.125
1272,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.124,0.126,0.123
1273,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.12,0.122,0.124
1274,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.697,0.124,0.123,0.126
1275,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.12,0.124,0.121
1276,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.124,0.123
1277,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.124,0.123,0.123
1278,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.124,0.127,0.12
1279,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.359,0.698,0.123,0.122,0.121
1280,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.119,0.121,0.126
1281,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.36,0.697,0.127,0.121,0.124
1282,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.697,0.126,0.125,0.124
1283,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.121,0.122,0.125
1284,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.123,0.126,0.124
1285,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.36,0.698,0.122,0.12,0.123
1286,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.122,0.122,0.122
1287,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.36,0.697,0.124,0.13,0.121
1288,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.358,0.697,0.122,0.124,0.123
1289,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.697,0.125,0.122,0.126
1290,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.121,0.124,0.123
1291,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.126,0.122,0.122
1292,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.126,0.124,0.122
1293,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.123,0.127
1294,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.126,0.122
1295,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.12,0.122,0.126
1296,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.122,0.125,0.122
1297,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.698,0.122,0.124,0.122
1298,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.122,0.123,0.126
1299,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.698,0.122,0.121,0.126
1300,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.122,0.122
1301,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.126,0.122,0.121
1302,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.121,0.121,0.126
1303,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.126,0.123,0.121
1304,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.125,0.128,0.124
1305,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.36,0.358,0.697,0.122,0.123,0.121
1306,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.359,0.697,0.122,0.125,0.121
1307,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.127,0.127,0.122
1308,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.124,0.121,0.121
1309,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.698,0.124,0.124,0.122
1310,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.121,0.125,0.123
1311,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.122,0.123,0.127
1312,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.125,0.124,0.122
1313,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.123,0.124,0.123
1314,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.125,0.123
1315,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.12,0.122,0.124
1316,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.121,0.125,0.12
1317,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.698,0.119,0.123,0.123
1318,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.121,0.122,0.125
1319,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.36,0.358,0.697,0.122,0.123,0.123
1320,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.123,0.123,0.124
1321,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.121,0.123,0.124
1322,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.127,0.121
1323,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.124,0.121,0.122
1324,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.121,0.122,0.124
1325,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.698,0.123,0.12,0.123
1326,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.697,0.122,0.122,0.12
1327,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.126,0.127,0.121
1328,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.121,0.123,0.122
1329,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.359,0.358,0.697,0.121,0.125,0.122
1330,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.119,0.124,0.119
1331,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.122,0.122
1332,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.124,0.121,0.125
1333,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.122,0.122
1334,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.124,0.123,0.12
1335,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.121,0.123,0.123
1336,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.122,0.124,0.122
1337,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.124,0.124,0.121
1338,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.124,0.124,0.122
1339,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.124,0.123,0.125
1340,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.123,0.123,0.123
1341,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.123,0.123
1342,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.357,0.697,0.12,0.123,0.121
1343,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.359,0.698,0.122,0.129,0.12
1344,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.122,0.124
1345,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.122,0.122
1346,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.126,0.12,0.121
1347,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.122,0.119,0.121
1348,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.125,0.121
1349,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.12,0.123,0.124
1350,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.125,0.123,0.121
1351,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.357,0.358,0.698,0.123,0.123,0.126
1352,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.698,0.12,0.123,0.121
1353,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.121,0.121
1354,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.128,0.124,0.121
1355,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.12,0.122,0.122
1356,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.119,0.125,0.127
1357,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.12,0.121
1358,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.12,0.121,0.121
1359,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.36,0.358,0.697,0.121,0.123,0.125
1360,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.122,0.122,0.123
1361,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.122,0.123,0.123
1362,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.359,0.697,0.121,0.122,0.123
1363,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.123,0.125,0.121
1364,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.12,0.122,0.123
1365,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.124,0.122,0.122
1366,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.124,0.123,0.121
1367,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.358,0.697,0.125,0.124,0.123
1368,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.121,0.122,0.123
1369,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.123,0.123
1370,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.698,0.124,0.121,0.127
1371,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.12,0.124,0.119
1372,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.123,0.123,0.122
1373,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.125,0.122
1374,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.122,0.123
1375,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.123,0.122,0.122
1376,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.123,0.121
1377,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.122,0.118
1378,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.123,0.125,0.124
1379,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.121,0.122,0.121
1380,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.698,0.123,0.121,0.125
1381,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.121,0.121,0.121
1382,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.122,0.121
1383,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.122,0.121,0.123
1384,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.696,0.123,0.123,0.123
1385,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.122,0.123,0.121
1386,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.125,0.12,0.122
1387,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.121,0.127,0.121
1388,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.357,0.357,0.697,0.121,0.119,0.119
1389,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.697,0.129,0.125,0.123
1390,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.358,0.697,0.119,0.122,0.123
1391,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.123,0.121
1392,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.698,0.12,0.122,0.121
1393,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.696,0.121,0.121,0.121
1394,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.119,0.123
1395,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.357,0.697,0.122,0.124,0.124
1396,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.124,0.124,0.121
1397,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.357,0.697,0.122,0.126,0.122
1398,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.121,0.121
1399,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.12,0.127,0.124
1400,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.123,0.125
1401,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.125,0.121,0.12
1402,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.123,0.12,0.125
1403,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.119,0.121
1404,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.12,0.122
1405,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.12,0.12,0.122
1406,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.697,0.125,0.122,0.119
1407,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.126,0.122
1408,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.119,0.122,0.122
1409,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.12,0.121,0.118
1410,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.123,0.122
1411,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.122,0.12
1412,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.12,0.125,0.123
1413,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.123,0.124,0.121
1414,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.121,0.123,0.12
1415,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.122,0.123,0.121
1416,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.122,0.124
1417,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.696,0.126,0.119,0.12
1418,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.124,0.12
1419,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.118,0.122,0.123
1420,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.119,0.12
1421,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.12,0.123,0.123
1422,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.122,0.12,0.124
1423,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.359,0.697,0.124,0.121,0.122
1424,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.123,0.12
1425,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.698,0.12,0.12,0.12
1426,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.122,0.121,0.122
1427,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.125,0.12,0.122
1428,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.122,0.123,0.121
1429,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.123,0.122
1430,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.124,0.124,0.119
1431,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.119,0.121,0.123
1432,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.123,0.124
1433,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.359,0.358,0.697,0.121,0.119,0.12
1434,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.697,0.118,0.122,0.123
1435,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.359,0.697,0.125,0.122,0.121
1436,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.698,0.121,0.121,0.121
1437,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.123,0.122,0.12
1438,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.12,0.122
1439,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.12,0.12,0.121
1440,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.121,0.122
1441,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.696,0.121,0.121,0.12
1442,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.359,0.697,0.119,0.124,0.123
1443,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.359,0.697,0.119,0.124,0.119
1444,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.698,0.121,0.123,0.121
1445,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.121,0.119,0.12
1446,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.12,0.123,0.12
1447,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.121,0.123,0.124
1448,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.124,0.123,0.122
1449,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.121,0.12
1450,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.358,0.698,0.123,0.122,0.121
1451,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.124,0.124
1452,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.123,0.123,0.124
1453,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.123,0.122,0.12
1454,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.121,0.121
1455,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.122,0.12,0.121
1456,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.696,0.12,0.12,0.119
1457,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.124,0.123
1458,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.12,0.12
1459,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.121,0.122,0.121
1460,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.359,0.697,0.123,0.121,0.123
1461,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.123,0.119
1462,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.123,0.121,0.124
1463,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.122,0.122,0.123
1464,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.123,0.12
1465,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.121,0.123,0.122
1466,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.123,0.121
1467,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.121,0.122,0.123
1468,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.12,0.119
1469,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.122,0.118,0.119
1470,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.121,0.124,0.123
1471,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.124,0.123,0.121
1472,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.12,0.122
1473,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.118,0.121
1474,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.122,0.12,0.12
1475,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.121,0.122,0.121
1476,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.696,0.119,0.12,0.122
1477,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.121,0.123,0.124
1478,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.123,0.12
1479,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.119,0.122
1480,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.124,0.12
1481,,,,,,,,,,,,,,,,,,,,,,,,0.359,0.358,0.359,0.696,0.122,0.123,0.122
1482,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.12,0.12
1483,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.357,0.697,0.12,0.12,0.121
1484,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.119,0.123,0.119
1485,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.357,0.696,0.122,0.121,0.119
1486,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.12,0.123,0.12
1487,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.12,0.118,0.12
1488,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.122,0.124
1489,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.123,0.117
1490,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.697,0.123,0.121,0.123
1491,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.12,0.121
1492,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.696,0.119,0.119,0.122
1493,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.121,0.123,0.122
1494,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.121,0.119
1495,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.119,0.12,0.121
1496,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.122,0.122
1497,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.12,0.121,0.12
1498,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.121,0.123
1499,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.12,0.119,0.118
1500,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.124,0.123
1501,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.697,0.123,0.118,0.12
1502,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.121,0.121
1503,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.698,0.119,0.123,0.122
1504,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.359,0.697,0.122,0.121,0.12
1505,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.122,0.125,0.121
1506,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.12,0.12
1507,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.118,0.12
1508,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.117,0.122,0.124
1509,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.119,0.121
1510,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.12,0.124,0.122
1511,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.117,0.121,0.119
1512,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.122
1513,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.122,0.12
1514,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.119,0.121,0.121
1515,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.697,0.12,0.123,0.122
1516,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.118,0.121,0.124
1517,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.119,0.122,0.119
1518,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.357,0.696,0.119,0.12,0.122
1519,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.125,0.121,0.121
1520,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.119,0.119,0.119
1521,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.124,0.12
1522,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.119,0.119
1523,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.123,0.121,0.122
1524,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.696,0.121,0.119,0.12
1525,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.121,0.119,0.12
1526,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.121,0.123,0.122
1527,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.358,0.697,0.121,0.121,0.119
1528,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.12
1529,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.696,0.123,0.121,0.122
1530,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.12,0.119,0.119
1531,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.119,0.119,0.119
1532,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.124,0.126,0.122
1533,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.119,0.122,0.125
1534,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.119,0.121,0.12
1535,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.119,0.12
1536,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.125,0.119
1537,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.121,0.12,0.12
1538,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.697,0.121,0.12,0.121
1539,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.117,0.12,0.119
1540,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.122,0.119,0.119
1541,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.119,0.12
1542,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.12,0.119
1543,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.12,0.121
1544,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.122,0.124,0.12
1545,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.696,0.12,0.121,0.12
1546,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.12,0.123,0.122
1547,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.119,0.121,0.119
1548,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.122,0.119,0.121
1549,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.697,0.119,0.124,0.119
1550,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.696,0.118,0.121,0.119
1551,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.697,0.122,0.12,0.119
1552,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.117,0.122,0.12
1553,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.121,0.12,0.125
1554,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.119,0.118,0.117
1555,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.119,0.12,0.12
1556,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.121,0.121,0.12
1557,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.123,0.121,0.121
1558,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.122,0.121
1559,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.117,0.12,0.119
1560,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.119,0.117,0.119
1561,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.121,0.125,0.12
1562,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.122,0.12
1563,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.121,0.12,0.121
1564,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.119,0.12,0.12
1565,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.122,0.124
1566,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.119,0.12
1567,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.123,0.12,0.12
1568,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.12
1569,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.359,0.697,0.12,0.124,0.119
1570,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.358,0.696,0.121,0.119,0.118
1571,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.121,0.121,0.117
1572,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.122,0.118,0.119
1573,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.123,0.12,0.122
1574,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.121,0.119,0.123
1575,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.123,0.121,0.119
1576,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.696,0.121,0.12,0.118
1577,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.119,0.122,0.121
1578,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.119,0.122,0.118
1579,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.116,0.119,0.12
1580,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.12,0.121
1581,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.12,0.118,0.121
1582,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.122,0.117
1583,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.119,0.123,0.12
1584,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.119,0.12
1585,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.122,0.118
1586,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.359,0.358,0.697,0.123,0.121,0.121
1587,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.119,0.12,0.121
1588,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.118,0.12,0.12
1589,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.122,0.124,0.118
1590,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.117,0.118,0.12
1591,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.117,0.12,0.122
1592,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.118,0.118
1593,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.119,0.121
1594,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.122,0.121,0.124
1595,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.12,0.121,0.117
1596,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.696,0.122,0.119,0.121
1597,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.121,0.124,0.119
1598,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.118,0.119,0.123
1599,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.359,0.697,0.119,0.12,0.119
1600,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.357,0.357,0.696,0.119,0.117,0.12
1601,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.123,0.126
1602,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.697,0.12,0.119,0.119
1603,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.122,0.12,0.119
1604,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.358,0.697,0.121,0.119,0.123
1605,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.123,0.12,0.118
1606,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.12,0.119,0.119
1607,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.116,0.119,0.119
1608,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.12,0.119,0.12
1609,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.118,0.121,0.12
1610,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.356,0.696,0.125,0.12,0.119
1611,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.12,0.117,0.119
1612,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.12,0.123,0.121
1613,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.12,0.121
1614,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.117,0.12,0.119
1615,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.358,0.697,0.119,0.122,0.121
1616,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.12,0.122,0.121
1617,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.122,0.119
1618,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.119,0.121
1619,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.116,0.12,0.119
1620,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.119,0.121,0.12
1621,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.121,0.119
1622,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.117,0.12
1623,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.358,0.696,0.117,0.12,0.117
1624,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.12,0.123,0.119
1625,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.121,0.124
1626,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.12,0.12,0.119
1627,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.119,0.118,0.119
1628,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.121,0.12
1629,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.117,0.122,0.122
1630,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.118,0.119,0.118
1631,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.119,0.121
1632,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.121,0.123,0.117
1633,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.123,0.12,0.118
1634,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.12,0.122,0.12
1635,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.121,0.116,0.118
1636,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.697,0.117,0.119,0.119
1637,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.119,0.121,0.121
1638,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.119,0.121,0.117
1639,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.124,0.119
1640,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.697,0.121,0.118,0.119
1641,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.119,0.117
1642,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.122,0.119,0.122
1643,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.358,0.358,0.697,0.116,0.121,0.122
1644,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.696,0.12,0.121,0.118
1645,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.12,0.121,0.119
1646,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.12,0.12,0.121
1647,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.123,0.119
1648,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.12,0.116,0.119
1649,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.358,0.696,0.122,0.116,0.116
1650,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.117,0.122,0.12
1651,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.119,0.12,0.12
1652,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.697,0.122,0.119,0.121
1653,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.697,0.119,0.121,0.119
1654,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.121,0.119,0.12
1655,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.697,0.121,0.118,0.121
1656,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.124,0.119
1657,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.697,0.12,0.121,0.116
1658,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.356,0.696,0.117,0.118,0.122
1659,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.358,0.696,0.121,0.118,0.121
1660,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.119,0.122
1661,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.117,0.122,0.117
1662,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.117,0.12
1663,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.122,0.121,0.118
1664,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.121,0.123,0.119
1665,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.697,0.116,0.122,0.12
1666,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.116,0.117
1667,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.121,0.121
1668,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.121,0.121,0.119
1669,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.122,0.121,0.118
1670,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.119,0.119
1671,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.118,0.119,0.12
1672,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.123,0.116,0.12
1673,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.121,0.119
1674,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.117,0.12,0.121
1675,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.696,0.119,0.12,0.122
1676,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.358,0.358,0.697,0.119,0.122,0.118
1677,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.121,0.122,0.119
1678,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.121,0.117,0.121
1679,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.119,0.12,0.117
1680,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.359,0.356,0.697,0.119,0.12,0.119
1681,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.119,0.118
1682,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.121,0.119,0.118
1683,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.118,0.119
1684,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.358,0.696,0.123,0.123,0.121
1685,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.118,0.12,0.121
1686,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.12,0.12,0.118
1687,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.119,0.117
1688,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.118,0.117
1689,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.121,0.118,0.119
1690,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.119,0.12
1691,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.358,0.696,0.119,0.12,0.12
1692,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.119,0.122,0.118
1693,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.118,0.12
1694,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.119,0.117
1695,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.119,0.12
1696,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.122,0.12,0.12
1697,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.121,0.119
1698,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.358,0.357,0.697,0.118,0.12,0.118
1699,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.118,0.118,0.121
1700,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.117,0.118,0.119
1701,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.119,0.121
1702,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.697,0.119,0.12,0.12
1703,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.12,0.12,0.118
1704,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.116,0.119,0.12
1705,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.117,0.121,0.12
1706,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.121,0.118,0.117
1707,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.358,0.697,0.117,0.118,0.119
1708,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.118,0.12
1709,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.123,0.119,0.121
1710,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.122,0.119
1711,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.117,0.116
1712,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.697,0.12,0.12,0.119
1713,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.119,0.118
1714,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.121,0.118,0.12
1715,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.116,0.121,0.119
1716,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.118,0.117
1717,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.356,0.696,0.119,0.118,0.122
1718,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.119,0.119,0.119
1719,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.123
1720,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.119,0.123,0.118
1721,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.118,0.118,0.12
1722,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.118,0.117
1723,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.119,0.117,0.121
1724,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.123,0.122,0.118
1725,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.119,0.118
1726,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.121,0.118
1727,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.119,0.118,0.121
1728,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.119
1729,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.119,0.115
1730,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.358,0.357,0.697,0.122,0.121,0.118
1731,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.12,0.119,0.118
1732,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.12,0.121
1733,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.119,0.121,0.119
1734,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.695,0.119,0.116,0.118
1735,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.356,0.696,0.123,0.118,0.118
1736,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.115,0.118,0.12
1737,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.12,0.118
1738,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.115,0.116,0.121
1739,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.119,0.118
1740,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.119,0.119,0.119
1741,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.121,0.121
1742,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.12,0.122
1743,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.355,0.696,0.117,0.117,0.117
1744,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.119,0.119,0.119
1745,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.118,0.121,0.116
1746,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.117,0.122,0.12
1747,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.119,0.116
1748,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.12,0.118,0.119
1749,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.697,0.125,0.12,0.121
1750,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.117,0.121,0.119
1751,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.695,0.118,0.119,0.121
1752,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.116
1753,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.116,0.118,0.12
1754,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.122
1755,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.118,0.119,0.119
1756,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.119,0.121,0.118
1757,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.12,0.119,0.116
1758,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.12,0.121,0.12
1759,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.118
1760,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.124,0.118,0.118
1761,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.12,0.115,0.118
1762,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.121,0.119,0.119
1763,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.117,0.116
1764,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.115,0.117,0.118
1765,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.119,0.121,0.113
1766,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.116,0.118
1767,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.117,0.118,0.119
1768,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.695,0.121,0.118,0.119
1769,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.119,0.119,0.119
1770,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.356,0.696,0.117,0.116,0.118
1771,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.119,0.12,0.116
1772,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.116,0.12,0.12
1773,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.116,0.117
1774,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.119,0.12,0.118
1775,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.116,0.123,0.12
1776,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.697,0.119,0.116,0.119
1777,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.358,0.357,0.696,0.118,0.12,0.118
1778,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.12,0.119,0.122
1779,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.117,0.117
1780,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.118,0.121
1781,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.697,0.122,0.121,0.118
1782,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.12,0.119
1783,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.12,0.12,0.118
1784,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.697,0.118,0.118,0.116
1785,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.117,0.12,0.118
1786,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.118,0.118
1787,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.119,0.118
1788,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.123,0.12
1789,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.119,0.119,0.115
1790,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.697,0.118,0.118,0.121
1791,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.356,0.696,0.12,0.119,0.117
1792,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.116,0.118,0.121
1793,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.121,0.117,0.12
1794,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.12,0.117
1795,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.355,0.696,0.118,0.119,0.117
1796,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.117,0.121
1797,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.116,0.118
1798,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.117,0.119,0.119
1799,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.116,0.117
1800,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.119
1801,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.12,0.119
1802,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.118,0.12,0.117
1803,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.118,0.118,0.117
1804,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.119,0.116
1805,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.119,0.119,0.12
1806,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.118,0.119,0.119
1807,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.12,0.119,0.121
1808,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.12
1809,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.117,0.118,0.122
1810,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.116,0.117
1811,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.116,0.122,0.118
1812,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.118,0.117
1813,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.117
1814,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.117,0.118
1815,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.12,0.115
1816,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.119,0.119,0.118
1817,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.118,0.117,0.119
1818,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.118,0.123,0.118
1819,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.118,0.12
1820,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.118,0.12
1821,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.12,0.117
1822,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.117,0.118
1823,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.696,0.116,0.118,0.119
1824,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.121,0.119,0.12
1825,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.118
1826,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.118,0.118,0.123
1827,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.119,0.118,0.117
1828,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.118,0.118,0.118
1829,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.119,0.12
1830,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.117,0.117
1831,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.357,0.357,0.696,0.116,0.119,0.117
1832,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.116,0.119,0.119
1833,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.12,0.121,0.118
1834,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.696,0.116,0.116,0.117
1835,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.119,0.122
1836,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.121,0.116,0.114
1837,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.122,0.116
1838,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.12,0.119,0.12
1839,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.118,0.119
1840,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.118,0.119,0.122
1841,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.115,0.118,0.116
1842,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.121,0.114,0.117
1843,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.116,0.121,0.118
1844,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.116,0.119
1845,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.12,0.118
1846,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.117,0.117,0.117
1847,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.12,0.117
1848,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.116,0.116
1849,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.117,0.121,0.118
1850,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.118,0.117
1851,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.119,0.118,0.118
1852,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.12,0.116
1853,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.117,0.116,0.116
1854,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.116,0.119,0.117
1855,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.118,0.119
1856,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.117,0.121
1857,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.119,0.118,0.118
1858,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.117,0.119,0.118
1859,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.697,0.117,0.12,0.122
1860,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.695,0.119,0.119,0.117
1861,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.119,0.12,0.119
1862,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.358,0.696,0.119,0.12,0.121
1863,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.116,0.118
1864,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.117,0.12,0.12
1865,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.116,0.115,0.116
1866,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.697,0.117,0.119,0.118
1867,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.121,0.118,0.117
1868,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.119
1869,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.118,0.116,0.117
1870,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.697,0.116,0.117,0.115
1871,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.118,0.117
1872,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.695,0.118,0.12,0.117
1873,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.697,0.119,0.115,0.118
1874,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.12,0.119
1875,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.116,0.117,0.117
1876,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.122,0.117
1877,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.118,0.118,0.116
1878,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.119,0.118,0.116
1879,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.118,0.118
1880,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.115,0.117,0.116
1881,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.116,0.12
1882,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.119,0.119,0.116
1883,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.12,0.117,0.117
1884,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.115,0.118,0.117
1885,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.118,0.119,0.12
1886,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.117,0.116
1887,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.121,0.121
1888,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.357,0.696,0.118,0.117,0.116
1889,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.116,0.117
1890,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.119,0.115
1891,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.697,0.12,0.118,0.12
1892,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.116,0.117,0.116
1893,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.12,0.119,0.118
1894,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.118,0.119,0.117
1895,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.119,0.119
1896,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.122,0.119,0.117
1897,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.115,0.118
1898,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.117,0.117,0.12
1899,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.116,0.115
1900,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.121
1901,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.118,0.116
1902,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.117,0.116,0.122
1903,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.122,0.116
1904,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.118,0.118
1905,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.118,0.116
1906,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.697,0.122,0.115,0.119
1907,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.116,0.118
1908,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.118,0.119,0.116
1909,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.12,0.12,0.117
1910,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.121,0.118
1911,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.12,0.117,0.116
1912,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.119,0.114,0.117
1913,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.118,0.118
1914,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.115,0.119,0.115
1915,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.117
1916,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.118,0.119
1917,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.12,0.118
1918,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.115,0.117
1919,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.118,0.119,0.115
1920,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.115,0.121,0.119
1921,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.117,0.119
1922,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.119,0.118,0.119
1923,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.118,0.119
1924,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.121,0.116
1925,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.12,0.117,0.118
1926,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.12,0.119,0.114
1927,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.118,0.115
1928,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.119,0.116,0.115
1929,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.12
1930,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.117,0.119
1931,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.117,0.117
1932,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.116,0.114
1933,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.119,0.117
1934,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.118,0.119
1935,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.118,0.115
1936,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.122,0.117,0.116
1937,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.119,0.116,0.12
1938,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.119,0.118
1939,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.114
1940,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.115,0.118,0.117
1941,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.117,0.117,0.117
1942,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.118,0.119,0.118
1943,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.115,0.114
1944,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.119,0.118,0.116
1945,,,,,,,,,,,,,,,,,,,,,,,,0.358,0.356,0.355,0.697,0.117,0.116,0.117
1946,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.697,0.118,0.12,0.119
1947,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.119,0.118,0.117
1948,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.116,0.118
1949,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.121,0.116,0.115
1950,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.119,0.116
1951,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.116,0.115,0.117
1952,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.115,0.119,0.119
1953,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.116,0.113
1954,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.357,0.696,0.12,0.118,0.123
1955,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.116,0.114,0.116
1956,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.117,0.118,0.117
1957,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.116,0.117,0.116
1958,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.12,0.12
1959,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.115,0.121
1960,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.118,0.115,0.118
1961,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.697,0.119,0.121,0.116
1962,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.119,0.117
1963,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.118,0.118,0.118
1964,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.114,0.114,0.12
1965,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.118,0.118
1966,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.357,0.696,0.116,0.115,0.117
1967,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.118,0.118
1968,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.357,0.696,0.116,0.12,0.118
1969,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.115,0.121
1970,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.356,0.696,0.118,0.116,0.121
1971,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.697,0.116,0.119,0.114
1972,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.116,0.118
1973,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.696,0.115,0.118,0.117
1974,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.117,0.116
1975,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.12,0.117,0.118
1976,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.117,0.117
1977,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.116,0.117,0.118
1978,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.355,0.696,0.116,0.12,0.115
1979,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.114,0.118,0.12
1980,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.114,0.117,0.12
1981,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.115,0.12,0.119
1982,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.115,0.12
1983,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.115,0.114
1984,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.116,0.12,0.115
1985,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.116,0.119,0.118
1986,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.121,0.117
1987,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.117,0.118,0.116
1988,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.119,0.116
1989,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.118,0.115
1990,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.119,0.117,0.121
1991,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.117,0.116
1992,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.117,0.119
1993,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.119,0.115,0.117
1994,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.357,0.697,0.118,0.117,0.117
1995,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.119,0.118
1996,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.117,0.121,0.116
1997,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.119,0.12,0.115
1998,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.118,0.12
1999,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.116,0.116
2000,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.119,0.116,0.117
2001,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.357,0.696,0.116,0.12,0.117
2002,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.696,0.119,0.116,0.114
2003,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.118,0.115,0.118
2004,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.114,0.114,0.123
2005,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.116,0.116,0.116
2006,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.119,0.116
2007,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.114,0.116
2008,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.117,0.115,0.117
2009,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.357,0.696,0.116,0.12,0.116
2010,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.697,0.12,0.118,0.117
2011,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.354,0.696,0.116,0.116,0.115
2012,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.117,0.113
2013,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.113,0.119
2014,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.115,0.115,0.117
2015,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.697,0.117,0.117,0.119
2016,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.696,0.117,0.115,0.117
2017,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.119,0.117
2018,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.12,0.121
2019,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.116,0.115
2020,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.115,0.12,0.116
2021,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.118,0.116,0.116
2022,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.355,0.696,0.116,0.118,0.116
2023,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.119,0.117,0.12
2024,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.115,0.114
2025,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.116,0.119,0.117
2026,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.696,0.115,0.116,0.118
2027,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.117,0.119
2028,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.117,0.116
2029,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.119,0.118,0.116
2030,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.115,0.116
2031,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.122,0.119,0.115
2032,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.356,0.356,0.695,0.114,0.115,0.116
2033,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.116,0.12,0.118
2034,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.116,0.117
2035,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.117,0.118,0.117
2036,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.121,0.117
2037,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.355,0.355,0.696,0.118,0.117,0.114
2038,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.115,0.118,0.118
2039,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.117,0.115
2040,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.114,0.117,0.113
2041,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.113,0.119,0.119
2042,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.117,0.115
2043,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.116,0.116
2044,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.119,0.121,0.118
2045,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.117,0.113,0.117
2046,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.357,0.696,0.117,0.116,0.117
2047,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.116,0.122,0.115
2048,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.118,0.117
2049,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.117,0.118,0.119
2050,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.113,0.118
2051,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.118,0.116,0.116
2052,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.117,0.117,0.115
2053,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.121,0.116,0.118
2054,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.118,0.118
2055,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.116,0.118,0.116
2056,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.116,0.116
2057,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.117,0.117
2058,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.356,0.696,0.116,0.12,0.116
2059,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.696,0.116,0.116,0.116
2060,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.119,0.119,0.114
2061,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.357,0.355,0.695,0.114,0.121,0.114
2062,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.117,0.115,0.118
2063,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.697,0.117,0.118,0.116
2064,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.117,0.117,0.119
2065,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.117,0.115,0.114
2066,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.119,0.114,0.117
2067,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.117,0.115,0.115
2068,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.114,0.117,0.116
2069,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.116,0.116
2070,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.12,0.116,0.116
2071,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.112,0.117,0.114
2072,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.357,0.696,0.117,0.117,0.118
2073,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.114,0.115
2074,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.116,0.118
2075,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.119,0.119,0.116
2076,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.119,0.117,0.117
2077,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.116,0.114
2078,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.119,0.118
2079,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.119,0.116,0.119
2080,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.119,0.117,0.115
2081,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.117,0.12,0.114
2082,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.117,0.116
2083,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.118,0.118,0.115
2084,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.115,0.118
2085,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.115,0.116
2086,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.115,0.118,0.118
2087,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.118,0.12,0.117
2088,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.12,0.115,0.117
2089,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.113,0.113,0.116
2090,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.119,0.114,0.119
2091,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.696,0.114,0.117,0.119
2092,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.119,0.115
2093,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.119,0.116,0.118
2094,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.116
2095,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.696,0.115,0.121,0.115
2096,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.12,0.116,0.117
2097,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.113,0.117,0.118
2098,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.356,0.696,0.115,0.116,0.12
2099,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.116,0.115,0.113
2100,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.116,0.113
2101,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.695,0.122,0.118,0.118
2102,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.357,0.696,0.115,0.113,0.117
2103,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.355,0.696,0.114,0.117,0.115
2104,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.117,0.114,0.114
2105,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.697,0.114,0.119,0.116
2106,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.695,0.117,0.117,0.116
2107,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.113,0.117,0.118
2108,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.117,0.115
2109,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.119,0.122,0.114
2110,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.116,0.117,0.116
2111,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.114,0.117
2112,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.695,0.116,0.116,0.116
2113,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.116,0.116,0.119
2114,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.118,0.119,0.117
2115,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.117,0.116
2116,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.115,0.118,0.114
2117,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.118,0.117,0.116
2118,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.116,0.115,0.116
2119,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.696,0.119,0.118,0.117
2120,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.695,0.115,0.116,0.119
2121,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.113,0.117,0.116
2122,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.354,0.696,0.118,0.115,0.117
2123,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.116,0.115,0.114
2124,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.357,0.355,0.695,0.116,0.114,0.119
2125,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.117,0.119,0.118
2126,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.114,0.118,0.115
2127,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.114,0.118,0.115
2128,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.119,0.113,0.114
2129,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.116,0.117
2130,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.117,0.118,0.115
2131,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.116,0.117
2132,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.117,0.117,0.12
2133,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.695,0.119,0.115,0.115
2134,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.115,0.119,0.117
2135,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.114,0.112
2136,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.113,0.114,0.117
2137,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.354,0.695,0.121,0.116,0.118
2138,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.113,0.115
2139,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.695,0.115,0.116,0.116
2140,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.113,0.114,0.117
2141,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.114,0.115,0.118
2142,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.356,0.696,0.118,0.117,0.114
2143,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.357,0.356,0.696,0.115,0.12,0.116
2144,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.115,0.119
2145,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.115,0.117,0.114
2146,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.118,0.117,0.117
2147,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.117,0.118,0.116
2148,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.114,0.12
2149,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.118,0.116
2150,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.116,0.117,0.115
2151,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.118,0.114,0.115
2152,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.696,0.116,0.117,0.115
2153,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.356,0.696,0.115,0.121,0.118
2154,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.696,0.115,0.118,0.115
2155,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.354,0.696,0.12,0.114,0.114
2156,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.697,0.112,0.115,0.118
2157,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.115,0.116,0.115
2158,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.697,0.114,0.118,0.115
2159,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.116,0.114
2160,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.116,0.117,0.116
2161,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.696,0.116,0.118,0.116
2162,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.115,0.118,0.117
2163,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.114,0.114,0.116
2164,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.114,0.114
2165,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.117,0.117,0.117
2166,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.118,0.118,0.114
2167,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.112,0.114
2168,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.116,0.12,0.115
2169,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.696,0.116,0.12,0.115
2170,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.114,0.116,0.114
2171,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.115,0.112
2172,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.357,0.355,0.695,0.115,0.116,0.117
2173,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.117,0.114
2174,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.696,0.115,0.115,0.114
2175,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.117,0.116,0.116
2176,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.12,0.116,0.113
2177,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.114,0.118,0.119
2178,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.697,0.115,0.115,0.113
2179,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.116,0.115,0.116
2180,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.116,0.117,0.115
2181,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.117,0.116
2182,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.356,0.696,0.115,0.115,0.116
2183,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.114,0.115,0.116
2184,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.355,0.696,0.114,0.119,0.115
2185,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.354,0.696,0.118,0.118,0.117
2186,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.357,0.356,0.696,0.114,0.118,0.114
2187,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.354,0.696,0.116,0.115,0.118
2188,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.119,0.115,0.115
2189,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.114,0.117,0.118
2190,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.115,0.113,0.117
2191,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.696,0.118,0.115,0.118
2192,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.114,0.112,0.115
2193,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.113,0.118,0.115
2194,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.113,0.115
2195,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.115,0.115,0.115
2196,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.117,0.115,0.114
2197,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.114,0.117,0.115
2198,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.354,0.695,0.119,0.118,0.115
2199,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.115,0.118,0.116
2200,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.112,0.117,0.115
2201,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.696,0.118,0.116,0.115
2202,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.116,0.115,0.115
2203,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.117,0.118,0.118
2204,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.695,0.116,0.114,0.113
2205,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.697,0.115,0.117,0.114
2206,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.113,0.114,0.115
2207,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.117,0.119,0.118
2208,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.696,0.119,0.116,0.114
2209,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.116,0.116,0.115
2210,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.354,0.696,0.115,0.119,0.115
2211,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.695,0.115,0.116,0.116
2212,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.115,0.115
2213,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.696,0.116,0.117,0.115
2214,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.114,0.116,0.116
2215,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.354,0.695,0.115,0.116,0.117
2216,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.116,0.116,0.113
2217,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.696,0.117,0.117,0.114
2218,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.116,0.114,0.117
2219,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.355,0.695,0.115,0.118,0.116
2220,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.113,0.115,0.115
2221,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.117,0.116,0.116
2222,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.696,0.117,0.119,0.113
2223,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.116,0.114,0.116
2224,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.116,0.118,0.113
2225,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.355,0.696,0.113,0.116,0.118
2226,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.116,0.117,0.115
2227,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.116,0.119,0.117
2228,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.356,0.695,0.114,0.114,0.113
2229,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.354,0.695,0.118,0.117,0.115
2230,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.696,0.121,0.114,0.114
2231,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.354,0.696,0.119,0.119,0.116
2232,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.117,0.114,0.116
2233,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.356,0.695,0.116,0.115,0.114
2234,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.355,0.695,0.116,0.119,0.116
2235,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.354,0.696,0.113,0.114,0.116
2236,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.117,0.116,0.114
2237,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.354,0.696,0.114,0.116,0.117
2238,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.12,0.113,0.117
2239,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.695,0.111,0.115,0.116
2240,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.117,0.117,0.115
2241,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.354,0.696,0.116,0.114,0.115
2242,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.356,0.695,0.114,0.118,0.119
2243,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.356,0.695,0.116,0.118,0.118
2244,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.696,0.114,0.118,0.113
2245,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.118,0.114,0.117
2246,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.115,0.115
2247,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.353,0.695,0.117,0.115,0.114
2248,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.355,0.695,0.117,0.115,0.114
2249,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.355,0.695,0.118,0.117,0.116
2250,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.355,0.696,0.116,0.115,0.116
2251,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.354,0.695,0.115,0.115,0.114
2252,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.354,0.695,0.117,0.115,0.119
2253,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.356,0.695,0.117,0.114,0.114
2254,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.114
2255,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.11,0.116
2256,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.113,0.118,0.113
2257,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.114,0.12,0.115
2258,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.117,0.117
2259,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.116
2260,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.117,0.113,0.115
2261,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.117,0.119
2262,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.118,0.119,0.116
2263,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.115,0.113,0.114
2264,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.113,0.117,0.112
2265,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.121,0.116,0.115
2266,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.118,0.115
2267,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.117,0.116,0.113
2268,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.116,0.113,0.116
2269,,,,,,,,,,,,,,,,,,,,,,,,,0.357,0.354,0.696,0.115,0.116,0.112
2270,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.116,0.116
2271,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.117,0.118
2272,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.111,0.115,0.115
2273,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.115,0.115,0.118
2274,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.114
2275,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.697,0.113,0.115,0.112
2276,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.117,0.115
2277,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.116,0.115
2278,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.115,0.114
2279,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.113,0.12,0.12
2280,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.115
2281,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.113,0.115
2282,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.115,0.119,0.113
2283,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.115,0.114
2284,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.116,0.117
2285,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.115,0.113
2286,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.117
2287,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.695,0.116,0.118,0.117
2288,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.117,0.114
2289,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.114,0.118
2290,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.117,0.116
2291,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.116,0.117
2292,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.117,0.115,0.116
2293,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.115,0.119,0.113
2294,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.116,0.112
2295,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.113,0.117
2296,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.114,0.114
2297,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.115
2298,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.116,0.113,0.115
2299,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.116,0.116,0.117
2300,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.114,0.117,0.115
2301,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.115,0.112
2302,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.116,0.114
2303,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.116,0.117
2304,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.114,0.115,0.116
2305,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.114,0.118,0.116
2306,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.116,0.115,0.115
2307,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.696,0.114,0.116,0.117
2308,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.118,0.112
2309,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.115,0.114
2310,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.356,0.696,0.115,0.117,0.118
2311,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.115,0.116,0.112
2312,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.696,0.115,0.115,0.116
2313,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.116,0.115
2314,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.112,0.116,0.116
2315,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.113,0.114
2316,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.117,0.118,0.117
2317,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.114,0.113
2318,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.117,0.114,0.116
2319,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.118,0.114
2320,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.115
2321,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.117,0.115
2322,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.118,0.117,0.115
2323,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.115,0.114
2324,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.116,0.114,0.117
2325,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.118,0.114
2326,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.118,0.114
2327,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.114,0.117
2328,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.114,0.118,0.115
2329,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.115,0.115
2330,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.116
2331,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.119,0.112,0.117
2332,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.117,0.113
2333,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.112,0.114
2334,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.114
2335,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.114,0.114
2336,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.119
2337,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.115,0.115
2338,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.353,0.695,0.116,0.119,0.112
2339,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.116,0.116
2340,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.115,0.118
2341,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.116,0.116
2342,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.117,0.113
2343,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.694,0.116,0.115,0.114
2344,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.115,0.115
2345,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.113
2346,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.116,0.114,0.117
2347,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.117,0.114,0.115
2348,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.115,0.112
2349,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.116,0.114,0.117
2350,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.113,0.116
2351,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.113
2352,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.115,0.116,0.115
2353,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.118,0.113
2354,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.118,0.116,0.116
2355,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.116,0.117,0.114
2356,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.115,0.115
2357,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.116
2358,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.115,0.113
2359,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.116
2360,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.116,0.118
2361,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.115,0.115,0.113
2362,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.117,0.116
2363,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.115,0.114
2364,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.117,0.115
2365,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.112,0.118
2366,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.115,0.113
2367,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.114,0.116
2368,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.111,0.114
2369,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.116,0.114
2370,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.115,0.117
2371,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.114,0.113
2372,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.116,0.113
2373,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.116,0.117
2374,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.118,0.114
2375,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.112,0.114,0.113
2376,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.116,0.116
2377,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.696,0.113,0.115,0.119
2378,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.113,0.112
2379,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.113,0.117
2380,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.117,0.114,0.114
2381,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.115
2382,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.12,0.116
2383,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.115,0.112
2384,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.114,0.116
2385,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.117,0.112
2386,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.117,0.114
2387,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.115,0.114,0.116
2388,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.116,0.115
2389,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.116,0.115
2390,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.116,0.116
2391,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.114,0.117,0.115
2392,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.112,0.112,0.115
2393,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.116,0.116
2394,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.113,0.12
2395,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.118,0.111
2396,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.119,0.116,0.113
2397,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.112,0.115,0.115
2398,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.113,0.114,0.114
2399,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.115,0.112
2400,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.114,0.117
2401,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.119,0.116,0.115
2402,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.117,0.118,0.118
2403,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.114,0.116
2404,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.112,0.114
2405,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.118,0.116
2406,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.115,0.115
2407,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.119,0.117,0.116
2408,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.12,0.115
2409,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.117,0.115
2410,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.113
2411,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.116,0.116,0.115
2412,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.118,0.114,0.112
2413,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.114
2414,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.115,0.117
2415,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.114
2416,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.116,0.118,0.116
2417,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.118,0.114,0.114
2418,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.116
2419,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.118,0.112
2420,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.115,0.113
2421,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.113,0.115
2422,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.117,0.114,0.112
2423,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.113,0.113,0.116
2424,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.114,0.114
2425,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.111,0.115
2426,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.116,0.114,0.115
2427,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.114,0.113
2428,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.119,0.118,0.112
2429,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.111,0.117
2430,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.119,0.113,0.116
2431,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.117,0.113
2432,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.696,0.116,0.116,0.114
2433,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.116
2434,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.118,0.114
2435,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.114,0.115
2436,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.11,0.114,0.116
2437,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.117,0.116
2438,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.118,0.113
2439,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.112,0.111,0.115
2440,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.114,0.118
2441,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.115,0.113
2442,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.116,0.116,0.115
2443,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.695,0.116,0.114,0.115
2444,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.696,0.118,0.115,0.117
2445,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.119,0.115
2446,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.114,0.113
2447,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.114,0.118
2448,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.111,0.113,0.114
2449,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.356,0.696,0.117,0.122,0.114
2450,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.115,0.114
2451,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,0.695,0.115,0.113,0.116
2452,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.118,0.111,0.112
2453,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.117,0.113
2454,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.117,0.117
2455,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.114,0.116
2456,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.113,0.115
2457,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.113,0.119
2458,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.696,0.114,0.115,0.116
2459,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.114
2460,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.113,0.114,0.113
2461,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.115
2462,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.112,0.115,0.116
2463,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.113,0.114
2464,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.116,0.113,0.113
2465,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.111,0.114,0.113
2466,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.116,0.117
2467,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.111,0.115
2468,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.116,0.115,0.113
2469,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.115,0.113
2470,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.112,0.113
2471,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.118,0.119
2472,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.113,0.114
2473,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.114,0.114
2474,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.114
2475,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.113,0.119
2476,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.115,0.115
2477,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.696,0.114,0.116,0.113
2478,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.112,0.115,0.113
2479,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.116,0.112
2480,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.117,0.115,0.117
2481,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.116,0.116
2482,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.113,0.113
2483,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.112,0.113
2484,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.115
2485,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.116,0.116
2486,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.113
2487,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.114,0.115
2488,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.117,0.115
2489,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.117,0.113,0.117
2490,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.116,0.114
2491,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.114,0.115
2492,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.116,0.113
2493,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.112,0.112
2494,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.113,0.114,0.112
2495,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.115
2496,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.112,0.114,0.114
2497,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.114
2498,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.118,0.115,0.112
2499,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.115,0.114
2500,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.113
2501,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.114,0.113
2502,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.112
2503,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.117,0.115,0.116
2504,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.111,0.114,0.114
2505,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.113,0.114,0.117
2506,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.115,0.11,0.111
2507,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.112
2508,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.115,0.111
2509,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.115
2510,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.112,0.117
2511,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.12,0.119
2512,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.114,0.113
2513,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.113,0.116
2514,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.114,0.113
2515,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.696,0.113,0.113,0.119
2516,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.115,0.113
2517,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.114,0.114
2518,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.112,0.114
2519,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.356,0.695,0.115,0.114,0.114
2520,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.116,0.113
2521,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.117
2522,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.114,0.114
2523,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.115,0.117
2524,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.113,0.114
2525,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.114
2526,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.12,0.116,0.112
2527,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.116,0.113,0.114
2528,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.115,0.115
2529,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.113,0.114
2530,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.115,0.112
2531,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.116,0.117
2532,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.114,0.113
2533,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.117,0.114
2534,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.113,0.113,0.111
2535,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.117,0.115,0.117
2536,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.116,0.113,0.113
2537,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.114,0.115,0.116
2538,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.695,0.114,0.115,0.112
2539,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.114,0.117
2540,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.112
2541,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.694,0.114,0.111,0.111
2542,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.117,0.114,0.113
2543,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.111
2544,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.116,0.121
2545,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.114,0.113
2546,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.116,0.116
2547,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.115,0.112,0.113
2548,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.117,0.115
2549,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.694,0.113,0.115,0.115
2550,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.118,0.114,0.115
2551,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.116,0.112
2552,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.111,0.114,0.112
2553,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.114,0.116
2554,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.115,0.113
2555,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.111,0.11,0.113
2556,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.114,0.116
2557,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.696,0.114,0.114,0.114
2558,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.11,0.114
2559,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.114,0.114
2560,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.115,0.117
2561,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.117,0.115
2562,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.115,0.114
2563,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.117,0.115,0.115
2564,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.116,0.116
2565,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.118
2566,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.115,0.112
2567,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.113,0.112
2568,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.694,0.119,0.116,0.114
2569,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.117,0.116
2570,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.112,0.114,0.118
2571,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.115,0.113
2572,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.117,0.114
2573,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.114,0.115
2574,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.117,0.113,0.113
2575,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.112,0.116,0.116
2576,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.112,0.116
2577,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.116,0.117,0.113
2578,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.111,0.115,0.115
2579,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.113,0.113
2580,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.115,0.114
2581,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.113
2582,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.112,0.113
2583,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.115,0.114
2584,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.116,0.113,0.116
2585,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.113,0.116
2586,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.696,0.112,0.112,0.117
2587,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.111,0.114
2588,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.113,0.114
2589,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.116,0.114
2590,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.112,0.111
2591,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.118,0.112
2592,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.116,0.111,0.115
2593,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.114,0.113
2594,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.114,0.112,0.112
2595,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.115
2596,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.111
2597,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.118,0.117,0.114
2598,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.694,0.113,0.114,0.115
2599,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.117,0.114
2600,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.112,0.116,0.114
2601,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.114,0.112,0.112
2602,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.12,0.114,0.113
2603,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.115,0.115
2604,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.114,0.113
2605,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.113,0.115,0.113
2606,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.112,0.114
2607,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.695,0.111,0.113,0.113
2608,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.114
2609,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.116,0.115
2610,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.115,0.116,0.114
2611,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.114,0.112,0.113
2612,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.116,0.115,0.11
2613,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.113
2614,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.114,0.112
2615,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.115
2616,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.113,0.121,0.111
2617,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.115,0.116
2618,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.115,0.114,0.113
2619,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.113,0.112,0.113
2620,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.117,0.115
2621,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.115,0.115,0.113
2622,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.117,0.116,0.113
2623,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.112
2624,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.355,0.696,0.114,0.117,0.114
2625,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.115,0.113
2626,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.113,0.11
2627,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.113,0.113
2628,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.116
2629,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.115
2630,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.116,0.115
2631,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.116,0.112
2632,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.115,0.114
2633,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.114,0.113,0.114
2634,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.115,0.114,0.112
2635,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.114,0.115,0.112
2636,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.111,0.115,0.117
2637,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.114,0.114
2638,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.115,0.113
2639,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.115,0.115,0.111
2640,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.116,0.113,0.115
2641,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.115,0.114
2642,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.111,0.114,0.117
2643,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.111,0.112
2644,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.114,0.114,0.114
2645,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.115,0.115
2646,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.696,0.116,0.114,0.115
2647,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.694,0.114,0.113,0.115
2648,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.116
2649,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.113,0.114
2650,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.116,0.118,0.113
2651,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.114,0.112,0.112
2652,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.115,0.112,0.112
2653,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.114,0.112
2654,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.695,0.113,0.115,0.117
2655,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.119,0.112,0.113
2656,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,0.694,0.112,0.118,0.112
2657,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.112,0.115,0.115
2658,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.114,0.114,0.115
2659,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.115
2660,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.117,0.115
2661,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.114
2662,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.116,0.113
2663,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.115,0.118,0.114
2664,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.116,0.112,0.113
2665,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.696,0.116,0.117,0.115
2666,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.115,0.113,0.109
2667,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.115,0.117
2668,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.695,0.115,0.114,0.114
2669,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.696,0.115,0.11,0.114
2670,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.113,0.114
2671,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.115,0.113
2672,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.696,0.114,0.116,0.116
2673,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.111,0.113
2674,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.115,0.112
2675,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.117,0.113,0.113
2676,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,0.696,0.112,0.114,0.114
2677,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.112,0.113
2678,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.114,0.117,0.113
2679,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.114,0.115
2680,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,0.695,0.117,0.114,0.114
2681,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,0.695,0.113,0.11,0.114
2682,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.113,0.115
2683,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.112,0.112
2684,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.352,0.695,0.113,0.114,0.112
2685,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.115,0.111,0.116
2686,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.694,0.115,0.118,0.115
2687,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.112,0.113
2688,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.113,0.113,0.114
2689,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.355,0.695,0.113,0.114,0.113
2690,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.112,0.114,0.113
2691,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.694,0.113,0.113,0.114
2692,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.114,0.119
2693,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.113,0.109
2694,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.114,0.113
2695,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.113,0.112,0.112
2696,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.116,0.113,0.115
2697,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,0.696,0.111,0.113,0.113
2698,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.356,0.695,0.113,0.114,0.115
2699,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.113,0.116,0.116
2700,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.112,0.114
2701,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.112,0.111,0.111
2702,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,0.695,0.113,0.116,0.112
2703,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.116,0.115,0.115
2704,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,0.695,0.114,0.114,0.116
2705,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,0.695,0.115,0.113,0.112
2706,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.112,0.111
2707,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.114,0.112
2708,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.117,0.117,0.113
2709,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,,0.112,0.112,0.114
2710,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.113,0.113
2711,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.112,0.116
2712,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.116,0.114
2713,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.114,0.114
2714,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.113,0.114,0.115
2715,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,,0.112,0.115,0.115
2716,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.114,0.112
2717,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.111,0.111
2718,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.116,0.115
2719,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.112,0.116
2720,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.117,0.116
2721,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.117,0.112,0.115
2722,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.11,0.114
2723,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.117,0.114
2724,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.114,0.111
2725,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.116,0.118,0.113
2726,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.355,,0.113,0.115,0.116
2727,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.115,0.115
2728,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.117,0.112,0.112
2729,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.113,0.112
2730,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.114,0.112,0.111
2731,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.113,0.115
2732,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.112,0.113
2733,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.117,0.115
2734,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.114,0.111
2735,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.112,0.112
2736,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.116,0.116
2737,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.112,0.115
2738,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.116,0.113
2739,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.113,0.113
2740,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.115,0.112,0.116
2741,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.113,0.114,0.111
2742,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.111,0.113,0.112
2743,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,,0.115,0.117,0.116
2744,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.112,0.112
2745,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.116,0.111
2746,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.111,0.112,0.116
2747,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.112,0.11
2748,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.115,0.112,0.117
2749,,,,,,,,,,,,,,,,,,,,,,,,,0.352,0.354,,0.116,0.112,0.114
2750,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.111,0.113,0.111
2751,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.353,,0.115,0.113,0.114
2752,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.111,0.113,0.114
2753,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.114,0.115,0.117
2754,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,,0.11,0.115,0.11
2755,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.117,0.114,0.113
2756,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.114,0.111
2757,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.352,,0.112,0.114,0.112
2758,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.115,0.113
2759,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.115,0.113,0.11
2760,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.117,0.115,0.116
2761,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.112,0.115
2762,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.114,0.115,0.112
2763,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.112,0.112,0.115
2764,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.116,0.115,0.114
2765,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.113,0.114
2766,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.114,0.113
2767,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.353,,0.116,0.114,0.112
2768,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.111,0.114,0.11
2769,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.113,0.113
2770,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.116,0.113
2771,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.113,0.115,0.113
2772,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.113,0.114
2773,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.113,0.112
2774,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.115,0.113
2775,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.355,,0.111,0.112,0.111
2776,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.118,0.114,0.112
2777,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.112,0.112,0.114
2778,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.113,0.115
2779,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.116,0.113,0.113
2780,,,,,,,,,,,,,,,,,,,,,,,,,0.355,0.354,,0.112,0.113,0.112
2781,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.114,0.114,0.109
2782,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.119,0.114
2783,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.354,,0.112,0.113,0.114
2784,,,,,,,,,,,,,,,,,,,,,,,,,0.356,0.354,,0.113,0.113,0.112
2785,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.113,0.114,0.112
2786,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.114,0.11,0.112
2787,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.113,0.115,0.111
2788,,,,,,,,,,,,,,,,,,,,,,,,,0.353,0.353,,0.115,0.114,0.114
2789,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.116,0.113,0.115
2790,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.353,,0.11,0.114,0.113
2791,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.114,0.114,0.113
2792,,,,,,,,,,,,,,,,,,,,,,,,,0.354,0.354,,0.11,0.113,0.115
2793,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.112,0.111,0.111
2794,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.11,0.117,0.111
2795,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.115,0.115,0.112
2796,,,,,,,,,,,,,,,,,,,,,,,,,0.353,,,0.114,0.112,0.112
2797,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.114,0.113,0.112
2798,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.112,0.114,0.114
2799,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.116,0.114,0.112
2800,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.113,0.116,0.115
2801,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.116,0.114,0.114
2802,,,,,,,,,,,,,,,,,,,,,,,,,0.354,,,0.115,0.111,0.112
2803,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.113
2804,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.112,0.114
2805,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.113,0.112
2806,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.115,0.113
2807,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.116,0.114
2808,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.111,0.112
2809,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.116
2810,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.112
2811,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2812,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.113,0.113
2813,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.112,0.111
2814,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.113
2815,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.117,0.114,0.111
2816,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.116,0.113
2817,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.113
2818,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.114
2819,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.111
2820,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.112
2821,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.116
2822,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.109,0.113
2823,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.11,0.111
2824,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.114
2825,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2826,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.115
2827,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.11
2828,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.11,0.112
2829,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.115,0.112
2830,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.111,0.111
2831,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.117
2832,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.112,0.112
2833,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.117,0.113
2834,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.113,0.111
2835,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.114,0.111
2836,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.115,0.115
2837,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.115,0.113
2838,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.112
2839,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.11
2840,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.114
2841,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.114,0.11
2842,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.115,0.114
2843,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.114
2844,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.111
2845,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.116,0.113
2846,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.113
2847,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.113
2848,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.113
2849,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.113
2850,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.115,0.111
2851,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.114
2852,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.111,0.113
2853,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.112,0.113
2854,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.111,0.112
2855,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.117,0.116
2856,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.111,0.114
2857,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.114,0.113
2858,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.113
2859,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.111,0.112
2860,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.114
2861,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.113
2862,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.116,0.112
2863,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.112,0.111
2864,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.116,0.11
2865,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.118,0.113
2866,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.112
2867,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2868,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.117,0.113,0.113
2869,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.116,0.112
2870,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.116,0.112
2871,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.114
2872,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.115
2873,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.111
2874,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.112,0.113
2875,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.11,0.112
2876,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.113,0.112
2877,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.114,0.114
2878,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.115,0.112
2879,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.116,0.113
2880,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.116
2881,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.111,0.113
2882,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.112,0.115
2883,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.112,0.112
2884,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.113,0.111
2885,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.115,0.114
2886,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.112,0.115
2887,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.116
2888,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.113
2889,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,0.114
2890,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.115,0.111
2891,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.114
2892,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.116
2893,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.114,0.115
2894,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.114,0.115
2895,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.11
2896,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.11,0.114
2897,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.115,0.112
2898,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,0.111
2899,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.112,0.11
2900,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.111
2901,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.114,0.115
2902,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,0.11,0.11
2903,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,0.111,0.113
2904,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.109,0.112,0.113
2905,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.119,0.111
2906,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.113,0.113
2907,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.113,0.113
2908,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,0.114,0.113
2909,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,
2910,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.113,
2911,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.116,0.11,
2912,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.114,
2913,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,0.118,
2914,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,0.112,
2915,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2916,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2917,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.112,
2918,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,
2919,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2920,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,
2921,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2922,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2923,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.114,
2924,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2925,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,
2926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,
2927,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.115,
2928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2929,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.111,
2930,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.113,


==> figure/GT_Ratio_Updates.csv <==
,iwslt14_gating_KD_GT_0000,iwslt14_gating_KD_GT_0000_CE,iwslt14_gating_KD_GT_0000_selfEvolve,iwslt14_gating_KD_GT_3333,iwslt14_gating_KD_GT_5555,iwslt14_gating_KD_GT_no_drop_0000,iwslt14_gating_KD_GT_temp_0000_1.5,iwslt14_gating_KD_GT_temp_0000_2.0,iwslt14_gating_KD_GT_temp_0000_2.5,iwslt14_gating_KD_GT_temp_0000_CE_1.5,iwslt14_gating_KD_GT_temp_0000_CE_2.0,iwslt14_gating_KD_GT_temp_sent_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt14_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt14_gating_KD_GT_temp_sent_prob_5555_1.0,iwslt15-en-vi_gating_KD_GT_0000,iwslt15-en-vi_gating_KD_GT_3333,iwslt15-en-vi_gating_KD_GT_5555,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_1.5,iwslt15-en-vi_gating_KD_GT_temp_0000_CE_2.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_0000_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_3333_1.0,iwslt15-en-vi_gating_KD_GT_temp_sent_prob_5555_1.0,multi30k.tokenized.de-en_gating_KD_GT_0000,multi30k.tokenized.de-en_gating_KD_GT_3333,multi30k.tokenized.de-en_gating_KD_GT_5555,multi30k.tokenized.de-en_gating_KD_GT_temp_0000_CE_2.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_0000_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_3333_1.0,multi30k.tokenized.de-en_gating_KD_GT_temp_sent_prob_5555_1.0
0,1100.0,1099.0,1100.0,1099.0,1099.0,1099.0,1100.0,1100.0,1100.0,1099.0,1100.0,1100.0,1100.0,1099.0,1100.0,992.0,992.0,992.0,992.0,992.0,992.0,992.0,992.0,117.0,118.0,117.0,117.0,117.0,118.0,118.0
1,2202.0,2201.0,2202.0,2201.0,2201.0,2201.0,2202.0,2202.0,2202.0,2201.0,2202.0,2202.0,2202.0,2201.0,2202.0,1986.0,1986.0,1986.0,1986.0,1986.0,1986.0,1985.0,1986.0,236.0,236.0,236.0,236.0,236.0,236.0,236.0
2,3304.0,3303.0,3304.0,3303.0,3303.0,3303.0,3304.0,3304.0,3303.0,3303.0,3304.0,3304.0,3304.0,3303.0,3304.0,2980.0,2980.0,2980.0,2980.0,2980.0,2980.0,2979.0,2980.0,355.0,355.0,355.0,355.0,355.0,355.0,355.0
3,4406.0,4405.0,4406.0,4405.0,4405.0,4405.0,4406.0,4406.0,4405.0,4405.0,4406.0,4406.0,4406.0,4405.0,4406.0,3974.0,3974.0,3974.0,3974.0,3974.0,3974.0,3973.0,3974.0,474.0,474.0,474.0,474.0,474.0,474.0,474.0
4,5507.0,5507.0,5508.0,5507.0,5507.0,5507.0,5507.0,5508.0,5507.0,5507.0,5508.0,5507.0,5508.0,5507.0,5508.0,4968.0,4968.0,4968.0,4968.0,4968.0,4968.0,4967.0,4967.0,593.0,593.0,593.0,593.0,593.0,593.0,593.0
5,6609.0,6609.0,6610.0,6609.0,6609.0,6609.0,6609.0,6610.0,6609.0,6609.0,6610.0,6609.0,6610.0,6609.0,6610.0,5962.0,5962.0,5961.0,5962.0,5962.0,5962.0,5961.0,5961.0,712.0,712.0,712.0,712.0,712.0,712.0,712.0
6,7711.0,7711.0,7712.0,7711.0,7711.0,7711.0,7711.0,7712.0,7711.0,7711.0,7712.0,7711.0,7712.0,7711.0,7712.0,6955.0,6956.0,6955.0,6955.0,6955.0,6956.0,6955.0,6955.0,831.0,831.0,831.0,831.0,831.0,831.0,831.0
7,8813.0,8813.0,8814.0,8813.0,8813.0,8813.0,8813.0,8814.0,8813.0,8813.0,8814.0,8813.0,8814.0,8813.0,8814.0,7949.0,7949.0,7949.0,7949.0,7949.0,7950.0,7949.0,7949.0,950.0,950.0,950.0,950.0,950.0,950.0,950.0
8,9915.0,9915.0,9916.0,9915.0,9915.0,9915.0,9915.0,9916.0,9915.0,9915.0,9916.0,9915.0,9916.0,9915.0,9916.0,8943.0,8943.0,8943.0,8943.0,8943.0,8943.0,8943.0,8943.0,1069.0,1069.0,1069.0,1069.0,1069.0,1069.0,1069.0
9,11017.0,11017.0,11018.0,11017.0,11017.0,11017.0,11017.0,11018.0,11017.0,11017.0,11018.0,11017.0,11018.0,11017.0,11018.0,9936.0,9937.0,9937.0,9937.0,9937.0,9937.0,9937.0,9937.0,1188.0,1188.0,1188.0,1188.0,1188.0,1188.0,1188.0
10,12119.0,12119.0,12120.0,12119.0,12119.0,12119.0,12119.0,12120.0,12119.0,12119.0,12120.0,12119.0,12120.0,12119.0,12120.0,10930.0,10931.0,10931.0,10931.0,10931.0,10931.0,10931.0,10931.0,1307.0,1307.0,1307.0,1307.0,1307.0,1307.0,1307.0
11,13221.0,13221.0,13222.0,13221.0,13221.0,13221.0,13221.0,13222.0,13221.0,13221.0,13222.0,13221.0,13222.0,13221.0,13222.0,11924.0,11925.0,11925.0,11925.0,11925.0,11925.0,11925.0,11925.0,1426.0,1426.0,1426.0,1426.0,1426.0,1426.0,1426.0
12,14323.0,14323.0,14324.0,14323.0,14323.0,14323.0,14323.0,14324.0,14323.0,14323.0,14324.0,14323.0,14324.0,14323.0,14324.0,12918.0,12919.0,12919.0,12919.0,12919.0,12919.0,12919.0,12919.0,1545.0,1545.0,1545.0,1545.0,1545.0,1545.0,1545.0
13,15425.0,15425.0,15426.0,15425.0,15425.0,15425.0,15425.0,15426.0,15425.0,15425.0,15426.0,15425.0,15426.0,15425.0,15426.0,13912.0,13913.0,13913.0,13913.0,13913.0,13913.0,13913.0,13913.0,1664.0,1664.0,1664.0,1664.0,1664.0,1664.0,1664.0
14,16527.0,16527.0,16528.0,16527.0,16527.0,16527.0,16527.0,16528.0,16527.0,16527.0,16528.0,16527.0,16528.0,16527.0,16527.0,14906.0,14907.0,14907.0,14907.0,14907.0,14907.0,14907.0,14907.0,1783.0,1783.0,1783.0,1783.0,1783.0,1783.0,1783.0
15,17629.0,17629.0,17630.0,17629.0,17629.0,17629.0,17629.0,17629.0,17629.0,17629.0,17630.0,17629.0,17630.0,17629.0,17629.0,15900.0,15901.0,15901.0,15901.0,15901.0,15901.0,15901.0,15901.0,1902.0,1902.0,1902.0,1902.0,1902.0,1902.0,1902.0
16,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18731.0,18732.0,18731.0,18731.0,18731.0,18731.0,16894.0,16895.0,16895.0,16895.0,16895.0,16895.0,16895.0,16895.0,2021.0,2021.0,2021.0,2021.0,2021.0,2021.0,2021.0
17,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19833.0,19834.0,19833.0,19833.0,19833.0,19833.0,17888.0,17889.0,17889.0,17889.0,17889.0,17889.0,17888.0,17889.0,2140.0,2140.0,2140.0,2140.0,2140.0,2140.0,2140.0
18,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20935.0,20936.0,20935.0,20935.0,20935.0,20935.0,18882.0,18883.0,18883.0,18883.0,18883.0,18883.0,18882.0,18883.0,2259.0,2259.0,2259.0,2259.0,2259.0,2259.0,2259.0
19,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22037.0,22038.0,22037.0,22037.0,22037.0,22037.0,19876.0,19877.0,19877.0,19877.0,19877.0,19877.0,19876.0,19877.0,2378.0,2378.0,2378.0,2378.0,2378.0,2378.0,2378.0
20,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23139.0,23140.0,23139.0,23139.0,23139.0,23139.0,20870.0,20871.0,20871.0,20871.0,20871.0,20871.0,20870.0,20871.0,2497.0,2497.0,2497.0,2497.0,2497.0,2497.0,2497.0
21,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24241.0,24242.0,24241.0,24241.0,24241.0,24241.0,21864.0,21865.0,21865.0,21865.0,21865.0,21865.0,21864.0,21864.0,2616.0,2616.0,2616.0,2616.0,2616.0,2616.0,2616.0
22,25343.0,25343.0,25343.0,25343.0,25343.0,25342.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,25343.0,22858.0,22859.0,22859.0,22859.0,22859.0,22859.0,22858.0,22858.0,2735.0,2735.0,2735.0,2735.0,2735.0,2735.0,2735.0
23,26445.0,26445.0,26445.0,26445.0,26445.0,26444.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,26445.0,23852.0,23853.0,23853.0,23853.0,23853.0,23853.0,23852.0,23852.0,2854.0,2854.0,2854.0,2854.0,2854.0,2854.0,2854.0
24,27547.0,27547.0,27547.0,27547.0,27547.0,27546.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,27547.0,24846.0,24847.0,24847.0,24847.0,24847.0,24847.0,24846.0,24846.0,2973.0,2973.0,2973.0,2973.0,2973.0,2973.0,2973.0
25,28649.0,28649.0,28649.0,28649.0,28649.0,28648.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,28649.0,25840.0,25841.0,25841.0,25841.0,25841.0,25841.0,25840.0,25840.0,3092.0,3092.0,3092.0,3092.0,3092.0,3092.0,3092.0
26,29751.0,29751.0,29751.0,29751.0,29751.0,29750.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,29751.0,26834.0,26835.0,26835.0,26835.0,26835.0,26835.0,26834.0,26834.0,3211.0,3211.0,3211.0,3211.0,3211.0,3211.0,3211.0
27,30853.0,30853.0,30853.0,30853.0,30853.0,30852.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,30853.0,27828.0,27829.0,27829.0,27829.0,27828.0,27828.0,27828.0,27828.0,3330.0,3330.0,3330.0,3330.0,3330.0,3330.0,3330.0
28,31955.0,31955.0,31955.0,31955.0,31955.0,31954.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,31955.0,28822.0,28823.0,28823.0,28823.0,28822.0,28822.0,28822.0,28822.0,3449.0,3449.0,3449.0,3449.0,3449.0,3449.0,3449.0
29,33057.0,33057.0,33057.0,33057.0,33057.0,33056.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,33057.0,29816.0,29817.0,29817.0,29816.0,29816.0,29816.0,29816.0,29816.0,3568.0,3568.0,3568.0,3568.0,3568.0,3568.0,3568.0
30,34159.0,34159.0,34159.0,34159.0,34159.0,34158.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,34159.0,30810.0,30811.0,30811.0,30810.0,30810.0,30810.0,30810.0,30810.0,3687.0,3687.0,3687.0,3687.0,3687.0,3687.0,3687.0
31,35261.0,35261.0,35261.0,35261.0,35261.0,35260.0,35261.0,35261.0,35261.0,35261.0,35261.0,35261.0,35260.0,35260.0,35261.0,31804.0,31805.0,31805.0,31804.0,31804.0,31804.0,31804.0,31804.0,3806.0,3806.0,3806.0,3806.0,3806.0,3806.0,3806.0
32,36363.0,36363.0,36363.0,36363.0,36363.0,36362.0,36363.0,36363.0,36362.0,36363.0,36363.0,36363.0,36362.0,36362.0,36363.0,32798.0,32799.0,32799.0,32798.0,32798.0,32798.0,32798.0,32798.0,3925.0,3925.0,3925.0,3925.0,3925.0,3925.0,3925.0
33,37465.0,37465.0,37465.0,37464.0,37465.0,37464.0,37465.0,37465.0,37464.0,37465.0,37465.0,37465.0,37464.0,37464.0,37465.0,33792.0,33793.0,33793.0,33792.0,33792.0,33792.0,33792.0,33792.0,4044.0,4044.0,4044.0,4044.0,4044.0,4044.0,4044.0
34,38567.0,38567.0,38567.0,38566.0,38567.0,38566.0,38567.0,38567.0,38566.0,38567.0,38567.0,38567.0,38566.0,38566.0,38567.0,34786.0,34787.0,34787.0,34786.0,34786.0,34786.0,34785.0,34786.0,4163.0,4163.0,4163.0,4163.0,4163.0,4163.0,4163.0
35,39669.0,39668.0,39668.0,39668.0,39669.0,39668.0,39669.0,39669.0,39668.0,39669.0,39669.0,39669.0,39668.0,39668.0,39669.0,35780.0,35781.0,35781.0,35780.0,35780.0,35780.0,35779.0,35780.0,4282.0,4282.0,4282.0,4282.0,4282.0,4282.0,4282.0
36,40771.0,40770.0,40770.0,40770.0,40771.0,40770.0,40771.0,40770.0,40770.0,40771.0,40771.0,40771.0,40770.0,40770.0,40771.0,36774.0,36775.0,36775.0,36774.0,36774.0,36774.0,36773.0,36774.0,4401.0,4401.0,4401.0,4401.0,4401.0,4401.0,4401.0
37,41873.0,41872.0,41872.0,41872.0,41873.0,41872.0,41873.0,41872.0,41872.0,41873.0,41873.0,41873.0,41872.0,41872.0,41873.0,37768.0,37768.0,37769.0,37768.0,37768.0,37768.0,37767.0,37768.0,4520.0,4520.0,4520.0,4520.0,4520.0,4520.0,4520.0
38,42975.0,42974.0,42974.0,42974.0,42975.0,42974.0,42975.0,42974.0,42974.0,42975.0,42975.0,42975.0,42974.0,42974.0,42975.0,38762.0,38762.0,38763.0,38761.0,38762.0,38762.0,38761.0,38762.0,4639.0,4639.0,4639.0,4639.0,4639.0,4639.0,4639.0
39,44076.0,44076.0,44076.0,44076.0,44077.0,44076.0,44077.0,44076.0,44076.0,44077.0,44077.0,44077.0,44076.0,44076.0,44077.0,39756.0,39756.0,39757.0,39755.0,39756.0,39756.0,39755.0,39755.0,4758.0,4758.0,4758.0,4758.0,4758.0,4758.0,4758.0
40,45178.0,45178.0,45178.0,45178.0,45179.0,45178.0,45179.0,45178.0,45178.0,45179.0,45179.0,45179.0,45178.0,45178.0,45179.0,40750.0,40750.0,40750.0,40749.0,40750.0,40750.0,40748.0,40749.0,4877.0,4877.0,4877.0,4877.0,4877.0,4877.0,4877.0
41,46280.0,46280.0,46280.0,46280.0,46281.0,46280.0,46281.0,46280.0,46280.0,46281.0,46281.0,46281.0,46280.0,46280.0,46281.0,41744.0,41744.0,41744.0,41743.0,41744.0,41744.0,41742.0,41743.0,4996.0,4996.0,4996.0,4996.0,4996.0,4996.0,4996.0
42,47382.0,47382.0,47382.0,47382.0,47383.0,47382.0,47383.0,47382.0,47382.0,47383.0,47383.0,47383.0,47382.0,47382.0,47383.0,42738.0,42738.0,42738.0,42737.0,42738.0,42738.0,42736.0,42737.0,5115.0,5115.0,5115.0,5115.0,5115.0,5115.0,5115.0
43,48484.0,48484.0,48484.0,48484.0,48485.0,48484.0,48485.0,48484.0,48484.0,48485.0,48485.0,48485.0,48484.0,48484.0,48485.0,43731.0,43732.0,43732.0,43731.0,43732.0,43732.0,43730.0,43731.0,5234.0,5234.0,5234.0,5234.0,5234.0,5234.0,5234.0
44,49586.0,49586.0,49586.0,49586.0,49587.0,49586.0,49586.0,49586.0,49586.0,49587.0,49587.0,49587.0,49586.0,49586.0,49587.0,44725.0,44726.0,44726.0,44725.0,44726.0,44726.0,44724.0,44725.0,5353.0,5353.0,5353.0,5353.0,5353.0,5353.0,5353.0
45,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50688.0,50689.0,50689.0,50688.0,50688.0,50689.0,45719.0,45720.0,45719.0,45719.0,45720.0,45720.0,45718.0,45719.0,5472.0,5472.0,5472.0,5472.0,5472.0,5472.0,5472.0
46,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51790.0,51791.0,51791.0,51790.0,51790.0,51791.0,46713.0,46714.0,46713.0,46713.0,46714.0,46714.0,46712.0,46713.0,5591.0,5591.0,5591.0,5591.0,5591.0,5591.0,5591.0
47,52892.0,52892.0,52892.0,52892.0,52892.0,52892.0,52892.0,52892.0,52891.0,52892.0,52893.0,52893.0,52892.0,52892.0,52893.0,47707.0,47708.0,47707.0,47707.0,47708.0,47708.0,47706.0,47707.0,5710.0,5710.0,5710.0,5710.0,5710.0,5710.0,5710.0
48,53994.0,53994.0,53994.0,53994.0,53994.0,53994.0,53994.0,53994.0,53993.0,53994.0,53995.0,53995.0,53994.0,53994.0,53995.0,48701.0,48702.0,48701.0,48701.0,48702.0,48702.0,48700.0,48701.0,5829.0,5829.0,5829.0,5829.0,5829.0,5829.0,5829.0
49,55096.0,55096.0,55096.0,55096.0,55096.0,55096.0,55096.0,55096.0,55095.0,55096.0,55097.0,55096.0,55096.0,55096.0,55097.0,49695.0,49696.0,49695.0,49695.0,49696.0,49696.0,49694.0,49695.0,5948.0,5948.0,5948.0,5948.0,5948.0,5948.0,5948.0
50,56198.0,56198.0,56198.0,56198.0,56198.0,56198.0,56198.0,56198.0,56197.0,56198.0,56198.0,56198.0,56198.0,56198.0,56199.0,50689.0,50690.0,50689.0,50689.0,50690.0,50690.0,50688.0,50689.0,6067.0,6067.0,6067.0,6067.0,6067.0,6067.0,6067.0
51,57300.0,57300.0,57300.0,57300.0,57300.0,57300.0,57300.0,57300.0,57299.0,57300.0,57300.0,57300.0,57300.0,57300.0,57301.0,51683.0,51684.0,51683.0,51683.0,51684.0,51684.0,51682.0,51683.0,6186.0,6186.0,6186.0,6186.0,6186.0,6186.0,6186.0
52,58402.0,58402.0,58402.0,58402.0,58402.0,58401.0,58402.0,58402.0,58401.0,58402.0,58402.0,58402.0,58402.0,58402.0,58403.0,52677.0,52678.0,52677.0,52677.0,52678.0,52678.0,52676.0,52677.0,6305.0,6305.0,6305.0,6305.0,6305.0,6305.0,6305.0
53,59504.0,59504.0,59504.0,59504.0,59504.0,59503.0,59504.0,59504.0,59503.0,59504.0,59504.0,59504.0,59504.0,59504.0,59504.0,53671.0,53672.0,53671.0,53671.0,53672.0,53672.0,53670.0,53670.0,6424.0,6424.0,6424.0,6424.0,6424.0,6424.0,6424.0
54,60606.0,60606.0,60606.0,60606.0,60606.0,60605.0,60606.0,60606.0,60605.0,60606.0,60606.0,60606.0,60605.0,60606.0,60606.0,54665.0,54666.0,54665.0,54665.0,54666.0,54666.0,54664.0,54664.0,6543.0,6543.0,6543.0,6543.0,6543.0,6543.0,6543.0
55,61708.0,61708.0,61707.0,61708.0,61708.0,61707.0,61708.0,61708.0,61707.0,61708.0,61708.0,61708.0,61707.0,61708.0,61708.0,55659.0,55660.0,55659.0,55659.0,55659.0,55660.0,55658.0,55658.0,6662.0,6662.0,6662.0,6662.0,6662.0,6662.0,6662.0
56,62810.0,62810.0,62809.0,62810.0,62810.0,62809.0,62810.0,62810.0,62809.0,62810.0,62810.0,62810.0,62809.0,62810.0,62810.0,56653.0,56654.0,56653.0,56653.0,56653.0,56654.0,56652.0,56652.0,6781.0,6781.0,6781.0,6781.0,6781.0,6781.0,6781.0
57,63912.0,63912.0,63911.0,63912.0,63912.0,63911.0,63912.0,63912.0,63911.0,63912.0,63912.0,63912.0,63911.0,63912.0,63912.0,57647.0,57648.0,57647.0,57647.0,57647.0,57648.0,57646.0,57646.0,6900.0,6900.0,6900.0,6900.0,6900.0,6900.0,6900.0
58,65014.0,65014.0,65013.0,65014.0,65014.0,65013.0,65014.0,65014.0,65013.0,65014.0,65014.0,65014.0,65013.0,65014.0,65014.0,58641.0,58642.0,58641.0,58641.0,58641.0,58642.0,58640.0,58640.0,7019.0,7019.0,7019.0,7019.0,7019.0,7019.0,7019.0
59,66116.0,66116.0,66115.0,66116.0,66116.0,66115.0,66116.0,66116.0,66115.0,66116.0,66116.0,66116.0,66115.0,66116.0,66116.0,59635.0,59636.0,59635.0,59635.0,59635.0,59635.0,59633.0,59634.0,7138.0,7138.0,7138.0,7138.0,7138.0,7138.0,7138.0
60,67218.0,67218.0,67217.0,67218.0,67217.0,67217.0,67218.0,67218.0,67217.0,67217.0,67218.0,67218.0,67217.0,67218.0,67218.0,60629.0,60630.0,60629.0,60629.0,60629.0,60629.0,60627.0,60628.0,7257.0,7257.0,7257.0,7257.0,7257.0,7257.0,7257.0
61,68320.0,68320.0,68319.0,68320.0,68319.0,68319.0,68320.0,68320.0,68319.0,68319.0,68320.0,68320.0,68319.0,68319.0,68320.0,61623.0,61623.0,61623.0,61623.0,61623.0,61623.0,61621.0,61622.0,7376.0,7376.0,7376.0,7376.0,7376.0,7376.0,7376.0
62,69422.0,69422.0,69421.0,69422.0,69421.0,69421.0,69421.0,69422.0,69421.0,69421.0,69422.0,69422.0,69421.0,69421.0,69422.0,62617.0,62617.0,62617.0,62617.0,62617.0,62617.0,62615.0,62616.0,7495.0,7495.0,7495.0,7495.0,7495.0,7494.0,7495.0
63,70524.0,70524.0,70523.0,70523.0,70523.0,70523.0,70523.0,70524.0,70523.0,70523.0,70524.0,70524.0,70523.0,70522.0,70524.0,63611.0,63611.0,63611.0,63611.0,63611.0,63611.0,63609.0,63610.0,7614.0,7614.0,7614.0,7614.0,7614.0,7613.0,7614.0
64,71626.0,71626.0,71625.0,71625.0,71625.0,71625.0,71625.0,71626.0,71624.0,71625.0,71626.0,71625.0,71625.0,71624.0,71626.0,64605.0,64605.0,64604.0,64605.0,64605.0,64605.0,64603.0,64604.0,7733.0,7733.0,7733.0,7733.0,7733.0,7732.0,7733.0
65,72728.0,72728.0,72727.0,72727.0,72727.0,72727.0,72727.0,72728.0,72726.0,72727.0,72728.0,72727.0,72727.0,72726.0,72728.0,65599.0,65599.0,65598.0,65599.0,65599.0,65599.0,65597.0,65598.0,7852.0,7852.0,7852.0,7852.0,7852.0,7851.0,7852.0
66,73830.0,73830.0,73829.0,73829.0,73829.0,73829.0,73829.0,73829.0,73828.0,73829.0,73829.0,73829.0,73829.0,73828.0,73830.0,66593.0,66593.0,66592.0,66593.0,66593.0,66593.0,66591.0,66592.0,7971.0,7971.0,7971.0,7971.0,7971.0,7970.0,7971.0
67,74932.0,74931.0,74931.0,74931.0,74931.0,74930.0,74931.0,74931.0,74930.0,74931.0,74931.0,74931.0,74931.0,74930.0,74932.0,67587.0,67587.0,67586.0,67587.0,67587.0,67587.0,67585.0,67586.0,8090.0,8090.0,8090.0,8090.0,8090.0,8089.0,8090.0
68,76033.0,76033.0,76033.0,76033.0,76033.0,76032.0,76033.0,76033.0,76032.0,76033.0,76033.0,76033.0,76033.0,76032.0,76034.0,68581.0,68581.0,68579.0,68581.0,68581.0,68581.0,68579.0,68580.0,8209.0,8209.0,8209.0,8209.0,8209.0,8208.0,8209.0
69,77135.0,77135.0,77135.0,77135.0,77135.0,77134.0,77135.0,77134.0,77134.0,77135.0,77135.0,77135.0,77135.0,77134.0,77136.0,69575.0,69575.0,69573.0,69575.0,69575.0,69575.0,69573.0,69574.0,8328.0,8328.0,8328.0,8328.0,8328.0,8327.0,8328.0
70,78237.0,78237.0,78236.0,78237.0,78237.0,78236.0,78237.0,78236.0,78236.0,78237.0,78237.0,78237.0,78237.0,78236.0,78238.0,70569.0,70569.0,70567.0,70569.0,70569.0,70569.0,70567.0,70568.0,8447.0,8447.0,8447.0,8447.0,8447.0,8446.0,8447.0
71,79339.0,79339.0,79338.0,79339.0,79339.0,79338.0,79339.0,79338.0,79338.0,79339.0,79339.0,79339.0,79339.0,79338.0,79340.0,71563.0,71563.0,71561.0,71563.0,71563.0,71563.0,71561.0,71561.0,8566.0,8566.0,8566.0,8566.0,8566.0,8565.0,8566.0
72,80441.0,80440.0,80440.0,80441.0,80441.0,80440.0,80441.0,80440.0,80440.0,80441.0,80441.0,80441.0,80440.0,80440.0,80442.0,72557.0,72557.0,72555.0,72556.0,72557.0,72557.0,72555.0,72555.0,8685.0,8685.0,8685.0,8685.0,8685.0,8684.0,8685.0
73,81543.0,81542.0,81542.0,81543.0,81543.0,81542.0,81543.0,81542.0,81541.0,81543.0,81543.0,81543.0,81542.0,81542.0,81544.0,73551.0,73551.0,73549.0,73550.0,73551.0,73551.0,73549.0,73549.0,8804.0,8804.0,8804.0,8804.0,8804.0,8803.0,8804.0
74,82644.0,82644.0,82644.0,82645.0,82645.0,82644.0,82645.0,82644.0,82643.0,82645.0,82645.0,82645.0,82644.0,82644.0,82646.0,74545.0,74545.0,74543.0,74544.0,74545.0,74545.0,74543.0,74543.0,8923.0,8923.0,8923.0,8923.0,8923.0,8922.0,8923.0
75,83746.0,83746.0,83746.0,83747.0,83746.0,83746.0,83747.0,83746.0,83745.0,83746.0,83747.0,83747.0,83746.0,83746.0,83748.0,75539.0,75539.0,75537.0,75538.0,75539.0,75539.0,75537.0,75537.0,9042.0,9042.0,9042.0,9042.0,9042.0,9041.0,9042.0
76,84848.0,84848.0,84848.0,84849.0,84848.0,84848.0,84849.0,84848.0,84847.0,84848.0,84849.0,84849.0,84848.0,84848.0,84850.0,76533.0,76533.0,76531.0,76532.0,76533.0,76533.0,76531.0,76531.0,9161.0,9161.0,9161.0,9161.0,9161.0,9160.0,9161.0
77,85950.0,85950.0,85950.0,85951.0,85950.0,85950.0,85951.0,85950.0,85949.0,85950.0,85951.0,85951.0,85950.0,85950.0,85952.0,77527.0,77527.0,77525.0,77526.0,77527.0,77527.0,77524.0,77525.0,9280.0,9280.0,9280.0,9280.0,9280.0,9279.0,9280.0
78,87052.0,87052.0,87052.0,87052.0,87052.0,87052.0,87052.0,87052.0,87051.0,87052.0,87053.0,87053.0,87052.0,87052.0,87054.0,78520.0,78520.0,78519.0,78520.0,78521.0,78521.0,78518.0,78519.0,9399.0,9399.0,9399.0,9399.0,9399.0,9398.0,9399.0
79,88154.0,88154.0,88154.0,88154.0,88154.0,88154.0,88154.0,88154.0,88153.0,88154.0,88155.0,88154.0,88154.0,88154.0,88156.0,79514.0,79514.0,79513.0,79514.0,79515.0,79515.0,79512.0,79513.0,9518.0,9518.0,9518.0,9518.0,9518.0,9517.0,9518.0
80,89256.0,89256.0,89256.0,89256.0,89256.0,89256.0,89256.0,89256.0,89255.0,89256.0,89257.0,89256.0,89256.0,89256.0,89258.0,80508.0,80508.0,80507.0,80508.0,80509.0,80509.0,80506.0,80507.0,9637.0,9637.0,9637.0,9637.0,9637.0,9636.0,9637.0
81,90358.0,90358.0,90358.0,90358.0,90358.0,90358.0,90358.0,90358.0,90357.0,90358.0,90359.0,90358.0,90358.0,90358.0,90359.0,81502.0,81502.0,81501.0,81502.0,81503.0,81503.0,81500.0,81501.0,9756.0,9756.0,9756.0,9756.0,9756.0,9755.0,9756.0
82,91460.0,91460.0,91460.0,91460.0,91460.0,91459.0,91460.0,91460.0,91459.0,91460.0,91461.0,91460.0,91460.0,91460.0,91461.0,82496.0,82496.0,82495.0,82496.0,82497.0,82497.0,82494.0,82495.0,9875.0,9875.0,9875.0,9875.0,9875.0,9874.0,9875.0
83,92562.0,92562.0,92562.0,92562.0,92562.0,92561.0,92562.0,92562.0,92561.0,92562.0,92563.0,92562.0,92562.0,92562.0,92563.0,83490.0,83490.0,83489.0,83490.0,83491.0,83491.0,83488.0,83489.0,9994.0,9994.0,9994.0,9994.0,9994.0,9993.0,9994.0
84,93664.0,93664.0,93664.0,93664.0,93664.0,93663.0,93664.0,93664.0,93663.0,93664.0,93665.0,93664.0,93664.0,93664.0,93665.0,84484.0,84484.0,84483.0,84484.0,84485.0,84485.0,84482.0,84483.0,10113.0,10113.0,10113.0,10113.0,10113.0,10112.0,10113.0
85,94766.0,94766.0,94766.0,94766.0,94766.0,94765.0,94766.0,94766.0,94765.0,94766.0,94767.0,94766.0,94766.0,94765.0,94767.0,85478.0,85478.0,85477.0,85478.0,85479.0,85479.0,85476.0,85477.0,10232.0,10232.0,10232.0,10232.0,10232.0,10231.0,10232.0
86,95868.0,95868.0,95867.0,95868.0,95868.0,95867.0,95868.0,95868.0,95867.0,95868.0,95869.0,95868.0,95868.0,95867.0,95869.0,86472.0,86472.0,86471.0,86472.0,86473.0,86473.0,86470.0,86471.0,10351.0,10351.0,10351.0,10351.0,10351.0,10350.0,10351.0
87,96970.0,96970.0,96969.0,96970.0,96970.0,96969.0,96970.0,96970.0,96969.0,96970.0,96971.0,96970.0,96970.0,96969.0,96971.0,87466.0,87466.0,87465.0,87466.0,87467.0,87467.0,87464.0,87465.0,10470.0,10470.0,10470.0,10470.0,10470.0,10469.0,10470.0
88,98072.0,98072.0,98071.0,98072.0,98072.0,98071.0,98072.0,98072.0,98071.0,98072.0,98073.0,98072.0,98072.0,98071.0,98073.0,88460.0,88460.0,88459.0,88460.0,88461.0,88461.0,88458.0,88459.0,10589.0,10589.0,10589.0,10589.0,10589.0,10588.0,10589.0
89,99174.0,99174.0,99173.0,99174.0,99174.0,99173.0,99173.0,99173.0,99172.0,99174.0,99174.0,99173.0,99173.0,99173.0,99175.0,89454.0,89454.0,89453.0,89454.0,89455.0,89455.0,89452.0,89453.0,10708.0,10708.0,10708.0,10708.0,10708.0,10707.0,10708.0
90,100276.0,100276.0,100275.0,100276.0,100275.0,100275.0,100275.0,100275.0,100274.0,100276.0,100276.0,100275.0,100275.0,100275.0,100277.0,90448.0,90448.0,90447.0,90447.0,90448.0,90449.0,90446.0,90447.0,10827.0,10827.0,10827.0,10827.0,10827.0,10826.0,10827.0
91,101378.0,101378.0,101377.0,101378.0,101377.0,101377.0,101377.0,101377.0,101376.0,101378.0,101378.0,101377.0,101377.0,101377.0,101379.0,91442.0,91442.0,91441.0,91441.0,91442.0,91443.0,91440.0,91441.0,10946.0,10946.0,10946.0,10946.0,10946.0,10945.0,10946.0
92,102480.0,102480.0,102479.0,102480.0,102479.0,102479.0,102479.0,102479.0,102478.0,102479.0,102480.0,102479.0,102479.0,102479.0,102481.0,92436.0,92436.0,92435.0,92435.0,92436.0,92437.0,92434.0,92435.0,11065.0,11065.0,11065.0,11065.0,11065.0,11064.0,11065.0
93,103582.0,103582.0,103581.0,103581.0,103580.0,103581.0,103581.0,103581.0,103580.0,103581.0,103582.0,103581.0,103581.0,103581.0,103583.0,93430.0,93430.0,93429.0,93429.0,93430.0,93431.0,93428.0,93429.0,11184.0,11184.0,11184.0,11184.0,11184.0,11183.0,11184.0
94,104684.0,104684.0,104683.0,104683.0,104682.0,104683.0,104683.0,104683.0,104682.0,104683.0,104684.0,104683.0,104683.0,104683.0,104685.0,94424.0,94424.0,94423.0,94423.0,94424.0,94424.0,94422.0,94423.0,11303.0,11303.0,11303.0,11303.0,11303.0,11302.0,11303.0
95,105786.0,105786.0,105785.0,105785.0,105784.0,105785.0,105785.0,105785.0,105784.0,105785.0,105786.0,105785.0,105785.0,105785.0,105787.0,95418.0,95418.0,95417.0,95417.0,95418.0,95418.0,95416.0,95417.0,11422.0,11422.0,11422.0,11422.0,11422.0,11421.0,11422.0
96,106888.0,106888.0,106887.0,106887.0,106886.0,106887.0,106887.0,106887.0,106886.0,106887.0,106888.0,106887.0,106887.0,106887.0,106889.0,96412.0,96412.0,96411.0,96411.0,96412.0,96412.0,96410.0,96411.0,11541.0,11541.0,11541.0,11541.0,11541.0,11540.0,11541.0
97,107990.0,107990.0,107989.0,107989.0,107988.0,107988.0,107989.0,107989.0,107988.0,107989.0,107990.0,107989.0,107989.0,107989.0,107991.0,97406.0,97406.0,97405.0,97405.0,97406.0,97406.0,97404.0,97405.0,11660.0,11660.0,11660.0,11660.0,11660.0,11659.0,11660.0
98,109092.0,109092.0,109091.0,109091.0,109090.0,109090.0,109091.0,109091.0,109090.0,109091.0,109092.0,109091.0,109091.0,109091.0,109093.0,98400.0,98400.0,98399.0,98399.0,98400.0,98400.0,98398.0,98399.0,11779.0,11779.0,11779.0,11779.0,11779.0,11778.0,11779.0
99,110194.0,110194.0,110193.0,110193.0,110192.0,110192.0,110193.0,110193.0,110192.0,110193.0,110194.0,110193.0,110193.0,110193.0,110195.0,99393.0,99394.0,99393.0,99393.0,99394.0,99394.0,99392.0,99393.0,11898.0,11898.0,11898.0,11898.0,11898.0,11897.0,11898.0
100,111296.0,111296.0,111295.0,111295.0,111294.0,111294.0,111295.0,111295.0,111294.0,111295.0,111296.0,111295.0,111295.0,111295.0,111297.0,100387.0,100388.0,100387.0,100387.0,100388.0,100388.0,100386.0,100386.0,12017.0,12017.0,12017.0,12017.0,12017.0,12016.0,12017.0
101,112397.0,112398.0,112397.0,112397.0,112396.0,112396.0,112397.0,112397.0,112396.0,112397.0,112398.0,112397.0,112397.0,112397.0,112398.0,101381.0,101382.0,101380.0,101381.0,101382.0,101382.0,101380.0,101380.0,12136.0,12136.0,12136.0,12136.0,12136.0,12135.0,12136.0
102,113499.0,113499.0,113499.0,113499.0,113498.0,113498.0,113499.0,113499.0,113498.0,113499.0,113500.0,113499.0,113499.0,113499.0,113500.0,102374.0,102376.0,102374.0,102375.0,102376.0,102375.0,102374.0,102374.0,12255.0,12255.0,12255.0,12255.0,12255.0,12254.0,12255.0
103,114601.0,114601.0,114601.0,114601.0,114600.0,114600.0,114601.0,114601.0,114600.0,114601.0,114602.0,114601.0,114601.0,114601.0,114602.0,103368.0,103370.0,103368.0,103369.0,103370.0,103369.0,103368.0,103368.0,12374.0,12374.0,12374.0,12374.0,12374.0,12373.0,12374.0
104,115703.0,115703.0,115703.0,115702.0,115702.0,115702.0,115703.0,115703.0,115702.0,115703.0,115704.0,115703.0,115703.0,115703.0,115704.0,104362.0,104364.0,104362.0,104363.0,104364.0,104362.0,104362.0,104362.0,12493.0,12493.0,12493.0,12493.0,12493.0,12492.0,12493.0
105,116805.0,116805.0,116805.0,116804.0,116804.0,116804.0,116805.0,116805.0,116804.0,116805.0,116806.0,116805.0,116805.0,116804.0,116806.0,105356.0,105358.0,105356.0,105357.0,105358.0,105356.0,105356.0,105356.0,12612.0,12612.0,12612.0,12612.0,12612.0,12611.0,12612.0
106,117907.0,117907.0,117907.0,117906.0,117906.0,117906.0,117907.0,117907.0,117906.0,117907.0,117908.0,117907.0,117906.0,117906.0,117908.0,106350.0,106352.0,106350.0,106351.0,106351.0,106350.0,106350.0,106350.0,12731.0,12731.0,12731.0,12731.0,12731.0,12730.0,12731.0
107,119009.0,119009.0,119009.0,119008.0,119008.0,119008.0,119009.0,119009.0,119008.0,119008.0,119010.0,119009.0,119008.0,119008.0,119010.0,107344.0,107346.0,107344.0,107345.0,107345.0,107344.0,107343.0,107344.0,12850.0,12850.0,12850.0,12850.0,12850.0,12849.0,12850.0
108,120111.0,120111.0,120111.0,120110.0,120110.0,120110.0,120111.0,120111.0,120110.0,120110.0,120112.0,120111.0,120110.0,120110.0,120112.0,108338.0,108339.0,108337.0,108338.0,108339.0,108338.0,108337.0,108338.0,12969.0,12969.0,12969.0,12969.0,12969.0,12968.0,12969.0
109,121213.0,121213.0,121212.0,121212.0,121212.0,121212.0,121213.0,121212.0,121212.0,121211.0,121214.0,121213.0,121212.0,121212.0,121214.0,109332.0,109333.0,109331.0,109332.0,109333.0,109332.0,109331.0,109332.0,13088.0,13088.0,13088.0,13088.0,13088.0,13087.0,13088.0
110,122315.0,122315.0,122314.0,122314.0,122314.0,122314.0,122315.0,122314.0,122314.0,122313.0,122316.0,122315.0,122314.0,122314.0,122316.0,110326.0,110327.0,110325.0,110326.0,110327.0,110326.0,110325.0,110326.0,13207.0,13206.0,13207.0,13207.0,13207.0,13206.0,13207.0
111,123417.0,123417.0,123416.0,123416.0,123416.0,123416.0,123417.0,123416.0,123416.0,123415.0,123418.0,123417.0,123416.0,123416.0,123418.0,111320.0,111321.0,111319.0,111320.0,111321.0,111320.0,111319.0,111320.0,13326.0,13325.0,13326.0,13326.0,13326.0,13325.0,13326.0
112,124519.0,124519.0,124518.0,124518.0,124518.0,124518.0,124519.0,124518.0,124518.0,124517.0,124520.0,124519.0,124518.0,124518.0,124520.0,112314.0,112315.0,112313.0,112314.0,112315.0,112314.0,112313.0,112314.0,13445.0,13444.0,13445.0,13445.0,13445.0,13444.0,13445.0
113,125621.0,125621.0,125620.0,125620.0,125620.0,125619.0,125621.0,125620.0,125620.0,125619.0,125622.0,125621.0,125620.0,125620.0,125622.0,113308.0,113309.0,113307.0,113308.0,113309.0,113308.0,113307.0,113308.0,13564.0,13563.0,13564.0,13564.0,13564.0,13563.0,13564.0
114,126723.0,126723.0,126722.0,126722.0,126722.0,126721.0,126723.0,126722.0,126722.0,126721.0,126724.0,126723.0,126722.0,126722.0,126724.0,114302.0,114303.0,114301.0,114302.0,114303.0,114302.0,114301.0,114302.0,13683.0,13682.0,13683.0,13683.0,13683.0,13682.0,13683.0
115,127825.0,127825.0,127824.0,127824.0,127824.0,127823.0,127825.0,127824.0,127824.0,127823.0,127826.0,127825.0,127824.0,127824.0,127826.0,115296.0,115297.0,115295.0,115296.0,115297.0,115296.0,115295.0,115296.0,13802.0,13801.0,13802.0,13802.0,13802.0,13801.0,13802.0
116,128927.0,128927.0,128926.0,128926.0,128926.0,128925.0,128927.0,128926.0,128926.0,128925.0,128928.0,128926.0,128926.0,128926.0,128927.0,116290.0,116291.0,116289.0,116290.0,116291.0,116290.0,116289.0,116290.0,13921.0,13920.0,13921.0,13921.0,13920.0,13920.0,13921.0
117,130029.0,130029.0,130028.0,130028.0,130028.0,130027.0,130029.0,130028.0,130028.0,130027.0,130030.0,130028.0,130028.0,130028.0,130029.0,117284.0,117285.0,117283.0,117284.0,117285.0,117284.0,117283.0,117284.0,14040.0,14039.0,14040.0,14040.0,14039.0,14039.0,14040.0
118,131131.0,131131.0,131130.0,131130.0,131130.0,131129.0,131131.0,131130.0,131130.0,131129.0,131132.0,131130.0,131130.0,131130.0,131131.0,118278.0,118279.0,118277.0,118278.0,118279.0,118278.0,118277.0,118277.0,14159.0,14158.0,14159.0,14159.0,14158.0,14158.0,14159.0
119,132233.0,132232.0,132232.0,132232.0,132232.0,132231.0,132232.0,132232.0,132232.0,132231.0,132233.0,132232.0,132232.0,132232.0,132233.0,119272.0,119273.0,119271.0,119272.0,119273.0,119272.0,119271.0,119271.0,14278.0,14277.0,14278.0,14278.0,14277.0,14277.0,14278.0
120,133334.0,133334.0,133334.0,133334.0,133334.0,133333.0,133334.0,133334.0,133334.0,133333.0,133335.0,133334.0,133334.0,133334.0,133335.0,120266.0,120267.0,120265.0,120266.0,120267.0,120266.0,120265.0,120265.0,14397.0,14396.0,14397.0,14397.0,14396.0,14396.0,14397.0
121,134436.0,134436.0,134436.0,134436.0,134436.0,134435.0,134436.0,134436.0,134436.0,134435.0,134437.0,134436.0,134436.0,134435.0,134437.0,121260.0,121261.0,121259.0,121260.0,121261.0,121260.0,121259.0,121259.0,14516.0,14515.0,14516.0,14516.0,14515.0,14515.0,14516.0
122,135538.0,135538.0,135538.0,135538.0,135538.0,135537.0,135538.0,135538.0,135538.0,135537.0,135539.0,135538.0,135538.0,135537.0,135539.0,122254.0,122255.0,122253.0,122254.0,122255.0,122254.0,122253.0,122253.0,14634.0,14634.0,14635.0,14634.0,14634.0,14634.0,14635.0
123,136640.0,136640.0,136640.0,136640.0,136639.0,136639.0,136640.0,136640.0,136640.0,136639.0,136641.0,136640.0,136640.0,136639.0,136641.0,123248.0,123249.0,123247.0,123248.0,123249.0,123248.0,123246.0,123247.0,14753.0,14753.0,14754.0,14753.0,14753.0,14753.0,14754.0
124,137742.0,137742.0,137742.0,137742.0,137741.0,137741.0,137742.0,137742.0,137741.0,137741.0,137743.0,137742.0,137742.0,137741.0,137743.0,124242.0,124243.0,124241.0,124242.0,124243.0,124242.0,124240.0,124241.0,14872.0,14872.0,14873.0,14872.0,14872.0,14872.0,14873.0
125,138844.0,138844.0,138844.0,138844.0,138843.0,138843.0,138844.0,138844.0,138843.0,138843.0,138845.0,138844.0,138844.0,138843.0,138845.0,125236.0,125237.0,125235.0,125235.0,125237.0,125236.0,125234.0,125235.0,14991.0,14991.0,14992.0,14991.0,14991.0,14991.0,14992.0
126,139946.0,139946.0,139946.0,139946.0,139945.0,139945.0,139946.0,139946.0,139945.0,139945.0,139947.0,139946.0,139946.0,139945.0,139947.0,126230.0,126231.0,126229.0,126229.0,126231.0,126230.0,126228.0,126229.0,15110.0,15110.0,15111.0,15110.0,15110.0,15110.0,15111.0
127,141048.0,141048.0,141046.0,141048.0,141047.0,141047.0,141048.0,141048.0,141047.0,141047.0,141048.0,141048.0,141048.0,141047.0,141049.0,127224.0,127225.0,127223.0,127223.0,127225.0,127224.0,127222.0,127223.0,15229.0,15229.0,15230.0,15229.0,15229.0,15229.0,15230.0
128,142150.0,142150.0,142148.0,142150.0,142149.0,142149.0,142150.0,142150.0,142149.0,142149.0,142150.0,142150.0,142150.0,142149.0,142151.0,128218.0,128219.0,128217.0,128217.0,128219.0,128218.0,128216.0,128217.0,15348.0,15348.0,15349.0,15348.0,15348.0,15348.0,15349.0
129,143252.0,143252.0,143250.0,143251.0,143251.0,143250.0,143252.0,143252.0,143251.0,143251.0,143252.0,143252.0,143251.0,143251.0,143253.0,129212.0,129213.0,129211.0,129211.0,129213.0,129212.0,129210.0,129211.0,15467.0,15467.0,15468.0,15467.0,15467.0,15467.0,15468.0
130,144354.0,144354.0,144352.0,144353.0,144353.0,144352.0,144354.0,144353.0,144353.0,144353.0,144354.0,144354.0,144353.0,144353.0,144355.0,130206.0,130207.0,130205.0,130205.0,130207.0,130206.0,130204.0,130205.0,15586.0,15586.0,15587.0,15586.0,15586.0,15586.0,15587.0
131,145456.0,145456.0,145454.0,145455.0,145455.0,145454.0,145456.0,145455.0,145455.0,145455.0,145456.0,145456.0,145455.0,145455.0,145457.0,131200.0,131201.0,131199.0,131199.0,131201.0,131200.0,131198.0,131199.0,15705.0,15705.0,15706.0,15705.0,15705.0,15705.0,15706.0
132,146558.0,146558.0,146556.0,146557.0,146557.0,146556.0,146558.0,146557.0,146557.0,146557.0,146558.0,146558.0,146557.0,146557.0,146559.0,132194.0,132195.0,132193.0,132193.0,132195.0,132194.0,132192.0,132193.0,15824.0,15824.0,15825.0,15824.0,15824.0,15824.0,15825.0
133,147660.0,147659.0,147658.0,147659.0,147659.0,147658.0,147660.0,147659.0,147659.0,147659.0,147660.0,147660.0,147659.0,147659.0,147661.0,133188.0,133189.0,133187.0,133187.0,133189.0,133188.0,133186.0,133187.0,15943.0,15943.0,15944.0,15943.0,15943.0,15943.0,15944.0
134,148762.0,148761.0,148760.0,148761.0,148761.0,148760.0,148761.0,148761.0,148761.0,148761.0,148762.0,148762.0,148761.0,148761.0,148763.0,134182.0,134183.0,134181.0,134181.0,134183.0,134182.0,134180.0,134181.0,16062.0,16062.0,16063.0,16062.0,16062.0,16062.0,16063.0
135,149864.0,149863.0,149862.0,149863.0,149863.0,149862.0,149863.0,149863.0,149863.0,149863.0,149864.0,149864.0,149863.0,149863.0,149865.0,135176.0,135177.0,135175.0,135175.0,135177.0,135176.0,135174.0,135175.0,16181.0,16181.0,16182.0,16181.0,16181.0,16181.0,16182.0
136,150966.0,150965.0,150964.0,150965.0,150965.0,150964.0,150965.0,150965.0,150965.0,150965.0,150966.0,150966.0,150964.0,150965.0,150967.0,136170.0,136171.0,136169.0,136169.0,136171.0,136170.0,136168.0,136169.0,16300.0,16300.0,16301.0,16300.0,16300.0,16300.0,16301.0
137,152068.0,152067.0,152066.0,152067.0,152067.0,152066.0,152067.0,152067.0,152067.0,152067.0,152068.0,152068.0,152066.0,152067.0,152068.0,137163.0,137165.0,137163.0,137163.0,137165.0,137164.0,137162.0,137163.0,16419.0,16419.0,16420.0,16419.0,16419.0,16419.0,16420.0
138,153170.0,153169.0,153168.0,153169.0,153168.0,153168.0,153169.0,153169.0,153169.0,153168.0,153170.0,153170.0,153168.0,153169.0,153170.0,138157.0,138159.0,138157.0,138157.0,138159.0,138158.0,138156.0,138157.0,16538.0,16538.0,16539.0,16538.0,16538.0,16538.0,16539.0
139,154272.0,154271.0,154270.0,154271.0,154270.0,154270.0,154271.0,154271.0,154271.0,154270.0,154272.0,154272.0,154270.0,154271.0,154272.0,139151.0,139152.0,139150.0,139151.0,139153.0,139152.0,139150.0,139151.0,16657.0,16657.0,16658.0,16657.0,16657.0,16657.0,16658.0
140,155374.0,155373.0,155372.0,155373.0,155372.0,155372.0,155373.0,155373.0,155373.0,155371.0,155374.0,155374.0,155372.0,155373.0,155374.0,140145.0,140146.0,140144.0,140145.0,140146.0,140146.0,140144.0,140144.0,16776.0,16776.0,16777.0,16776.0,16776.0,16776.0,16777.0
141,156476.0,156475.0,156474.0,156475.0,156474.0,156474.0,156475.0,156475.0,156475.0,156473.0,156476.0,156476.0,156474.0,156475.0,156476.0,141139.0,141140.0,141138.0,141139.0,141140.0,141140.0,141138.0,141138.0,16895.0,16895.0,16896.0,16895.0,16895.0,16895.0,16895.0
142,157578.0,157577.0,157576.0,157577.0,157576.0,157576.0,157577.0,157577.0,157577.0,157575.0,157578.0,157578.0,157576.0,157577.0,157578.0,142133.0,142134.0,142132.0,142133.0,142134.0,142134.0,142132.0,142132.0,17014.0,17014.0,17015.0,17014.0,17014.0,17014.0,17014.0
143,158680.0,158679.0,158678.0,158679.0,158678.0,158678.0,158679.0,158679.0,158679.0,158677.0,158680.0,158680.0,158678.0,158679.0,158680.0,143127.0,143128.0,143126.0,143127.0,143128.0,143128.0,143125.0,143126.0,17133.0,17133.0,17134.0,17133.0,17133.0,17133.0,17133.0
144,159782.0,159781.0,159780.0,159781.0,159780.0,159779.0,159781.0,159781.0,159781.0,159779.0,159782.0,159782.0,159780.0,159781.0,159782.0,144121.0,144122.0,144120.0,144121.0,144121.0,144121.0,144119.0,144120.0,17252.0,17252.0,17253.0,17252.0,17252.0,17252.0,17252.0
145,160884.0,160883.0,160882.0,160883.0,160882.0,160881.0,160883.0,160883.0,160883.0,160881.0,160884.0,160883.0,160882.0,160882.0,160884.0,145115.0,145116.0,145114.0,145115.0,145115.0,145115.0,145113.0,145114.0,17371.0,17371.0,17372.0,17371.0,17371.0,17371.0,17371.0
146,161986.0,161985.0,161984.0,161985.0,161984.0,161983.0,161985.0,161985.0,161984.0,161983.0,161986.0,161984.0,161984.0,161984.0,161986.0,146109.0,146110.0,146108.0,146109.0,146109.0,146109.0,146107.0,146108.0,17490.0,17490.0,17491.0,17490.0,17490.0,17490.0,17490.0
147,163088.0,163087.0,163086.0,163087.0,163086.0,163085.0,163087.0,163087.0,163086.0,163085.0,163088.0,163086.0,163086.0,163086.0,163088.0,147103.0,147104.0,147102.0,147103.0,147103.0,147103.0,147101.0,147102.0,17609.0,17609.0,17610.0,17609.0,17609.0,17609.0,17609.0
148,164189.0,164189.0,164188.0,164189.0,164188.0,164187.0,164189.0,164189.0,164188.0,164187.0,164190.0,164188.0,164188.0,164188.0,164190.0,148097.0,148098.0,148096.0,148097.0,148097.0,148097.0,148095.0,148096.0,17728.0,17728.0,17729.0,17728.0,17728.0,17728.0,17728.0
149,165291.0,165291.0,165290.0,165291.0,165290.0,165288.0,165290.0,165291.0,165290.0,165289.0,165292.0,165290.0,165290.0,165289.0,165292.0,149091.0,149092.0,149090.0,149091.0,149091.0,149091.0,149089.0,149090.0,17847.0,17847.0,17848.0,17847.0,17847.0,17847.0,17847.0
150,166393.0,166393.0,166392.0,166393.0,166392.0,166390.0,166392.0,166393.0,166392.0,166391.0,166394.0,166392.0,166392.0,166391.0,166394.0,150085.0,150086.0,150084.0,150085.0,150085.0,150085.0,150083.0,150084.0,17966.0,17966.0,17967.0,17966.0,17966.0,17966.0,17966.0
151,167495.0,167495.0,167494.0,167495.0,167494.0,167492.0,167494.0,167495.0,167494.0,167493.0,167496.0,167494.0,167494.0,167493.0,167496.0,151078.0,151080.0,151078.0,151079.0,151079.0,151079.0,151077.0,151078.0,18085.0,18085.0,18086.0,18085.0,18085.0,18085.0,18085.0
152,168597.0,168597.0,168596.0,168597.0,168596.0,168594.0,168596.0,168597.0,168596.0,168595.0,168598.0,168596.0,168596.0,168595.0,168597.0,152072.0,152074.0,152072.0,152073.0,152073.0,152073.0,152071.0,152072.0,18204.0,18204.0,18205.0,18204.0,18204.0,18203.0,18204.0
153,169699.0,169699.0,169698.0,169699.0,169697.0,169696.0,169698.0,169699.0,169698.0,169697.0,169700.0,169698.0,169698.0,169697.0,169699.0,153066.0,153068.0,153066.0,153066.0,153067.0,153067.0,153065.0,153066.0,18323.0,18323.0,18324.0,18323.0,18323.0,18322.0,18323.0
154,170801.0,170800.0,170800.0,170801.0,170799.0,170798.0,170800.0,170801.0,170800.0,170799.0,170802.0,170800.0,170800.0,170799.0,170801.0,154060.0,154062.0,154060.0,154060.0,154061.0,154061.0,154059.0,154060.0,18442.0,18442.0,18443.0,18442.0,18442.0,18441.0,18442.0
155,171903.0,171902.0,171902.0,171903.0,171901.0,171900.0,171902.0,171902.0,171902.0,171901.0,171904.0,171902.0,171902.0,171901.0,171903.0,155054.0,155056.0,155054.0,155054.0,155055.0,155055.0,155053.0,155054.0,18561.0,18561.0,18562.0,18561.0,18561.0,18560.0,18561.0
156,173005.0,173004.0,173004.0,173005.0,173003.0,173002.0,173004.0,173004.0,173004.0,173003.0,173006.0,173004.0,173004.0,173003.0,173005.0,156048.0,156050.0,156048.0,156048.0,156049.0,156049.0,156047.0,156048.0,18680.0,18680.0,18681.0,18680.0,18680.0,18679.0,18680.0
157,174107.0,174106.0,174105.0,174107.0,174105.0,174104.0,174106.0,174106.0,174106.0,174105.0,174107.0,174106.0,174106.0,174105.0,174107.0,157042.0,157044.0,157042.0,157042.0,157043.0,157043.0,157041.0,157042.0,18799.0,18799.0,18800.0,18799.0,18799.0,18798.0,18799.0
158,175209.0,175208.0,175207.0,175209.0,175207.0,175206.0,175208.0,175208.0,175208.0,175207.0,175209.0,175208.0,175208.0,175207.0,175209.0,158036.0,158038.0,158035.0,158036.0,158037.0,158037.0,158035.0,158035.0,18918.0,18918.0,18918.0,18918.0,18918.0,18917.0,18918.0
159,176311.0,176310.0,176309.0,176310.0,176309.0,176308.0,176310.0,176310.0,176310.0,176309.0,176311.0,176310.0,176310.0,176309.0,176311.0,159030.0,159032.0,159029.0,159030.0,159031.0,159031.0,159029.0,159029.0,19037.0,19037.0,19037.0,19037.0,19037.0,19036.0,19037.0
160,177413.0,177412.0,177411.0,177412.0,177411.0,177410.0,177412.0,177412.0,177412.0,177411.0,177413.0,177412.0,177411.0,177411.0,177413.0,160024.0,160026.0,160023.0,160024.0,160025.0,160025.0,160023.0,160023.0,19156.0,19156.0,19156.0,19156.0,19156.0,19155.0,19156.0
161,178515.0,178514.0,178513.0,178514.0,178513.0,178512.0,178514.0,178514.0,178514.0,178513.0,178515.0,178514.0,178513.0,178513.0,178515.0,161018.0,161020.0,161017.0,161018.0,161019.0,161019.0,161017.0,161017.0,19275.0,19275.0,19275.0,19275.0,19275.0,19274.0,19275.0
162,179617.0,179616.0,179615.0,179616.0,179615.0,179614.0,179616.0,179616.0,179616.0,179615.0,179617.0,179616.0,179615.0,179615.0,179617.0,162012.0,162014.0,162011.0,162012.0,162013.0,162013.0,162011.0,162011.0,19394.0,19394.0,19394.0,19394.0,19394.0,19393.0,19394.0
163,180719.0,180718.0,180717.0,180718.0,180717.0,180716.0,180718.0,180718.0,180717.0,180717.0,180719.0,180717.0,180717.0,180717.0,180719.0,163006.0,163007.0,163004.0,163006.0,163007.0,163007.0,163005.0,163005.0,19513.0,19513.0,19513.0,19513.0,19513.0,19512.0,19513.0
164,181821.0,181820.0,181819.0,181820.0,181819.0,181818.0,181820.0,181820.0,181819.0,181818.0,181821.0,181819.0,181819.0,181819.0,181821.0,164000.0,164001.0,163998.0,164000.0,164001.0,164001.0,163999.0,163999.0,19632.0,19632.0,19632.0,19632.0,19632.0,19631.0,19632.0
165,182922.0,182922.0,182921.0,182922.0,182921.0,182920.0,182921.0,182922.0,182921.0,182920.0,182923.0,182921.0,182921.0,182921.0,182923.0,164994.0,164995.0,164992.0,164994.0,164995.0,164995.0,164993.0,164993.0,19751.0,19751.0,19751.0,19751.0,19751.0,19750.0,19751.0
166,184024.0,184024.0,184023.0,184024.0,184022.0,184022.0,184023.0,184024.0,184023.0,184022.0,184025.0,184023.0,184023.0,184023.0,184025.0,165988.0,165989.0,165986.0,165988.0,165989.0,165989.0,165987.0,165987.0,19870.0,19870.0,19870.0,19870.0,19870.0,19869.0,19870.0
167,185126.0,185126.0,185125.0,185126.0,185124.0,185124.0,185125.0,185126.0,185125.0,185124.0,185127.0,185125.0,185125.0,185125.0,185127.0,166982.0,166983.0,166980.0,166982.0,166983.0,166983.0,166981.0,166981.0,19989.0,19989.0,19989.0,19989.0,19989.0,19988.0,19989.0
168,186228.0,186228.0,186227.0,186228.0,186226.0,186226.0,186227.0,186228.0,186227.0,186226.0,186229.0,186227.0,186227.0,186227.0,186229.0,167975.0,167977.0,167974.0,167976.0,167977.0,167977.0,167975.0,167975.0,20108.0,20108.0,20108.0,20108.0,20108.0,20107.0,20108.0
169,187330.0,187330.0,187329.0,187330.0,187328.0,187328.0,187329.0,187330.0,187329.0,187328.0,187331.0,187329.0,187329.0,187329.0,187331.0,168969.0,168971.0,168968.0,168970.0,168971.0,168971.0,168969.0,168969.0,20227.0,20227.0,20227.0,20227.0,20227.0,20226.0,20227.0
170,188432.0,188432.0,188431.0,188432.0,188430.0,188430.0,188431.0,188432.0,188431.0,188430.0,188433.0,188431.0,188431.0,188431.0,188432.0,169963.0,169965.0,169962.0,169964.0,169965.0,169965.0,169962.0,169963.0,20346.0,20346.0,20346.0,20346.0,20346.0,20345.0,20346.0
171,189534.0,189533.0,189533.0,189534.0,189532.0,189532.0,189533.0,189534.0,189533.0,189532.0,189535.0,189533.0,189533.0,189533.0,189534.0,170957.0,170959.0,170956.0,170958.0,170959.0,170959.0,170956.0,170957.0,20465.0,20465.0,20465.0,20465.0,20465.0,20464.0,20465.0
172,190636.0,190635.0,190635.0,190636.0,190634.0,190634.0,190635.0,190636.0,190635.0,190634.0,190635.0,190635.0,190635.0,190635.0,190636.0,171951.0,171953.0,171950.0,171952.0,171953.0,171953.0,171950.0,171951.0,20584.0,20584.0,20583.0,20584.0,20584.0,20583.0,20584.0
173,191738.0,191737.0,191737.0,191738.0,191736.0,191736.0,191737.0,191738.0,191737.0,191736.0,191737.0,191737.0,191737.0,191737.0,191738.0,172945.0,172947.0,172944.0,172946.0,172947.0,172947.0,172944.0,172945.0,20703.0,20703.0,20702.0,20703.0,20703.0,20702.0,20703.0
174,192840.0,192839.0,192839.0,192839.0,192838.0,192838.0,192839.0,192839.0,192839.0,192838.0,192839.0,192839.0,192839.0,192839.0,192840.0,173939.0,173941.0,173938.0,173940.0,173941.0,173941.0,173938.0,173939.0,20822.0,20822.0,20821.0,20822.0,20822.0,20821.0,20821.0
175,193942.0,193941.0,193941.0,193941.0,193940.0,193940.0,193941.0,193941.0,193941.0,193940.0,193941.0,193941.0,193941.0,193941.0,193942.0,174933.0,174935.0,174932.0,174933.0,174935.0,174935.0,174932.0,174933.0,20941.0,20941.0,20940.0,20941.0,20941.0,20940.0,20940.0
176,195044.0,195043.0,195043.0,195043.0,195042.0,195042.0,195043.0,195043.0,195043.0,195042.0,195043.0,195043.0,195043.0,195043.0,195044.0,175927.0,175929.0,175926.0,175927.0,175929.0,175929.0,175926.0,175927.0,21060.0,21060.0,21059.0,21060.0,21060.0,21059.0,21059.0
177,196146.0,196145.0,196145.0,196145.0,196144.0,196144.0,196145.0,196145.0,196145.0,196144.0,196145.0,196145.0,196145.0,196145.0,196146.0,176921.0,176923.0,176920.0,176921.0,176923.0,176923.0,176920.0,176920.0,21179.0,21179.0,21178.0,21179.0,21179.0,21178.0,21178.0
178,197248.0,197247.0,197247.0,197246.0,197246.0,197246.0,197247.0,197247.0,197246.0,197246.0,197247.0,197247.0,197247.0,197246.0,197248.0,177915.0,177917.0,177914.0,177915.0,177916.0,177916.0,177914.0,177914.0,21298.0,21298.0,21297.0,21298.0,21298.0,21297.0,21297.0
179,198350.0,198349.0,198349.0,198348.0,198348.0,198348.0,198349.0,198349.0,198348.0,198348.0,198349.0,198349.0,198349.0,198348.0,198350.0,178909.0,178911.0,178908.0,178909.0,178910.0,178910.0,178908.0,178908.0,21417.0,21417.0,21416.0,21417.0,21417.0,21416.0,21416.0
180,199452.0,199451.0,199451.0,199450.0,199450.0,199449.0,199451.0,199451.0,199450.0,199450.0,199451.0,199451.0,199451.0,199450.0,199452.0,179903.0,179904.0,179902.0,179903.0,179904.0,179904.0,179902.0,179902.0,21536.0,21536.0,21535.0,21536.0,21536.0,21535.0,21535.0
181,200554.0,200553.0,200553.0,200552.0,200552.0,200551.0,200553.0,200553.0,200552.0,200552.0,200553.0,200553.0,200553.0,200552.0,200554.0,180897.0,180898.0,180896.0,180897.0,180898.0,180898.0,180896.0,180896.0,21655.0,21655.0,21654.0,21655.0,21655.0,21654.0,21654.0
182,201656.0,201655.0,201655.0,201654.0,201654.0,201653.0,201655.0,201654.0,201653.0,201654.0,201655.0,201655.0,201655.0,201654.0,201656.0,181891.0,181892.0,181890.0,181891.0,181892.0,181892.0,181890.0,181890.0,21774.0,21774.0,21773.0,21774.0,21774.0,21773.0,21773.0
183,202758.0,202757.0,202757.0,202756.0,202756.0,202755.0,202756.0,202756.0,202755.0,202756.0,202757.0,202756.0,202757.0,202756.0,202758.0,182885.0,182886.0,182884.0,182885.0,182886.0,182886.0,182884.0,182884.0,21893.0,21893.0,21892.0,21893.0,21893.0,21892.0,21892.0
184,203860.0,203859.0,203859.0,203858.0,203858.0,203857.0,203858.0,203858.0,203857.0,203858.0,203859.0,203858.0,203859.0,203858.0,203860.0,183879.0,183880.0,183878.0,183879.0,183880.0,183880.0,183878.0,183878.0,22012.0,22012.0,22011.0,22012.0,22012.0,22011.0,22011.0
185,204962.0,204961.0,204961.0,204960.0,204960.0,204959.0,204960.0,204960.0,204959.0,204960.0,204961.0,204959.0,204961.0,204960.0,204962.0,184873.0,184874.0,184872.0,184873.0,184874.0,184874.0,184872.0,184872.0,22131.0,22131.0,22130.0,22131.0,22131.0,22130.0,22130.0
186,206064.0,206063.0,206063.0,206062.0,206062.0,206061.0,206062.0,206062.0,206061.0,206062.0,206063.0,206061.0,206063.0,206062.0,206063.0,185867.0,185868.0,185866.0,185867.0,185868.0,185868.0,185866.0,185866.0,22250.0,22250.0,22249.0,22250.0,22250.0,22249.0,22249.0
187,207166.0,207165.0,207165.0,207164.0,207164.0,207163.0,207164.0,207164.0,207163.0,207164.0,207165.0,207163.0,207165.0,207164.0,207165.0,186861.0,186862.0,186860.0,186861.0,186862.0,186862.0,186860.0,186860.0,22369.0,22369.0,22368.0,22369.0,22369.0,22368.0,22368.0
188,208268.0,208267.0,208267.0,208266.0,208265.0,208265.0,208266.0,208266.0,208265.0,208266.0,208267.0,208265.0,208267.0,208266.0,208267.0,187855.0,187856.0,187854.0,187855.0,187856.0,187856.0,187854.0,187854.0,22488.0,22488.0,22487.0,22488.0,22488.0,22487.0,22487.0
189,209370.0,209369.0,209369.0,209368.0,209367.0,209367.0,209368.0,209368.0,209367.0,209368.0,209369.0,209367.0,209369.0,209368.0,209369.0,188849.0,188850.0,188848.0,188849.0,188850.0,188850.0,188848.0,188848.0,22607.0,22607.0,22606.0,22607.0,22607.0,22606.0,22606.0
190,210472.0,210471.0,210471.0,210470.0,210469.0,210469.0,210470.0,210470.0,210469.0,210470.0,210471.0,210469.0,210471.0,210470.0,210471.0,189843.0,189844.0,189842.0,189843.0,189844.0,189844.0,189841.0,189842.0,22726.0,22726.0,22725.0,22726.0,22726.0,22725.0,22725.0
191,211574.0,211573.0,211573.0,211572.0,211571.0,211571.0,211572.0,211572.0,211571.0,211572.0,211573.0,211571.0,211572.0,211572.0,211573.0,190837.0,190838.0,190836.0,190837.0,190838.0,190838.0,190835.0,190836.0,22845.0,22845.0,22844.0,22845.0,22845.0,22844.0,22844.0
192,212676.0,212675.0,212675.0,212674.0,212673.0,212673.0,212674.0,212674.0,212673.0,212674.0,212675.0,212673.0,212674.0,212674.0,212675.0,191831.0,191832.0,191830.0,191831.0,191832.0,191832.0,191829.0,191830.0,22964.0,22964.0,22963.0,22964.0,22964.0,22963.0,22963.0
193,213777.0,213777.0,213777.0,213776.0,213775.0,213775.0,213776.0,213776.0,213775.0,213776.0,213777.0,213775.0,213776.0,213776.0,213777.0,192825.0,192826.0,192824.0,192825.0,192826.0,192826.0,192823.0,192824.0,23083.0,23083.0,23082.0,23083.0,23083.0,23082.0,23082.0
194,214879.0,214878.0,214878.0,214878.0,214877.0,214877.0,214878.0,214878.0,214877.0,214878.0,214879.0,214877.0,214878.0,214878.0,214879.0,193819.0,193820.0,193818.0,193819.0,193820.0,193820.0,193817.0,193818.0,23202.0,23202.0,23201.0,23202.0,23202.0,23201.0,23201.0
195,215981.0,215980.0,215980.0,215980.0,215979.0,215978.0,215980.0,215980.0,215979.0,215980.0,215981.0,215979.0,215980.0,215980.0,215981.0,194813.0,194814.0,194812.0,194813.0,194814.0,194813.0,194811.0,194812.0,23321.0,23321.0,23320.0,23321.0,23321.0,23320.0,23320.0
196,217083.0,217082.0,217082.0,217082.0,217081.0,217080.0,217082.0,217082.0,217081.0,217081.0,217081.0,217081.0,217082.0,217082.0,217083.0,195807.0,195808.0,195805.0,195806.0,195807.0,195807.0,195805.0,195806.0,23440.0,23440.0,23439.0,23440.0,23440.0,23439.0,23439.0
197,218185.0,218184.0,218184.0,218184.0,218183.0,218181.0,218184.0,218184.0,218183.0,218183.0,218183.0,218183.0,218184.0,218184.0,218185.0,196801.0,196801.0,196799.0,196800.0,196801.0,196801.0,196799.0,196800.0,23559.0,23559.0,23558.0,23559.0,23559.0,23558.0,23558.0
198,219287.0,219286.0,219286.0,219285.0,219285.0,219283.0,219286.0,219286.0,219285.0,219285.0,219285.0,219285.0,219286.0,219286.0,219287.0,197795.0,197795.0,197793.0,197794.0,197795.0,197795.0,197793.0,197793.0,23678.0,23678.0,23677.0,23678.0,23678.0,23677.0,23677.0
199,220389.0,220388.0,220388.0,220387.0,220387.0,220385.0,220387.0,220388.0,220387.0,220387.0,220387.0,220387.0,220388.0,220388.0,220389.0,198789.0,198789.0,198787.0,198788.0,198789.0,198789.0,198787.0,198787.0,23797.0,23797.0,23796.0,23797.0,23797.0,23796.0,23796.0
200,221491.0,221490.0,221490.0,221489.0,221489.0,221487.0,221489.0,221490.0,221489.0,221489.0,221489.0,221489.0,221490.0,221490.0,221491.0,199783.0,199783.0,199781.0,199782.0,199783.0,199783.0,199781.0,199781.0,23916.0,23916.0,23915.0,23916.0,23916.0,23915.0,23915.0
201,222593.0,222592.0,222592.0,222591.0,222591.0,222589.0,222591.0,222592.0,222591.0,222591.0,222591.0,222591.0,222592.0,222592.0,222592.0,200777.0,200777.0,200775.0,200776.0,200777.0,200777.0,200775.0,200775.0,24035.0,24035.0,24034.0,24035.0,24035.0,24034.0,24034.0
202,223695.0,223694.0,223694.0,223693.0,223693.0,223691.0,223693.0,223694.0,223693.0,223693.0,223693.0,223693.0,223694.0,223694.0,223694.0,201770.0,201771.0,201769.0,201770.0,201771.0,201771.0,201769.0,201769.0,24154.0,24154.0,24153.0,24154.0,24154.0,24153.0,24153.0
203,224797.0,224796.0,224796.0,224795.0,224795.0,224793.0,224795.0,224796.0,224795.0,224795.0,224795.0,224795.0,224796.0,224796.0,224796.0,202764.0,202765.0,202763.0,202764.0,202765.0,202765.0,202763.0,202763.0,24273.0,24273.0,24272.0,24273.0,24273.0,24272.0,24272.0
204,225899.0,225898.0,225898.0,225897.0,225897.0,225895.0,225897.0,225898.0,225897.0,225897.0,225897.0,225897.0,225898.0,225898.0,225898.0,203758.0,203758.0,203757.0,203758.0,203759.0,203758.0,203757.0,203757.0,24392.0,24392.0,24391.0,24392.0,24392.0,24391.0,24391.0
205,227001.0,227000.0,227000.0,226999.0,226999.0,226997.0,226999.0,227000.0,226999.0,226999.0,226999.0,226999.0,226999.0,227000.0,227000.0,204752.0,204752.0,204751.0,204752.0,204753.0,204752.0,204751.0,204751.0,24511.0,24511.0,24510.0,24511.0,24511.0,24510.0,24510.0
206,228103.0,228102.0,228102.0,228101.0,228101.0,228099.0,228101.0,228102.0,228101.0,228101.0,228101.0,228101.0,228101.0,228102.0,228102.0,205746.0,205746.0,205745.0,205746.0,205747.0,205746.0,205745.0,205745.0,24630.0,24630.0,24629.0,24630.0,24630.0,24629.0,24629.0
207,229205.0,229204.0,229204.0,229203.0,229203.0,229201.0,229203.0,229204.0,229203.0,229203.0,229203.0,229203.0,229203.0,229204.0,229204.0,206740.0,206740.0,206739.0,206740.0,206741.0,206740.0,206739.0,206739.0,24749.0,24749.0,24748.0,24749.0,24749.0,24748.0,24748.0
208,230307.0,230306.0,230306.0,230305.0,230304.0,230303.0,230305.0,230306.0,230305.0,230305.0,230305.0,230305.0,230305.0,230306.0,230306.0,207734.0,207734.0,207733.0,207734.0,207735.0,207734.0,207733.0,207733.0,24868.0,24868.0,24867.0,24868.0,24868.0,24867.0,24867.0
209,231409.0,231408.0,231408.0,231407.0,231406.0,231405.0,231407.0,231408.0,231407.0,231407.0,231407.0,231407.0,231407.0,231407.0,231408.0,208728.0,208728.0,208727.0,208727.0,208729.0,208728.0,208727.0,208727.0,24987.0,24987.0,24986.0,24987.0,24987.0,24986.0,24986.0
210,232511.0,232510.0,232509.0,232509.0,232508.0,232507.0,232509.0,232510.0,232509.0,232509.0,232509.0,232509.0,232508.0,232509.0,232510.0,209722.0,209722.0,209721.0,209721.0,209723.0,209722.0,209721.0,209721.0,25106.0,25106.0,25105.0,25106.0,25106.0,25105.0,25105.0
211,233613.0,233612.0,233611.0,233611.0,233610.0,233609.0,233611.0,233612.0,233611.0,233611.0,233611.0,233611.0,233610.0,233611.0,233612.0,210716.0,210716.0,210715.0,210715.0,210717.0,210716.0,210715.0,210715.0,25225.0,25225.0,25224.0,25225.0,25225.0,25224.0,25224.0
212,234715.0,234714.0,234713.0,234713.0,234712.0,234711.0,234713.0,234714.0,234713.0,234712.0,234713.0,234713.0,234712.0,234713.0,234714.0,211710.0,211710.0,211709.0,211709.0,211711.0,211710.0,211709.0,211709.0,25344.0,25344.0,25343.0,25344.0,25344.0,25343.0,25343.0
213,235817.0,235816.0,235815.0,235814.0,235814.0,235813.0,235815.0,235816.0,235815.0,235813.0,235814.0,235815.0,235814.0,235815.0,235816.0,212704.0,212704.0,212703.0,212703.0,212705.0,212704.0,212703.0,212703.0,25463.0,25463.0,25462.0,25463.0,25463.0,25462.0,25462.0
214,236919.0,236918.0,236917.0,236916.0,236916.0,236915.0,236917.0,236918.0,236917.0,236915.0,236916.0,236917.0,236916.0,236917.0,236918.0,213698.0,213698.0,213696.0,213697.0,213699.0,213698.0,213696.0,213697.0,25582.0,25582.0,25581.0,25582.0,25582.0,25581.0,25581.0
215,238021.0,238020.0,238019.0,238018.0,238018.0,238017.0,238019.0,238020.0,238019.0,238017.0,238018.0,238019.0,238018.0,238019.0,238020.0,214691.0,214692.0,214690.0,214691.0,214693.0,214692.0,214690.0,214691.0,25701.0,25701.0,25700.0,25701.0,25701.0,25700.0,25699.0
216,239123.0,239122.0,239121.0,239119.0,239120.0,239119.0,239121.0,239122.0,239121.0,239119.0,239120.0,239121.0,239120.0,239121.0,239122.0,215685.0,215686.0,215684.0,215685.0,215687.0,215686.0,215684.0,215685.0,25820.0,25820.0,25819.0,25820.0,25820.0,25819.0,25818.0
217,240225.0,240224.0,240223.0,240221.0,240222.0,240221.0,240223.0,240224.0,240223.0,240221.0,240222.0,240223.0,240222.0,240223.0,240223.0,216679.0,216680.0,216678.0,216679.0,216681.0,216680.0,216678.0,216679.0,25939.0,25939.0,25938.0,25939.0,25939.0,25938.0,25937.0
218,241327.0,241326.0,241325.0,241323.0,241324.0,241323.0,241325.0,241325.0,241324.0,241323.0,241324.0,241325.0,241324.0,241325.0,241325.0,217673.0,217674.0,217672.0,217673.0,217675.0,217674.0,217672.0,217673.0,26058.0,26058.0,26057.0,26058.0,26058.0,26057.0,26056.0
219,242429.0,242428.0,242427.0,242425.0,242426.0,242425.0,242427.0,242427.0,242426.0,242425.0,242426.0,242427.0,242426.0,242427.0,242427.0,218667.0,218668.0,218666.0,218667.0,218669.0,218668.0,218666.0,218667.0,26177.0,26177.0,26176.0,26177.0,26177.0,26176.0,26175.0
220,243531.0,243530.0,243529.0,243527.0,243528.0,243527.0,243529.0,243529.0,243528.0,243527.0,243528.0,243529.0,243528.0,243529.0,243529.0,219661.0,219662.0,219660.0,219661.0,219662.0,219661.0,219660.0,219661.0,26296.0,26296.0,26295.0,26296.0,26296.0,26295.0,26294.0
221,244633.0,244632.0,244631.0,244629.0,244630.0,244629.0,244630.0,244631.0,244630.0,244629.0,244629.0,244631.0,244630.0,244631.0,244631.0,220655.0,220656.0,220654.0,220655.0,220656.0,220655.0,220654.0,220655.0,26415.0,26415.0,26414.0,26415.0,26415.0,26414.0,26413.0
222,245735.0,245734.0,245733.0,245731.0,245732.0,245731.0,245732.0,245733.0,245732.0,245731.0,245731.0,245733.0,245732.0,245733.0,245733.0,221648.0,221650.0,221648.0,221649.0,221650.0,221648.0,221648.0,221649.0,26534.0,26534.0,26533.0,26534.0,26534.0,26533.0,26532.0
223,246836.0,246836.0,246835.0,246833.0,246834.0,246833.0,246834.0,246835.0,246834.0,246833.0,246833.0,246835.0,246834.0,246835.0,246835.0,222642.0,222644.0,222642.0,222643.0,222644.0,222642.0,222642.0,222643.0,26653.0,26653.0,26652.0,26653.0,26653.0,26652.0,26651.0
224,247938.0,247938.0,247937.0,247935.0,247935.0,247935.0,247936.0,247937.0,247936.0,247935.0,247935.0,247937.0,247936.0,247937.0,247937.0,223636.0,223638.0,223636.0,223637.0,223638.0,223636.0,223636.0,223637.0,26772.0,26772.0,26771.0,26772.0,26772.0,26771.0,26770.0
225,249040.0,249039.0,249039.0,249037.0,249037.0,249037.0,249038.0,249039.0,249038.0,249037.0,249037.0,249039.0,249038.0,249039.0,249039.0,224630.0,224632.0,224630.0,224631.0,224632.0,224630.0,224630.0,224631.0,26891.0,26891.0,26890.0,26891.0,26891.0,26890.0,26889.0
226,250142.0,250141.0,250141.0,250139.0,250139.0,250139.0,250140.0,250141.0,250140.0,250139.0,250139.0,250141.0,250140.0,250141.0,250141.0,225624.0,225626.0,225624.0,225625.0,225626.0,225624.0,225624.0,225625.0,27010.0,27010.0,27009.0,27010.0,27010.0,27009.0,27008.0
227,251244.0,251243.0,251243.0,251241.0,251241.0,251241.0,251242.0,251243.0,251242.0,251241.0,251241.0,251243.0,251242.0,251243.0,251243.0,226618.0,226620.0,226618.0,226619.0,226620.0,226618.0,226618.0,226619.0,27129.0,27129.0,27128.0,27128.0,27129.0,27128.0,27127.0
228,252346.0,252345.0,252345.0,252343.0,252343.0,252342.0,252344.0,252345.0,252344.0,252343.0,252343.0,252345.0,252344.0,252345.0,252345.0,227612.0,227614.0,227612.0,227613.0,227614.0,227612.0,227612.0,227613.0,27248.0,27248.0,27247.0,27247.0,27248.0,27247.0,27246.0
229,253448.0,253447.0,253446.0,253445.0,253445.0,253444.0,253446.0,253447.0,253446.0,253445.0,253445.0,253447.0,253446.0,253447.0,253447.0,228606.0,228608.0,228606.0,228607.0,228608.0,228606.0,228606.0,228607.0,27367.0,27367.0,27366.0,27366.0,27367.0,27366.0,27365.0
230,254550.0,254549.0,254548.0,254547.0,254547.0,254546.0,254548.0,254549.0,254548.0,254547.0,254547.0,254547.0,254548.0,254549.0,254549.0,229600.0,229602.0,229600.0,229601.0,229602.0,229600.0,229600.0,229601.0,27486.0,27486.0,27485.0,27485.0,27486.0,27485.0,27484.0
231,255652.0,255650.0,255650.0,255649.0,255649.0,255648.0,255650.0,255651.0,255650.0,255649.0,255649.0,255649.0,255650.0,255651.0,255651.0,230594.0,230596.0,230593.0,230595.0,230596.0,230594.0,230593.0,230595.0,27605.0,27605.0,27604.0,27604.0,27605.0,27604.0,27603.0
232,256754.0,256752.0,256752.0,256751.0,256751.0,256750.0,256751.0,256753.0,256752.0,256751.0,256751.0,256751.0,256752.0,256753.0,256753.0,231588.0,231590.0,231587.0,231589.0,231590.0,231588.0,231587.0,231588.0,27724.0,27724.0,27723.0,27723.0,27724.0,27723.0,27722.0
233,257856.0,257854.0,257854.0,257853.0,257853.0,257852.0,257853.0,257855.0,257854.0,257853.0,257853.0,257853.0,257853.0,257855.0,257855.0,232582.0,232584.0,232581.0,232583.0,232584.0,232582.0,232581.0,232582.0,27843.0,27843.0,27842.0,27842.0,27843.0,27842.0,27841.0
234,258958.0,258956.0,258956.0,258955.0,258955.0,258954.0,258955.0,258957.0,258956.0,258955.0,258955.0,258955.0,258955.0,258957.0,258957.0,233576.0,233578.0,233575.0,233577.0,233578.0,233576.0,233575.0,233576.0,27962.0,27962.0,27961.0,27961.0,27962.0,27961.0,27960.0
235,260060.0,260058.0,260058.0,260057.0,260057.0,260056.0,260057.0,260059.0,260058.0,260057.0,260057.0,260057.0,260057.0,260059.0,260058.0,234570.0,234572.0,234568.0,234571.0,234572.0,234570.0,234569.0,234570.0,28081.0,28081.0,28080.0,28080.0,28081.0,28080.0,28079.0
236,261162.0,261160.0,261160.0,261159.0,261159.0,261158.0,261159.0,261161.0,261160.0,261159.0,261159.0,261159.0,261159.0,261161.0,261160.0,235564.0,235566.0,235562.0,235565.0,235566.0,235564.0,235563.0,235564.0,28200.0,28200.0,28199.0,28199.0,28200.0,28199.0,28198.0
237,262264.0,262262.0,262262.0,262260.0,262261.0,262260.0,262261.0,262263.0,262262.0,262261.0,262261.0,262261.0,262261.0,262263.0,262262.0,236558.0,236560.0,236556.0,236559.0,236560.0,236558.0,236557.0,236558.0,28319.0,28319.0,28318.0,28318.0,28319.0,28318.0,28317.0
238,263364.0,263364.0,263364.0,263362.0,263363.0,263362.0,263363.0,263365.0,263364.0,263363.0,263363.0,263363.0,263363.0,263364.0,263364.0,237552.0,237553.0,237550.0,237553.0,237553.0,237552.0,237551.0,237552.0,28438.0,28438.0,28437.0,28437.0,28438.0,28437.0,28436.0
239,264466.0,264466.0,264466.0,264464.0,264465.0,264464.0,264465.0,264467.0,264466.0,264465.0,264465.0,264465.0,264465.0,264466.0,264466.0,238546.0,238547.0,238544.0,238547.0,238547.0,238546.0,238545.0,238546.0,28557.0,28557.0,28556.0,28556.0,28557.0,28556.0,28555.0
240,265568.0,265568.0,265568.0,265566.0,265566.0,265566.0,265567.0,265569.0,265568.0,265567.0,265567.0,265567.0,265567.0,265568.0,265568.0,239540.0,239541.0,239538.0,239541.0,239541.0,239540.0,239539.0,239539.0,28676.0,28676.0,28675.0,28675.0,28676.0,28675.0,28674.0
241,266670.0,266670.0,266670.0,266668.0,266668.0,266668.0,266669.0,266671.0,266670.0,266669.0,266669.0,266669.0,266669.0,266670.0,266670.0,240534.0,240535.0,240532.0,240535.0,240535.0,240534.0,240533.0,240533.0,28795.0,28795.0,28794.0,28794.0,28795.0,28794.0,28793.0
242,267772.0,267772.0,267772.0,267770.0,267770.0,267770.0,267771.0,267773.0,267772.0,267771.0,267771.0,267771.0,267771.0,267772.0,267772.0,241528.0,241529.0,241526.0,241529.0,241529.0,241528.0,241527.0,241527.0,28914.0,28914.0,28913.0,28913.0,28914.0,28913.0,28912.0
243,268873.0,268874.0,268874.0,268872.0,268872.0,268872.0,268873.0,268874.0,268874.0,268871.0,268873.0,268873.0,268873.0,268874.0,268874.0,242522.0,242523.0,242520.0,242523.0,242523.0,242522.0,242521.0,242521.0,29033.0,29033.0,29032.0,29032.0,29033.0,29032.0,29031.0
244,269975.0,269976.0,269976.0,269974.0,269974.0,269973.0,269975.0,269976.0,269975.0,269973.0,269975.0,269975.0,269975.0,269976.0,269976.0,243516.0,243517.0,243514.0,243517.0,243517.0,243516.0,243515.0,243515.0,29152.0,29152.0,29151.0,29151.0,29152.0,29151.0,29150.0
245,271077.0,271078.0,271078.0,271076.0,271076.0,271075.0,271077.0,271078.0,271077.0,271075.0,271077.0,271077.0,271077.0,271078.0,271078.0,244510.0,244511.0,244508.0,244511.0,244511.0,244510.0,244509.0,244509.0,29271.0,29271.0,29270.0,29270.0,29271.0,29270.0,29269.0
246,272179.0,272180.0,272180.0,272178.0,272178.0,272177.0,272179.0,272180.0,272179.0,272177.0,272179.0,272179.0,272179.0,272180.0,272180.0,245504.0,245505.0,245502.0,245505.0,245505.0,245504.0,245503.0,245503.0,29390.0,29390.0,29389.0,29389.0,29390.0,29389.0,29388.0
247,273281.0,273282.0,273281.0,273280.0,273280.0,273279.0,273281.0,273282.0,273281.0,273279.0,273281.0,273281.0,273281.0,273282.0,273282.0,246498.0,246499.0,246496.0,246499.0,246499.0,246498.0,246497.0,246497.0,29509.0,29509.0,29508.0,29508.0,29509.0,29508.0,29507.0
248,274383.0,274384.0,274383.0,274382.0,274381.0,274381.0,274383.0,274383.0,274383.0,274381.0,274383.0,274382.0,274383.0,274384.0,274384.0,247492.0,247493.0,247490.0,247493.0,247493.0,247492.0,247491.0,247491.0,29628.0,29628.0,29627.0,29627.0,29628.0,29627.0,29626.0
249,275485.0,275485.0,275485.0,275484.0,275483.0,275483.0,275485.0,275485.0,275485.0,275483.0,275485.0,275484.0,275485.0,275486.0,275486.0,248486.0,248486.0,248484.0,248486.0,248487.0,248486.0,248485.0,248485.0,29747.0,29747.0,29746.0,29746.0,29747.0,29746.0,29745.0
250,276587.0,276587.0,276587.0,276586.0,276585.0,276585.0,276587.0,276587.0,276587.0,276585.0,276587.0,276586.0,276587.0,276588.0,276588.0,249480.0,249480.0,249478.0,249480.0,249481.0,249480.0,249479.0,249479.0,29866.0,29866.0,29865.0,29865.0,29866.0,29865.0,29864.0
251,277689.0,277689.0,277689.0,277688.0,277687.0,277687.0,277689.0,277689.0,277689.0,277687.0,277689.0,277688.0,277689.0,277690.0,277690.0,250474.0,250474.0,250472.0,250474.0,250475.0,250474.0,250473.0,250473.0,29985.0,29985.0,29984.0,29984.0,29985.0,29984.0,29983.0
252,278791.0,278791.0,278791.0,278790.0,278789.0,278789.0,278791.0,278791.0,278791.0,278789.0,278791.0,278790.0,278791.0,278792.0,278792.0,251468.0,251468.0,251466.0,251468.0,251469.0,251468.0,251467.0,251467.0,30104.0,30104.0,30103.0,30103.0,30104.0,30103.0,30102.0
253,279893.0,279893.0,279893.0,279892.0,279891.0,279891.0,279893.0,279893.0,279893.0,279891.0,279893.0,279892.0,279893.0,279894.0,279894.0,252462.0,252462.0,252460.0,252462.0,252463.0,252462.0,252461.0,252461.0,30223.0,30223.0,30222.0,30222.0,30223.0,30222.0,30221.0
254,280995.0,280995.0,280995.0,280994.0,280993.0,280993.0,280995.0,280995.0,280995.0,280993.0,280995.0,280994.0,280995.0,280995.0,280996.0,253456.0,253456.0,253454.0,253456.0,253457.0,253456.0,253455.0,253455.0,30342.0,30342.0,30341.0,30341.0,30342.0,30341.0,30340.0
255,282097.0,282097.0,282097.0,282096.0,282095.0,282095.0,282097.0,282097.0,282097.0,282094.0,282097.0,282096.0,282097.0,282097.0,282098.0,254450.0,254450.0,254448.0,254450.0,254450.0,254450.0,254449.0,254449.0,30461.0,30461.0,30460.0,30460.0,30461.0,30460.0,30459.0
256,283199.0,283199.0,283199.0,283198.0,283197.0,283197.0,283199.0,283199.0,283199.0,283196.0,283199.0,283198.0,283199.0,283199.0,283199.0,255444.0,255444.0,255442.0,255444.0,255444.0,255444.0,255443.0,255443.0,30580.0,30580.0,30579.0,30579.0,30580.0,30579.0,30578.0
257,284301.0,284301.0,284301.0,284300.0,284299.0,284299.0,284301.0,284301.0,284301.0,284298.0,284301.0,284300.0,284300.0,284301.0,284301.0,256438.0,256438.0,256436.0,256438.0,256438.0,256438.0,256436.0,256437.0,30699.0,30699.0,30698.0,30698.0,30699.0,30698.0,30697.0
258,285403.0,285403.0,285403.0,285402.0,285401.0,285401.0,285403.0,285403.0,285403.0,285400.0,285403.0,285402.0,285402.0,285403.0,285403.0,257432.0,257432.0,257430.0,257432.0,257432.0,257432.0,257430.0,257431.0,30818.0,30818.0,30817.0,30817.0,30818.0,30817.0,30816.0
259,286505.0,286505.0,286505.0,286504.0,286503.0,286503.0,286505.0,286505.0,286505.0,286502.0,286504.0,286504.0,286504.0,286505.0,286505.0,258426.0,258426.0,258424.0,258426.0,258426.0,258426.0,258424.0,258424.0,30937.0,30937.0,30936.0,30936.0,30937.0,30936.0,30935.0
260,287607.0,287607.0,287607.0,287606.0,287605.0,287605.0,287607.0,287607.0,287607.0,287604.0,287606.0,287606.0,287606.0,287607.0,287607.0,259420.0,259420.0,259418.0,259420.0,259420.0,259420.0,259418.0,259418.0,31056.0,31056.0,31055.0,31055.0,31056.0,31055.0,31054.0
261,288709.0,288709.0,288709.0,288707.0,288707.0,288707.0,288709.0,288709.0,288709.0,288706.0,288708.0,288708.0,288708.0,288709.0,288709.0,260414.0,260414.0,260412.0,260414.0,260414.0,260414.0,260412.0,260412.0,31175.0,31175.0,31174.0,31174.0,31175.0,31174.0,31173.0
262,289811.0,289811.0,289811.0,289809.0,289809.0,289808.0,289810.0,289811.0,289811.0,289808.0,289810.0,289810.0,289810.0,289811.0,289811.0,261408.0,261408.0,261406.0,261408.0,261408.0,261408.0,261406.0,261406.0,31294.0,31294.0,31293.0,31293.0,31294.0,31293.0,31292.0
263,290913.0,290913.0,290913.0,290911.0,290911.0,290910.0,290912.0,290913.0,290913.0,290910.0,290912.0,290912.0,290912.0,290913.0,290913.0,262402.0,262402.0,262400.0,262402.0,262402.0,262402.0,262400.0,262400.0,31413.0,31413.0,31412.0,31412.0,31413.0,31412.0,31411.0
264,292015.0,292015.0,292015.0,292013.0,292013.0,292012.0,292014.0,292015.0,292015.0,292012.0,292014.0,292014.0,292014.0,292015.0,292015.0,263396.0,263396.0,263394.0,263396.0,263396.0,263396.0,263394.0,263394.0,31532.0,31532.0,31531.0,31531.0,31532.0,31531.0,31530.0
265,293117.0,293117.0,293117.0,293115.0,293115.0,293114.0,293116.0,293117.0,293116.0,293114.0,293116.0,293116.0,293116.0,293117.0,293117.0,264390.0,264390.0,264388.0,264390.0,264390.0,264390.0,264388.0,264388.0,31651.0,31651.0,31650.0,31650.0,31651.0,31650.0,31649.0
266,294219.0,294219.0,294219.0,294217.0,294217.0,294216.0,294218.0,294219.0,294218.0,294216.0,294218.0,294218.0,294218.0,294219.0,294219.0,265383.0,265384.0,265382.0,265383.0,265384.0,265383.0,265382.0,265382.0,31770.0,31770.0,31769.0,31769.0,31770.0,31769.0,31768.0
267,295321.0,295320.0,295321.0,295319.0,295319.0,295318.0,295320.0,295321.0,295320.0,295318.0,295320.0,295320.0,295320.0,295321.0,295321.0,266377.0,266377.0,266376.0,266377.0,266378.0,266377.0,266376.0,266376.0,31889.0,31889.0,31888.0,31888.0,31889.0,31888.0,31887.0
268,296423.0,296422.0,296423.0,296421.0,296421.0,296420.0,296422.0,296423.0,296422.0,296420.0,296422.0,296422.0,296422.0,296423.0,296423.0,267371.0,267371.0,267370.0,267371.0,267372.0,267371.0,267370.0,267370.0,32008.0,32008.0,32007.0,32007.0,32007.0,32007.0,32006.0
269,297525.0,297524.0,297525.0,297523.0,297523.0,297522.0,297524.0,297525.0,297524.0,297522.0,297524.0,297523.0,297524.0,297525.0,297525.0,268365.0,268365.0,268364.0,268365.0,268366.0,268365.0,268364.0,268364.0,32127.0,32127.0,32126.0,32126.0,32126.0,32126.0,32125.0
270,298627.0,298626.0,298627.0,298625.0,298625.0,298624.0,298626.0,298627.0,298626.0,298624.0,298626.0,298625.0,298626.0,298627.0,298627.0,269359.0,269359.0,269357.0,269359.0,269360.0,269359.0,269358.0,269358.0,32245.0,32246.0,32245.0,32245.0,32245.0,32245.0,32244.0
271,299729.0,299728.0,299728.0,299727.0,299727.0,299726.0,299728.0,299729.0,299728.0,299726.0,299728.0,299727.0,299728.0,299729.0,299729.0,270353.0,270353.0,270351.0,270353.0,270354.0,270353.0,270352.0,270352.0,32364.0,32365.0,32364.0,32364.0,32364.0,32364.0,32363.0
272,300831.0,300830.0,300830.0,300829.0,300829.0,300828.0,300830.0,300831.0,300830.0,300828.0,300830.0,300829.0,300830.0,300831.0,300831.0,271347.0,271347.0,271345.0,271347.0,271347.0,271347.0,271346.0,271346.0,32483.0,32484.0,32483.0,32483.0,32483.0,32483.0,32482.0
273,301933.0,301932.0,301932.0,301931.0,301931.0,301930.0,301932.0,301933.0,301932.0,301930.0,301932.0,301931.0,301932.0,301932.0,301933.0,272341.0,272341.0,272339.0,272341.0,272341.0,272341.0,272340.0,272340.0,32602.0,32603.0,32602.0,32602.0,32602.0,32602.0,32601.0
274,303035.0,303034.0,303034.0,303033.0,303033.0,303032.0,303034.0,303035.0,303034.0,303032.0,303034.0,303033.0,303034.0,303034.0,303035.0,273335.0,273335.0,273333.0,273335.0,273335.0,273335.0,273334.0,273334.0,32721.0,32722.0,32721.0,32721.0,32721.0,32721.0,32720.0
275,304137.0,304136.0,304136.0,304135.0,304135.0,304134.0,304136.0,304137.0,304136.0,304134.0,304136.0,304135.0,304136.0,304136.0,304137.0,274329.0,274329.0,274327.0,274329.0,274328.0,274329.0,274328.0,274328.0,32840.0,32841.0,32840.0,32840.0,32840.0,32840.0,32839.0
276,305239.0,305238.0,305238.0,305237.0,305237.0,305236.0,305238.0,305239.0,305238.0,305236.0,305238.0,305237.0,305238.0,305238.0,305238.0,275323.0,275323.0,275321.0,275323.0,275322.0,275323.0,275322.0,275322.0,32959.0,32960.0,32959.0,32959.0,32959.0,32959.0,32958.0
277,306341.0,306340.0,306340.0,306339.0,306339.0,306338.0,306340.0,306341.0,306340.0,306338.0,306340.0,306339.0,306340.0,306340.0,306340.0,276317.0,276317.0,276315.0,276317.0,276316.0,276317.0,276316.0,276316.0,33078.0,33078.0,33078.0,33078.0,33078.0,33078.0,33077.0
278,307443.0,307442.0,307442.0,307441.0,307441.0,307440.0,307441.0,307442.0,307442.0,307440.0,307442.0,307441.0,307442.0,307442.0,307442.0,277311.0,277311.0,277309.0,277311.0,277310.0,277311.0,277310.0,277310.0,33197.0,33197.0,33197.0,33197.0,33197.0,33197.0,33196.0
279,308545.0,308544.0,308544.0,308543.0,308543.0,308542.0,308543.0,308544.0,308544.0,308542.0,308544.0,308543.0,308544.0,308544.0,308544.0,278305.0,278305.0,278303.0,278305.0,278304.0,278305.0,278304.0,278304.0,33316.0,33316.0,33316.0,33316.0,33316.0,33316.0,33315.0
280,309646.0,309646.0,309646.0,309645.0,309645.0,309643.0,309645.0,309645.0,309646.0,309644.0,309646.0,309645.0,309645.0,309646.0,309646.0,279299.0,279299.0,279297.0,279299.0,279298.0,279299.0,279297.0,279298.0,33435.0,33435.0,33435.0,33435.0,33435.0,33435.0,33434.0
281,310748.0,310748.0,310748.0,310747.0,310747.0,310745.0,310747.0,310747.0,310748.0,310746.0,310748.0,310747.0,310747.0,310748.0,310748.0,280293.0,280293.0,280291.0,280293.0,280292.0,280293.0,280291.0,280292.0,33554.0,33554.0,33554.0,33554.0,33554.0,33554.0,33553.0
282,311850.0,311850.0,311850.0,311849.0,311849.0,311847.0,311849.0,311849.0,311849.0,311848.0,311850.0,311849.0,311849.0,311850.0,311850.0,281287.0,281287.0,281285.0,281287.0,281286.0,281287.0,281285.0,281286.0,33673.0,33673.0,33673.0,33673.0,33673.0,33673.0,33672.0
283,312951.0,312952.0,312952.0,312951.0,312950.0,312949.0,312951.0,312951.0,312951.0,312950.0,312952.0,312951.0,312951.0,312952.0,312952.0,282280.0,282281.0,282279.0,282281.0,282280.0,282280.0,282279.0,282280.0,33792.0,33792.0,33792.0,33792.0,33792.0,33792.0,33791.0
284,314053.0,314054.0,314054.0,314053.0,314052.0,314051.0,314053.0,314053.0,314053.0,314052.0,314054.0,314053.0,314053.0,314054.0,314054.0,283274.0,283275.0,283272.0,283274.0,283274.0,283274.0,283273.0,283273.0,33911.0,33911.0,33911.0,33911.0,33911.0,33911.0,33910.0
285,315155.0,315156.0,315156.0,315155.0,315154.0,315153.0,315155.0,315155.0,315155.0,315154.0,315155.0,315155.0,315155.0,315156.0,315156.0,284268.0,284269.0,284266.0,284268.0,284268.0,284268.0,284267.0,284267.0,34030.0,34030.0,34030.0,34030.0,34030.0,34030.0,34029.0
286,316257.0,316258.0,316258.0,316257.0,316256.0,316255.0,316257.0,316257.0,316257.0,316256.0,316257.0,316257.0,316256.0,316258.0,316258.0,285262.0,285263.0,285260.0,285262.0,285262.0,285262.0,285261.0,285260.0,34149.0,34149.0,34149.0,34149.0,34149.0,34149.0,34148.0
287,317359.0,317360.0,317360.0,317359.0,317358.0,317357.0,317359.0,317359.0,317359.0,317358.0,317359.0,317359.0,317358.0,317360.0,317360.0,286256.0,286257.0,286254.0,286256.0,286256.0,286256.0,286255.0,286254.0,34268.0,34268.0,34268.0,34268.0,34268.0,34268.0,34267.0
288,318461.0,318461.0,318461.0,318461.0,318460.0,318459.0,318461.0,318461.0,318461.0,318460.0,318461.0,318461.0,318460.0,318462.0,318462.0,287250.0,287251.0,287248.0,287250.0,287250.0,287250.0,287249.0,287248.0,34387.0,34387.0,34387.0,34387.0,34387.0,34387.0,34386.0
289,319563.0,319563.0,319563.0,319563.0,319562.0,319561.0,319563.0,319563.0,319563.0,319561.0,319563.0,319563.0,319562.0,319564.0,319564.0,288244.0,288245.0,288242.0,288244.0,288244.0,288244.0,288243.0,288242.0,34506.0,34506.0,34506.0,34506.0,34506.0,34506.0,34505.0
290,320665.0,320664.0,320665.0,320665.0,320664.0,320663.0,320665.0,320665.0,320665.0,320663.0,320665.0,320665.0,320664.0,320666.0,320666.0,289238.0,289238.0,289236.0,289238.0,289238.0,289238.0,289237.0,289236.0,34625.0,34625.0,34625.0,34625.0,34625.0,34625.0,34624.0
291,321767.0,321766.0,321767.0,321766.0,321766.0,321765.0,321767.0,321767.0,321767.0,321765.0,321767.0,321767.0,321766.0,321768.0,321768.0,290232.0,290232.0,290230.0,290232.0,290232.0,290232.0,290231.0,290230.0,34744.0,34744.0,34744.0,34744.0,34744.0,34744.0,34743.0
292,322869.0,322868.0,322869.0,322868.0,322868.0,322867.0,322869.0,322869.0,322869.0,,,322869.0,322868.0,322870.0,322870.0,291226.0,291226.0,291224.0,291226.0,291226.0,291226.0,291225.0,291224.0,34863.0,34863.0,34863.0,34863.0,34863.0,34863.0,34862.0
293,323971.0,,323971.0,323970.0,323970.0,323969.0,323971.0,323971.0,323971.0,,,323971.0,323970.0,323972.0,323972.0,292220.0,292220.0,292218.0,292220.0,292220.0,292220.0,292219.0,292218.0,34982.0,34982.0,34982.0,34982.0,34982.0,34982.0,34981.0
294,325073.0,,325073.0,325072.0,325072.0,325071.0,325073.0,325073.0,325073.0,,,325073.0,325072.0,325074.0,325074.0,293214.0,293214.0,293212.0,293214.0,293214.0,293214.0,293213.0,293212.0,35101.0,35101.0,35101.0,35101.0,35101.0,35101.0,35099.0
295,326175.0,,326175.0,326174.0,326174.0,326173.0,326174.0,326175.0,326175.0,,,326175.0,326174.0,326176.0,326175.0,294208.0,294208.0,294206.0,294208.0,294208.0,294208.0,294207.0,294206.0,35220.0,35220.0,35220.0,35220.0,35220.0,35220.0,35218.0
296,327277.0,,327277.0,327276.0,327276.0,327275.0,327276.0,327276.0,327277.0,,,327277.0,327276.0,327278.0,327277.0,295202.0,295202.0,295200.0,295202.0,295202.0,295202.0,295201.0,295200.0,35339.0,35339.0,35339.0,35339.0,35339.0,35339.0,35337.0
297,328379.0,,328379.0,328378.0,328378.0,328377.0,328378.0,328378.0,328379.0,,,328379.0,328378.0,328380.0,328379.0,296196.0,296196.0,296194.0,296196.0,296196.0,296196.0,296195.0,296194.0,35458.0,35458.0,35458.0,35458.0,35458.0,35458.0,35456.0
298,329481.0,,329481.0,329480.0,329480.0,329478.0,329480.0,329480.0,329481.0,,,329481.0,329480.0,329482.0,329481.0,297190.0,297190.0,297188.0,297190.0,297190.0,297190.0,297188.0,297188.0,35577.0,35577.0,35577.0,35577.0,35577.0,35577.0,35575.0
299,330583.0,,330583.0,330582.0,330582.0,330580.0,330582.0,330582.0,330583.0,,,330582.0,330582.0,330584.0,330583.0,298184.0,298184.0,298182.0,298184.0,298184.0,298184.0,298182.0,298182.0,35696.0,35696.0,35695.0,35696.0,35696.0,35696.0,35694.0
300,331685.0,,331685.0,331684.0,331684.0,331682.0,331684.0,331684.0,331685.0,,,331684.0,331684.0,331686.0,331685.0,299178.0,299178.0,299176.0,299178.0,299178.0,299178.0,299176.0,299176.0,35815.0,35815.0,35814.0,35815.0,35815.0,35815.0,35813.0
301,332787.0,,332787.0,332786.0,332785.0,332784.0,332786.0,332786.0,332786.0,,,332786.0,332786.0,332787.0,332787.0,300172.0,300172.0,300170.0,300172.0,300172.0,300172.0,300170.0,300170.0,35934.0,35934.0,35933.0,35934.0,35934.0,35934.0,35932.0
302,333889.0,,333889.0,333888.0,333887.0,333886.0,333888.0,333888.0,333888.0,,,333888.0,333888.0,333889.0,333889.0,301166.0,301166.0,301164.0,301166.0,301166.0,301166.0,301164.0,301164.0,36053.0,36053.0,36052.0,36053.0,36053.0,36053.0,36051.0
303,334991.0,,334991.0,334990.0,334989.0,334988.0,334990.0,334990.0,334990.0,,,334990.0,334990.0,334991.0,334991.0,302160.0,302160.0,302158.0,302159.0,302160.0,302159.0,302158.0,302158.0,36172.0,36172.0,36171.0,36172.0,36172.0,36172.0,36170.0
304,336093.0,,336093.0,336092.0,336091.0,336090.0,336092.0,336092.0,336092.0,,,336092.0,336092.0,336093.0,336093.0,303154.0,303154.0,303152.0,303153.0,303154.0,303153.0,303152.0,303152.0,36291.0,36291.0,36290.0,36291.0,36291.0,36291.0,36289.0
305,337194.0,,337194.0,337194.0,337193.0,337192.0,337194.0,337194.0,337194.0,,,337194.0,337194.0,337195.0,337195.0,304148.0,304148.0,304146.0,304147.0,304148.0,304147.0,304146.0,304146.0,36410.0,36410.0,36409.0,36410.0,36410.0,36410.0,36408.0
306,338296.0,,338296.0,338296.0,338295.0,338293.0,338296.0,338296.0,338296.0,,,338296.0,338296.0,338297.0,338297.0,305142.0,305142.0,305140.0,305141.0,305142.0,305141.0,305140.0,305140.0,36529.0,36529.0,36528.0,36529.0,36529.0,36529.0,36527.0
307,339398.0,,339398.0,339398.0,339397.0,339395.0,339398.0,339398.0,339398.0,,,339398.0,339398.0,339399.0,339399.0,306136.0,306136.0,306134.0,306135.0,306136.0,306135.0,306134.0,306134.0,36648.0,36648.0,36647.0,36648.0,36648.0,36648.0,36646.0
308,340500.0,,340500.0,340499.0,340499.0,340497.0,340500.0,340500.0,340500.0,,,340500.0,340500.0,340501.0,340501.0,307130.0,307130.0,307128.0,307129.0,307129.0,307129.0,307128.0,307128.0,36767.0,36767.0,36766.0,36767.0,36767.0,36767.0,36765.0
309,341602.0,,341602.0,341601.0,341601.0,341599.0,341602.0,341602.0,341602.0,,,341602.0,341602.0,341602.0,341603.0,308124.0,308124.0,308122.0,308123.0,308123.0,308123.0,308122.0,308122.0,36886.0,36886.0,36885.0,36886.0,36886.0,36886.0,36884.0
310,342704.0,,342704.0,342703.0,342703.0,342701.0,342703.0,342704.0,342704.0,,,342704.0,342704.0,342704.0,342705.0,309117.0,309117.0,309116.0,309117.0,309117.0,309117.0,309116.0,309116.0,37005.0,37005.0,37004.0,37005.0,37005.0,37005.0,37003.0
311,343806.0,,343806.0,343805.0,343805.0,343803.0,343805.0,343806.0,343806.0,,,343806.0,343806.0,343806.0,343807.0,310111.0,310111.0,310110.0,310111.0,310111.0,310111.0,310110.0,310110.0,37124.0,37124.0,37123.0,37124.0,37124.0,37124.0,37122.0
312,344908.0,,344908.0,344907.0,344907.0,344905.0,,344908.0,344908.0,,,344908.0,344907.0,344908.0,344909.0,311105.0,311105.0,311104.0,311105.0,311105.0,311105.0,311104.0,311104.0,37243.0,37243.0,37242.0,37243.0,37243.0,37243.0,37241.0
313,346010.0,,346010.0,346009.0,346009.0,346007.0,,346010.0,346009.0,,,346009.0,346009.0,346010.0,346011.0,312099.0,312099.0,312098.0,312099.0,312099.0,312099.0,312098.0,312098.0,37362.0,37362.0,37361.0,37362.0,37362.0,37362.0,37360.0
314,347112.0,,347112.0,347111.0,347111.0,347109.0,,347112.0,347111.0,,,347111.0,347111.0,347112.0,347113.0,313093.0,313093.0,313092.0,313093.0,313093.0,313093.0,313092.0,313092.0,37481.0,37481.0,37480.0,37481.0,37481.0,37481.0,37479.0
315,348214.0,,348214.0,348213.0,348213.0,348211.0,,348214.0,348213.0,,,348213.0,348213.0,348214.0,348215.0,314087.0,314087.0,314086.0,314087.0,314087.0,314087.0,314086.0,314086.0,37600.0,37600.0,37599.0,37600.0,37600.0,37600.0,37598.0
316,349316.0,,349316.0,349315.0,349315.0,349313.0,,349316.0,349315.0,,,349315.0,349315.0,349316.0,349316.0,315081.0,315081.0,315080.0,315081.0,315081.0,315081.0,315079.0,315080.0,37719.0,37719.0,37718.0,37719.0,37719.0,37719.0,37717.0
317,350418.0,,350418.0,350417.0,350417.0,350415.0,,350418.0,,,,350417.0,350417.0,350418.0,350418.0,316075.0,316075.0,316074.0,316075.0,316075.0,316075.0,316073.0,316074.0,37838.0,37838.0,37837.0,37838.0,37838.0,37838.0,37836.0
318,351520.0,,351520.0,351519.0,351519.0,351517.0,,,,,,351519.0,351519.0,351520.0,351520.0,317069.0,317069.0,317067.0,317069.0,317069.0,317069.0,317067.0,317068.0,37957.0,37957.0,37956.0,37957.0,37957.0,37957.0,37955.0
319,352622.0,,352622.0,352621.0,352621.0,352619.0,,,,,,352621.0,352621.0,352622.0,352622.0,318063.0,318063.0,318061.0,318063.0,318063.0,318063.0,318061.0,318062.0,38076.0,38076.0,38075.0,38076.0,38076.0,38076.0,38074.0
320,353724.0,,353723.0,353723.0,353723.0,353721.0,,,,,,353723.0,353723.0,353724.0,353724.0,319057.0,319057.0,319055.0,319057.0,319057.0,319057.0,319055.0,319056.0,38195.0,38195.0,38194.0,38195.0,38195.0,38195.0,38193.0
321,354826.0,,354825.0,354825.0,354825.0,354823.0,,,,,,354825.0,354825.0,354826.0,354826.0,320051.0,320051.0,320049.0,320051.0,320051.0,320050.0,320049.0,320050.0,38314.0,38314.0,38313.0,38314.0,38314.0,38314.0,38312.0
322,355928.0,,355927.0,355927.0,355927.0,355925.0,,,,,,355927.0,355927.0,355928.0,355928.0,321045.0,321045.0,321043.0,321045.0,321045.0,321044.0,321043.0,321044.0,38433.0,38433.0,38432.0,38433.0,38433.0,38433.0,38431.0
323,357030.0,,357029.0,357029.0,357029.0,357027.0,,,,,,357029.0,357029.0,357030.0,357030.0,322039.0,322039.0,322037.0,322038.0,322039.0,322038.0,322037.0,322038.0,38552.0,38552.0,38551.0,38552.0,38552.0,38552.0,38550.0
324,358132.0,,358131.0,358131.0,358131.0,358129.0,,,,,,358130.0,358131.0,358132.0,358132.0,323033.0,323033.0,323031.0,323032.0,323033.0,323032.0,323031.0,323032.0,38671.0,38671.0,38670.0,38671.0,38671.0,38671.0,38669.0
325,359233.0,,359233.0,359233.0,359233.0,359231.0,,,,,,359232.0,359233.0,359234.0,359234.0,324027.0,324027.0,324025.0,324026.0,324026.0,324026.0,324025.0,324026.0,38790.0,38790.0,38789.0,38790.0,38790.0,38790.0,38788.0
326,360335.0,,360335.0,360334.0,360335.0,360333.0,,,,,,360334.0,360335.0,360336.0,360336.0,325021.0,325021.0,325019.0,325020.0,325020.0,325020.0,325019.0,325020.0,38909.0,38909.0,38908.0,38909.0,38909.0,38909.0,38907.0
327,361437.0,,361437.0,361436.0,361436.0,361435.0,,,,,,361436.0,361437.0,361438.0,361438.0,326015.0,326015.0,326013.0,326014.0,326014.0,326014.0,326013.0,326014.0,39028.0,39028.0,39027.0,39028.0,39028.0,39028.0,39026.0
328,362539.0,,362538.0,362538.0,362538.0,362537.0,,,,,,362538.0,362539.0,362540.0,362540.0,327009.0,327009.0,327007.0,327008.0,327008.0,327008.0,327007.0,327008.0,39147.0,39147.0,39146.0,39147.0,39147.0,39147.0,39145.0
329,363641.0,,363640.0,363640.0,363640.0,363639.0,,,,,,363640.0,363641.0,363642.0,363642.0,328003.0,328003.0,328001.0,328002.0,328002.0,328002.0,328001.0,328002.0,39266.0,39266.0,39265.0,39266.0,39266.0,39266.0,39264.0
330,364743.0,,364742.0,364742.0,364742.0,364741.0,,,,,,364742.0,364743.0,364744.0,364744.0,328997.0,328997.0,328994.0,328996.0,328996.0,328996.0,328995.0,328995.0,39385.0,39385.0,39384.0,39385.0,39385.0,39385.0,39383.0
331,365845.0,,365844.0,365844.0,365844.0,365843.0,,,,,,365844.0,365845.0,365845.0,365846.0,329991.0,329991.0,329988.0,329990.0,329990.0,329990.0,329989.0,329989.0,39504.0,39504.0,39503.0,39504.0,39504.0,39504.0,39502.0
332,366947.0,,366946.0,366946.0,366946.0,366945.0,,,,,,366946.0,366947.0,366947.0,366948.0,330985.0,330985.0,330982.0,330984.0,330984.0,330984.0,330983.0,330983.0,39623.0,39623.0,39622.0,39623.0,39623.0,39623.0,39621.0
333,368049.0,,368048.0,368048.0,368048.0,368047.0,,,,,,368048.0,368049.0,368049.0,368050.0,331979.0,331979.0,331976.0,331978.0,331978.0,331978.0,331977.0,331977.0,39742.0,39742.0,39741.0,39742.0,39742.0,39742.0,39740.0
334,369151.0,,369150.0,369149.0,369150.0,369149.0,,,,,,369150.0,369151.0,369151.0,369152.0,332973.0,332973.0,332970.0,332972.0,332972.0,332972.0,332971.0,332971.0,39861.0,39861.0,39860.0,39861.0,39861.0,39861.0,39859.0
335,370253.0,,370252.0,370251.0,370252.0,370251.0,,,,,,370252.0,370253.0,370253.0,370254.0,333966.0,333967.0,333964.0,333966.0,333966.0,333966.0,333965.0,333965.0,39980.0,39980.0,39979.0,39980.0,39980.0,39980.0,39978.0
336,371355.0,,371354.0,371353.0,371354.0,371353.0,,,,,,371354.0,371355.0,371354.0,371355.0,334960.0,334960.0,334958.0,334960.0,334960.0,334960.0,334959.0,334959.0,40099.0,40099.0,40098.0,40099.0,40099.0,40099.0,40097.0
337,372457.0,,372456.0,372455.0,372456.0,372455.0,,,,,,372456.0,372457.0,372456.0,372457.0,335954.0,335954.0,335952.0,335954.0,335954.0,335954.0,335953.0,335953.0,40218.0,40218.0,40217.0,40218.0,40218.0,40218.0,40216.0
338,373559.0,,373558.0,373557.0,373558.0,373557.0,,,,,,373558.0,373559.0,373558.0,373559.0,336948.0,336948.0,336946.0,336948.0,336948.0,336948.0,336947.0,336947.0,40337.0,40337.0,40336.0,40337.0,40337.0,40337.0,40335.0
339,374661.0,,374660.0,374659.0,374660.0,374658.0,,,,,,374660.0,374661.0,374660.0,374661.0,337942.0,337942.0,337940.0,337942.0,337942.0,337942.0,337941.0,337941.0,40456.0,40456.0,40455.0,40456.0,40456.0,40456.0,40454.0
340,375763.0,,375762.0,375761.0,375762.0,375760.0,,,,,,375762.0,375763.0,375762.0,375763.0,338936.0,338936.0,338934.0,338936.0,338936.0,338936.0,338935.0,338935.0,40575.0,40575.0,40574.0,40575.0,40575.0,40575.0,40573.0
341,376865.0,,376864.0,376863.0,376864.0,376862.0,,,,,,376864.0,376864.0,376864.0,376865.0,339930.0,339930.0,339928.0,339930.0,339929.0,339930.0,339929.0,339929.0,40694.0,40694.0,40693.0,40694.0,40694.0,40694.0,40692.0
342,377967.0,,377966.0,377965.0,377966.0,377964.0,,,,,,377966.0,377966.0,377966.0,377967.0,340924.0,340924.0,340922.0,340924.0,340923.0,340924.0,340923.0,340923.0,40813.0,40813.0,40812.0,40813.0,40813.0,40813.0,40811.0
343,379069.0,,379068.0,379067.0,379068.0,379066.0,,,,,,379068.0,379068.0,379068.0,379069.0,341918.0,341918.0,341916.0,341918.0,341917.0,341918.0,341917.0,341917.0,40932.0,40932.0,40931.0,40932.0,40932.0,40932.0,40930.0
344,380171.0,,380170.0,380169.0,380170.0,380168.0,,,,,,380170.0,380170.0,380170.0,380171.0,342912.0,342912.0,342910.0,342911.0,342911.0,342912.0,342911.0,342911.0,41051.0,41050.0,41050.0,41051.0,41051.0,41051.0,41049.0
345,381273.0,,381272.0,381271.0,381272.0,381270.0,,,,,,381272.0,381272.0,381272.0,381273.0,343906.0,343906.0,343904.0,343905.0,343905.0,343906.0,343905.0,343905.0,41170.0,41169.0,41169.0,41170.0,41170.0,41170.0,41168.0
346,382375.0,,382374.0,382373.0,382374.0,382372.0,,,,,,382374.0,382374.0,382374.0,382375.0,344900.0,344900.0,344898.0,344899.0,344899.0,344900.0,344899.0,344899.0,41289.0,41288.0,41288.0,41289.0,41289.0,41289.0,41287.0
347,383476.0,,383476.0,383475.0,383476.0,383474.0,,,,,,383476.0,383476.0,383476.0,383477.0,345894.0,345894.0,345892.0,345893.0,345893.0,345894.0,345893.0,345893.0,41408.0,41407.0,41407.0,41408.0,41408.0,41408.0,41406.0
348,384578.0,,384578.0,384577.0,384578.0,384576.0,,,,,,384578.0,384578.0,384578.0,384579.0,346888.0,346888.0,346886.0,346887.0,346887.0,346888.0,346887.0,346887.0,41527.0,41526.0,41526.0,41527.0,41527.0,41527.0,41525.0
349,385680.0,,385680.0,385679.0,385680.0,385678.0,,,,,,385680.0,385680.0,385680.0,385681.0,347882.0,347882.0,347880.0,347881.0,347881.0,347882.0,347880.0,347881.0,41646.0,41645.0,41645.0,41646.0,41646.0,41646.0,41644.0
350,386782.0,,386782.0,386781.0,386782.0,386780.0,,,,,,386782.0,386782.0,386782.0,386783.0,348876.0,348876.0,348874.0,348875.0,348875.0,348876.0,348874.0,348875.0,41764.0,41764.0,41764.0,41765.0,41765.0,41765.0,41763.0
351,387884.0,,387884.0,387883.0,387883.0,387882.0,,,,,,387884.0,387884.0,387884.0,387885.0,349870.0,349870.0,349868.0,349869.0,349869.0,349870.0,349868.0,349869.0,41883.0,41883.0,41883.0,41884.0,41884.0,41884.0,41882.0
352,388986.0,,388986.0,388985.0,388985.0,388984.0,,,,,,388986.0,388986.0,388986.0,388986.0,350864.0,350864.0,350862.0,350863.0,350863.0,350864.0,350862.0,350863.0,42002.0,42002.0,42002.0,42003.0,42003.0,42003.0,42001.0
353,390088.0,,390088.0,390087.0,390087.0,390086.0,,,,,,390088.0,390088.0,390088.0,390088.0,351858.0,351858.0,351856.0,351857.0,351857.0,351858.0,351856.0,351857.0,42121.0,42121.0,42121.0,42122.0,42122.0,42122.0,42120.0
354,391189.0,,391190.0,391189.0,391189.0,391188.0,,,,,,391190.0,391190.0,391190.0,391190.0,352852.0,352852.0,352850.0,352851.0,352851.0,352852.0,352850.0,352851.0,42240.0,42240.0,42240.0,42241.0,42241.0,42241.0,42239.0
355,392291.0,,392292.0,392291.0,392291.0,392290.0,,,,,,392292.0,392292.0,392292.0,392292.0,353846.0,353846.0,353844.0,353845.0,353845.0,353846.0,353844.0,353845.0,42359.0,42359.0,42359.0,42360.0,42360.0,42360.0,42358.0
356,393393.0,,393394.0,393393.0,393393.0,393392.0,,,,,,393394.0,393394.0,393394.0,393394.0,354840.0,354840.0,354838.0,354839.0,354839.0,354839.0,354838.0,354839.0,42478.0,42478.0,42478.0,42479.0,42479.0,42479.0,42477.0
357,394495.0,,394496.0,394495.0,394495.0,394494.0,,,,,,394496.0,394496.0,394496.0,394496.0,355834.0,355834.0,355831.0,355833.0,355833.0,355833.0,355832.0,355833.0,42597.0,42597.0,42597.0,42598.0,42598.0,42598.0,42596.0
358,395597.0,,395598.0,395597.0,395597.0,395595.0,,,,,,395598.0,395598.0,395598.0,395598.0,356828.0,356828.0,356825.0,356827.0,356827.0,356827.0,356826.0,356827.0,42716.0,42716.0,42716.0,42717.0,42717.0,42717.0,42715.0
359,396699.0,,396699.0,396699.0,396699.0,396697.0,,,,,,396699.0,396700.0,396700.0,396700.0,357822.0,357821.0,357819.0,357821.0,357821.0,357821.0,357819.0,357821.0,42835.0,42835.0,42835.0,42836.0,42836.0,42836.0,42834.0
360,397801.0,,397801.0,397801.0,397801.0,397799.0,,,,,,397801.0,397802.0,397802.0,397802.0,358815.0,358815.0,358813.0,358814.0,358814.0,358815.0,358813.0,358815.0,42954.0,42954.0,42954.0,42955.0,42955.0,42955.0,42953.0
361,398903.0,,398903.0,398903.0,398903.0,398901.0,,,,,,398903.0,398904.0,398904.0,398904.0,359809.0,359809.0,359807.0,359808.0,359808.0,359809.0,359807.0,359809.0,43073.0,43073.0,43073.0,43074.0,43074.0,43074.0,43072.0
362,400005.0,,400005.0,400005.0,400005.0,400003.0,,,,,,400005.0,400006.0,400006.0,400006.0,360803.0,360803.0,360801.0,360802.0,360802.0,360803.0,360801.0,360803.0,43192.0,43192.0,43192.0,43193.0,43193.0,43193.0,43191.0
363,401107.0,,401107.0,401107.0,401107.0,401105.0,,,,,,401107.0,401108.0,401108.0,401108.0,361797.0,361797.0,361795.0,361796.0,361796.0,361797.0,361795.0,361797.0,43311.0,43311.0,43311.0,43312.0,43312.0,43312.0,43310.0
364,402209.0,,402209.0,402209.0,402209.0,402207.0,,,,,,402209.0,402210.0,402210.0,402210.0,362791.0,362791.0,362789.0,362790.0,362790.0,362791.0,362789.0,362791.0,43430.0,43430.0,43430.0,43431.0,43431.0,43431.0,43429.0
365,403311.0,,403311.0,403311.0,403311.0,403309.0,,,,,,403311.0,403312.0,403312.0,403312.0,363785.0,363785.0,363783.0,363784.0,363784.0,363785.0,363783.0,363784.0,43549.0,43549.0,43549.0,43550.0,43550.0,43550.0,43548.0
366,404413.0,,404413.0,404413.0,404413.0,404411.0,,,,,,404413.0,404414.0,404414.0,404414.0,364779.0,364779.0,364777.0,364778.0,364778.0,364779.0,364777.0,364778.0,43668.0,43668.0,43668.0,43669.0,43669.0,43669.0,43667.0
367,405515.0,,405515.0,405515.0,405514.0,405512.0,,,,,,405515.0,405516.0,405516.0,405516.0,365773.0,365773.0,365771.0,365772.0,365772.0,365773.0,365771.0,365772.0,43787.0,43787.0,43787.0,43788.0,43788.0,43788.0,43786.0
368,406617.0,,406617.0,406616.0,406616.0,406614.0,,,,,,406617.0,406618.0,406618.0,406617.0,366767.0,366767.0,366765.0,366766.0,366766.0,366767.0,366765.0,366766.0,43906.0,43906.0,43906.0,43907.0,43907.0,43907.0,43905.0
369,407719.0,,407719.0,407718.0,407718.0,407716.0,,,,,,407719.0,407720.0,407720.0,407719.0,367761.0,367761.0,367759.0,367760.0,367760.0,367761.0,367759.0,367760.0,44025.0,44025.0,44025.0,44026.0,44026.0,44026.0,44024.0
370,408821.0,,408821.0,408820.0,408820.0,408818.0,,,,,,408821.0,408822.0,408822.0,408821.0,368755.0,368755.0,368753.0,368754.0,368754.0,368755.0,368753.0,368754.0,44144.0,44144.0,44144.0,44145.0,44145.0,44145.0,44143.0
371,409923.0,,409922.0,409922.0,409922.0,409920.0,,,,,,409922.0,409924.0,409924.0,409923.0,369749.0,369749.0,369747.0,369748.0,369748.0,369749.0,369747.0,369748.0,44263.0,44263.0,44263.0,44264.0,44264.0,44264.0,44262.0
372,411025.0,,411024.0,411024.0,411024.0,411022.0,,,,,,411024.0,411026.0,411025.0,411025.0,370743.0,370743.0,370741.0,370742.0,370742.0,370743.0,370741.0,370742.0,44382.0,44382.0,44382.0,44383.0,44383.0,44383.0,44381.0
373,412127.0,,412126.0,412126.0,412126.0,412124.0,,,,,,412126.0,,412127.0,412126.0,371737.0,371737.0,371735.0,371736.0,371736.0,371736.0,371735.0,371736.0,44501.0,44501.0,44501.0,44502.0,44502.0,44502.0,44500.0
374,413229.0,,413228.0,413228.0,413228.0,413226.0,,,,,,413228.0,,413229.0,413228.0,372731.0,372731.0,372729.0,372730.0,372730.0,372730.0,372729.0,372730.0,44620.0,44620.0,44620.0,44621.0,44621.0,44621.0,44619.0
375,414331.0,,414330.0,414330.0,414330.0,414328.0,,,,,,414330.0,,414331.0,414330.0,373725.0,373725.0,373723.0,373724.0,373724.0,373724.0,373723.0,373724.0,44739.0,44739.0,44739.0,44740.0,44740.0,44740.0,44738.0
376,415433.0,,415432.0,415432.0,415432.0,415430.0,,,,,,415432.0,,415433.0,415432.0,374719.0,374719.0,374717.0,374718.0,374718.0,374718.0,374717.0,374718.0,44858.0,44858.0,44858.0,44859.0,44859.0,44859.0,44857.0
377,416535.0,,416534.0,416534.0,416534.0,416532.0,,,,,,416534.0,,416535.0,416534.0,375712.0,375713.0,375711.0,375712.0,375711.0,375712.0,375711.0,375712.0,44977.0,44977.0,44977.0,44978.0,44978.0,44978.0,44976.0
378,417637.0,,417636.0,417636.0,417636.0,417634.0,,,,,,417636.0,,417637.0,417636.0,376706.0,376706.0,376705.0,376706.0,376705.0,376706.0,376705.0,376706.0,45096.0,45096.0,45096.0,45097.0,45097.0,45097.0,45095.0
379,418739.0,,418738.0,418738.0,418738.0,418736.0,,,,,,418738.0,,418739.0,418738.0,377700.0,377700.0,377699.0,377700.0,377699.0,377700.0,377698.0,377700.0,45215.0,45215.0,45215.0,45216.0,45216.0,45216.0,45214.0
380,419841.0,,419840.0,419840.0,419840.0,419838.0,,,,,,419840.0,,419841.0,419840.0,378694.0,378694.0,378693.0,378694.0,378693.0,378694.0,378692.0,378694.0,45334.0,45334.0,45334.0,45335.0,45335.0,45335.0,45333.0
381,420943.0,,420942.0,420942.0,420941.0,420940.0,,,,,,420942.0,,420943.0,420942.0,379688.0,379688.0,379687.0,379688.0,379687.0,379688.0,379686.0,379688.0,45453.0,45453.0,45453.0,45454.0,45454.0,45454.0,45452.0
382,422045.0,,422044.0,422044.0,422043.0,422042.0,,,,,,422044.0,,422045.0,422044.0,380682.0,380682.0,380681.0,380682.0,380681.0,380682.0,380680.0,380682.0,45572.0,45572.0,45572.0,45573.0,45573.0,45573.0,45571.0
383,423147.0,,423146.0,423146.0,423145.0,423143.0,,,,,,423146.0,,423147.0,423146.0,381676.0,381676.0,381675.0,381676.0,381675.0,381676.0,381674.0,381675.0,45691.0,45691.0,45691.0,45692.0,45692.0,45692.0,45690.0
384,424249.0,,424248.0,424247.0,424247.0,424245.0,,,,,,424248.0,,424249.0,424248.0,382670.0,382670.0,382669.0,382670.0,382669.0,382670.0,382668.0,382669.0,45810.0,45810.0,45810.0,45811.0,45811.0,45811.0,45809.0
385,425351.0,,425350.0,425349.0,425349.0,425347.0,,,,,,425350.0,,425351.0,425350.0,383664.0,383664.0,383663.0,383664.0,383663.0,383664.0,383662.0,383662.0,45929.0,45929.0,45929.0,45930.0,45930.0,45930.0,45928.0
386,426453.0,,426452.0,426451.0,426451.0,426449.0,,,,,,426452.0,,426453.0,426452.0,384658.0,384658.0,384657.0,384658.0,384657.0,384658.0,384656.0,384656.0,46048.0,46048.0,46048.0,46049.0,46049.0,46049.0,46047.0
387,427555.0,,427554.0,427553.0,427553.0,427551.0,,,,,,427554.0,,427555.0,427554.0,385652.0,385652.0,385651.0,385652.0,385651.0,385651.0,385650.0,385650.0,46167.0,46167.0,46167.0,46168.0,46168.0,46168.0,46166.0
388,428657.0,,428656.0,428655.0,428655.0,428653.0,,,,,,428656.0,,428657.0,428656.0,386646.0,386646.0,386645.0,386646.0,386645.0,386645.0,386644.0,386644.0,46286.0,46286.0,46286.0,46287.0,46287.0,46287.0,46285.0
389,429759.0,,429758.0,429757.0,429757.0,429755.0,,,,,,429758.0,,429759.0,429758.0,387640.0,387640.0,387639.0,387639.0,387639.0,387639.0,387638.0,387638.0,46405.0,46405.0,46405.0,46406.0,46406.0,46406.0,46404.0
390,430860.0,,430860.0,430859.0,430859.0,430857.0,,,,,,430860.0,,430861.0,430860.0,388634.0,388634.0,388633.0,388633.0,388633.0,388633.0,388632.0,388632.0,46524.0,46524.0,46524.0,46525.0,46525.0,46525.0,46523.0
391,431962.0,,431962.0,431961.0,431961.0,431959.0,,,,,,431961.0,,431963.0,431962.0,389628.0,389628.0,389626.0,389627.0,389627.0,389627.0,389626.0,389626.0,46643.0,46643.0,46642.0,46644.0,46644.0,46644.0,46642.0
392,433064.0,,433064.0,433063.0,433063.0,433061.0,,,,,,433063.0,,433065.0,433064.0,390622.0,390622.0,390620.0,390621.0,390621.0,390621.0,390620.0,390620.0,46762.0,46762.0,46761.0,46763.0,46763.0,46763.0,46761.0
393,434166.0,,434166.0,434165.0,434165.0,434163.0,,,,,,434165.0,,434167.0,434166.0,391616.0,391616.0,391614.0,391615.0,391615.0,391615.0,391614.0,391614.0,46881.0,46881.0,46880.0,46882.0,46882.0,46882.0,46880.0
394,435268.0,,435268.0,435267.0,435267.0,435265.0,,,,,,435267.0,,435269.0,435268.0,392610.0,392610.0,392608.0,392609.0,392609.0,392609.0,392608.0,392608.0,47000.0,47000.0,46999.0,47001.0,47001.0,47001.0,46999.0
395,436370.0,,436370.0,436368.0,436369.0,436367.0,,,,,,436369.0,,436371.0,436370.0,393603.0,393604.0,393602.0,393603.0,393603.0,393603.0,393602.0,393602.0,47119.0,47119.0,47118.0,47120.0,47120.0,47120.0,47118.0
396,437472.0,,437472.0,437470.0,437471.0,437469.0,,,,,,437471.0,,437473.0,437472.0,394597.0,394598.0,394596.0,394597.0,394597.0,394597.0,394596.0,394596.0,47238.0,47238.0,47237.0,47239.0,47239.0,47239.0,47237.0
397,438574.0,,438574.0,438571.0,438572.0,438571.0,,,,,,438573.0,,438575.0,438574.0,395591.0,395592.0,395590.0,395591.0,395591.0,395591.0,395590.0,395590.0,47357.0,47357.0,47356.0,47358.0,47358.0,47358.0,47356.0
398,439676.0,,439676.0,,439674.0,439673.0,,,,,,439675.0,,439677.0,439676.0,396585.0,396586.0,396584.0,396585.0,396585.0,396585.0,396584.0,396584.0,47476.0,47476.0,47475.0,47477.0,47477.0,47477.0,47475.0
399,440778.0,,440778.0,,440776.0,440774.0,,,,,,440777.0,,440779.0,440778.0,397579.0,397580.0,397578.0,397579.0,397579.0,397579.0,397578.0,397578.0,47595.0,47594.0,47594.0,47596.0,47596.0,47596.0,47594.0
400,441880.0,,441880.0,,441878.0,441876.0,,,,,,441879.0,,441881.0,441880.0,398573.0,398573.0,398572.0,398573.0,398573.0,398573.0,398572.0,398572.0,47714.0,47713.0,47713.0,47715.0,47715.0,47715.0,47713.0
401,442982.0,,442982.0,,442980.0,442978.0,,,,,,442981.0,,442983.0,442982.0,399567.0,399567.0,399566.0,399567.0,399567.0,399567.0,399566.0,399566.0,47833.0,47832.0,47832.0,47834.0,47834.0,47834.0,47832.0
402,444084.0,,444084.0,,,444080.0,,,,,,444083.0,,444085.0,444084.0,400561.0,400561.0,400560.0,400561.0,400561.0,400561.0,400559.0,400559.0,47952.0,47951.0,47951.0,47953.0,47953.0,47953.0,47951.0
403,445186.0,,445186.0,,,445182.0,,,,,,445185.0,,445187.0,445186.0,401555.0,401555.0,401554.0,401555.0,401555.0,401555.0,401553.0,401553.0,48071.0,48070.0,48070.0,48072.0,48072.0,48072.0,48070.0
404,446288.0,,446287.0,,,446284.0,,,,,,446287.0,,446289.0,446288.0,402549.0,402549.0,402548.0,402549.0,402549.0,402549.0,402547.0,402547.0,48190.0,48189.0,48189.0,48191.0,48191.0,48191.0,48189.0
405,447390.0,,447389.0,,,447386.0,,,,,,447389.0,,447391.0,447389.0,403543.0,403543.0,403542.0,403543.0,403543.0,403543.0,403541.0,403541.0,48309.0,48308.0,48308.0,48310.0,48310.0,48310.0,48308.0
406,448491.0,,448491.0,,,448488.0,,,,,,448491.0,,448493.0,448491.0,404537.0,404537.0,404536.0,404537.0,404537.0,404537.0,404535.0,404535.0,48428.0,48427.0,48427.0,48429.0,48429.0,48429.0,48427.0
407,449593.0,,449593.0,,,449590.0,,,,,,449593.0,,449595.0,449593.0,405531.0,405531.0,405530.0,405531.0,405531.0,405531.0,405529.0,405529.0,48547.0,48546.0,48546.0,48548.0,48548.0,48548.0,48546.0
408,450695.0,,450695.0,,,450692.0,,,,,,450695.0,,450696.0,450695.0,406525.0,406525.0,406524.0,406525.0,406524.0,406525.0,406523.0,406523.0,48666.0,48665.0,48665.0,48666.0,48667.0,48667.0,48665.0
409,451797.0,,451797.0,,,451794.0,,,,,,451797.0,,451797.0,451797.0,407519.0,407519.0,407517.0,407519.0,407518.0,407519.0,407517.0,407517.0,48785.0,48784.0,48784.0,48785.0,48786.0,48786.0,48784.0
410,452899.0,,452899.0,,,452896.0,,,,,,452899.0,,452899.0,452899.0,408513.0,408513.0,408511.0,408513.0,408512.0,408513.0,408511.0,408511.0,48904.0,48903.0,48903.0,48904.0,48905.0,48905.0,48903.0
411,454000.0,,454001.0,,,453998.0,,,,,,454001.0,,454001.0,454001.0,409507.0,409507.0,409505.0,409507.0,409506.0,409507.0,409505.0,409505.0,49023.0,49022.0,49022.0,49023.0,49024.0,49024.0,49022.0
412,455102.0,,455103.0,,,455100.0,,,,,,455102.0,,455103.0,455103.0,410501.0,410501.0,410499.0,410501.0,410500.0,410501.0,410499.0,410499.0,49142.0,49141.0,49141.0,49142.0,49143.0,49143.0,49141.0
413,456204.0,,456205.0,,,456202.0,,,,,,456204.0,,456205.0,456205.0,411495.0,411495.0,411493.0,411495.0,411494.0,411495.0,411493.0,411493.0,49261.0,49260.0,49260.0,49261.0,49262.0,49262.0,49260.0
414,457306.0,,457307.0,,,457304.0,,,,,,457306.0,,457307.0,457307.0,412489.0,412489.0,412487.0,412489.0,412488.0,412489.0,412487.0,412487.0,49380.0,49379.0,49379.0,49380.0,49381.0,49381.0,49379.0
415,458408.0,,458409.0,,,458406.0,,,,,,458408.0,,458409.0,458409.0,413483.0,413483.0,413481.0,413483.0,413482.0,413483.0,413481.0,413481.0,49499.0,49498.0,49498.0,49499.0,49500.0,49500.0,49498.0
416,459510.0,,459511.0,,,459508.0,,,,,,459510.0,,459511.0,459511.0,414476.0,414477.0,414475.0,414477.0,414476.0,414477.0,414475.0,414475.0,49618.0,49617.0,49617.0,49618.0,49619.0,49619.0,49617.0
417,460612.0,,460612.0,,,460610.0,,,,,,460612.0,,460613.0,460613.0,415470.0,415471.0,415469.0,415471.0,415470.0,415471.0,415469.0,415469.0,49737.0,49736.0,49736.0,49737.0,49738.0,49738.0,49736.0
418,461714.0,,461714.0,,,461712.0,,,,,,461714.0,,461715.0,461715.0,416464.0,416465.0,416463.0,416465.0,416464.0,416465.0,416463.0,416463.0,49856.0,49855.0,49855.0,49856.0,49857.0,49857.0,49855.0
419,462816.0,,462816.0,,,462814.0,,,,,,462816.0,,462817.0,462817.0,417458.0,417459.0,417457.0,417459.0,417458.0,417459.0,417457.0,417457.0,49975.0,49974.0,49973.0,49975.0,49976.0,49976.0,49974.0
420,463918.0,,463918.0,,,463916.0,,,,,,463918.0,,463919.0,463919.0,418452.0,418453.0,418451.0,418453.0,418452.0,418453.0,418451.0,418451.0,50094.0,50093.0,50092.0,50094.0,50095.0,50095.0,50093.0
421,465020.0,,465020.0,,,465018.0,,,,,,465020.0,,465021.0,465020.0,419446.0,419447.0,419445.0,419447.0,419446.0,419446.0,419445.0,419445.0,50213.0,50212.0,50211.0,50213.0,50214.0,50214.0,50212.0
422,466122.0,,466122.0,,,466120.0,,,,,,466122.0,,466123.0,466122.0,420440.0,420441.0,420439.0,420441.0,420440.0,420440.0,420439.0,420439.0,50332.0,50331.0,50330.0,50332.0,50333.0,50333.0,50331.0
423,467224.0,,467224.0,,,467222.0,,,,,,467224.0,,467225.0,467224.0,421434.0,421435.0,421433.0,421434.0,421434.0,421434.0,421433.0,421433.0,50451.0,50450.0,50449.0,50451.0,50452.0,50452.0,50450.0
424,468326.0,,468326.0,,,468324.0,,,,,,468326.0,,468327.0,468326.0,422428.0,422429.0,422427.0,422428.0,422428.0,422428.0,422427.0,422427.0,50570.0,50569.0,50568.0,50570.0,50571.0,50571.0,50569.0
425,469428.0,,469428.0,,,469426.0,,,,,,469428.0,,469429.0,469428.0,423422.0,423423.0,423421.0,423422.0,423422.0,423422.0,423421.0,423421.0,50689.0,50688.0,50687.0,50689.0,50690.0,50690.0,50688.0
426,470530.0,,470530.0,,,470528.0,,,,,,470530.0,,470531.0,470530.0,424416.0,424417.0,424414.0,424416.0,424415.0,424416.0,424415.0,424415.0,50808.0,50807.0,50806.0,50808.0,50809.0,50809.0,50807.0
427,471632.0,,471632.0,,,471630.0,,,,,,471632.0,,471633.0,471632.0,425410.0,425411.0,425408.0,425410.0,425409.0,425410.0,425409.0,425409.0,50927.0,50926.0,50925.0,50927.0,50928.0,50928.0,50926.0
428,472734.0,,472734.0,,,472731.0,,,,,,472734.0,,472735.0,472734.0,426404.0,426405.0,426402.0,426404.0,426403.0,426404.0,426403.0,426403.0,51046.0,51045.0,51044.0,51046.0,51047.0,51047.0,51045.0
429,473836.0,,473836.0,,,473833.0,,,,,,473836.0,,473837.0,473836.0,427398.0,427398.0,427396.0,427398.0,427397.0,427398.0,427396.0,427397.0,51165.0,51164.0,51163.0,51165.0,51166.0,51166.0,51164.0
430,474938.0,,474938.0,,,474935.0,,,,,,474938.0,,474939.0,474938.0,428392.0,428392.0,428390.0,428392.0,428391.0,428392.0,428390.0,428391.0,51284.0,51283.0,51282.0,51284.0,51285.0,51285.0,51283.0
431,476040.0,,476040.0,,,476037.0,,,,,,476040.0,,476041.0,476040.0,,429386.0,429384.0,429386.0,429385.0,429386.0,429384.0,429384.0,51403.0,51402.0,51401.0,51403.0,51404.0,51404.0,51402.0
432,477142.0,,477142.0,,,477139.0,,,,,,477142.0,,477143.0,477142.0,,430380.0,430378.0,430380.0,430379.0,430380.0,430378.0,430378.0,51522.0,51521.0,51520.0,51522.0,51523.0,51523.0,51521.0
433,478244.0,,478244.0,,,478241.0,,,,,,478244.0,,478245.0,478244.0,,431374.0,431372.0,431374.0,431373.0,431374.0,431372.0,431372.0,51641.0,51640.0,51639.0,51641.0,51642.0,51642.0,51640.0
434,479346.0,,479346.0,,,479343.0,,,,,,479346.0,,479347.0,479346.0,,432368.0,432366.0,432368.0,432367.0,432368.0,432366.0,432366.0,51760.0,51759.0,51758.0,51760.0,51761.0,51761.0,51759.0
435,480448.0,,480448.0,,,480445.0,,,,,,480448.0,,480449.0,480448.0,,433362.0,433360.0,433362.0,433361.0,433362.0,433360.0,433360.0,51879.0,51878.0,51877.0,51879.0,51880.0,51880.0,51878.0
436,481550.0,,481550.0,,,481547.0,,,,,,481550.0,,481551.0,481550.0,,434356.0,434354.0,434356.0,434355.0,434356.0,434354.0,434354.0,51998.0,51997.0,51996.0,51998.0,51999.0,51999.0,51997.0
437,482652.0,,482652.0,,,482649.0,,,,,,482652.0,,482653.0,482652.0,,435350.0,435348.0,435350.0,435349.0,435349.0,435348.0,435348.0,52117.0,52116.0,52115.0,52117.0,52118.0,52118.0,52116.0
438,483754.0,,483754.0,,,483751.0,,,,,,483753.0,,483755.0,483754.0,,436344.0,436342.0,436344.0,436343.0,436343.0,436342.0,436342.0,52236.0,52235.0,52234.0,52236.0,52237.0,52237.0,52235.0
439,484856.0,,484856.0,,,484853.0,,,,,,484855.0,,,484856.0,,437338.0,437336.0,437338.0,437337.0,437337.0,437336.0,437336.0,52355.0,52354.0,52353.0,52355.0,52356.0,52356.0,52354.0
440,485958.0,,485958.0,,,485955.0,,,,,,485957.0,,,485957.0,,438332.0,438330.0,438332.0,438331.0,438331.0,438330.0,438330.0,52474.0,52473.0,52472.0,52474.0,52475.0,52475.0,52473.0
441,487060.0,,487060.0,,,487057.0,,,,,,487059.0,,,487059.0,,439326.0,439324.0,439326.0,439325.0,439325.0,439324.0,439324.0,52593.0,52592.0,52591.0,52593.0,52594.0,52594.0,52592.0
442,488162.0,,488162.0,,,488159.0,,,,,,488161.0,,,,,440320.0,440318.0,440320.0,440319.0,440319.0,440318.0,440318.0,52712.0,52711.0,52710.0,52712.0,52713.0,52713.0,52711.0
443,489264.0,,489264.0,,,489261.0,,,,,,489263.0,,,,,441314.0,441312.0,441314.0,441313.0,441313.0,441312.0,441312.0,52831.0,52830.0,52829.0,52831.0,52832.0,52832.0,52830.0
444,490366.0,,490366.0,,,490362.0,,,,,,490365.0,,,,,442308.0,442305.0,442308.0,442307.0,442307.0,442306.0,442306.0,52950.0,52949.0,52948.0,52950.0,52951.0,52951.0,52949.0
445,491468.0,,491468.0,,,491464.0,,,,,,491467.0,,,,,443302.0,443299.0,443302.0,443301.0,443301.0,443300.0,443300.0,53069.0,53068.0,53067.0,53069.0,53070.0,53070.0,53068.0
446,492570.0,,492570.0,,,492566.0,,,,,,492569.0,,,,,444296.0,444293.0,444295.0,444294.0,444295.0,444293.0,444294.0,53188.0,53187.0,53186.0,53188.0,53189.0,53189.0,53187.0
447,493672.0,,493672.0,,,493668.0,,,,,,493671.0,,,,,445290.0,445287.0,445289.0,445288.0,445289.0,445287.0,445288.0,53307.0,53306.0,53305.0,53307.0,53308.0,53308.0,53306.0
448,494774.0,,494774.0,,,494770.0,,,,,,494773.0,,,,,446284.0,446281.0,446283.0,446282.0,446283.0,446281.0,446282.0,53426.0,53425.0,53424.0,53426.0,53427.0,53427.0,53425.0
449,495876.0,,495876.0,,,495871.0,,,,,,495875.0,,,,,447278.0,447275.0,447277.0,447276.0,447277.0,447275.0,447276.0,53545.0,53544.0,53543.0,53545.0,53546.0,53546.0,53544.0
450,496978.0,,496977.0,,,496973.0,,,,,,496977.0,,,,,448272.0,448269.0,448270.0,448270.0,448271.0,448269.0,448269.0,53664.0,53663.0,53662.0,53664.0,53665.0,53665.0,53663.0
451,498080.0,,498078.0,,,498075.0,,,,,,498079.0,,,,,449266.0,449263.0,449264.0,449264.0,449265.0,449263.0,449263.0,53783.0,53782.0,53781.0,53783.0,53784.0,53784.0,53782.0
452,499182.0,,499180.0,,,499177.0,,,,,,499181.0,,,,,450259.0,450257.0,450258.0,450258.0,450259.0,450257.0,450257.0,53902.0,53901.0,53900.0,53902.0,53903.0,53903.0,53901.0
453,500284.0,,500282.0,,,500279.0,,,,,,500283.0,,,,,451253.0,451251.0,451252.0,451252.0,451253.0,451251.0,451251.0,54021.0,54020.0,54019.0,54021.0,54022.0,54022.0,54020.0
454,501386.0,,501384.0,,,501381.0,,,,,,501385.0,,,,,452247.0,452245.0,452246.0,452246.0,452247.0,452245.0,452245.0,54140.0,54139.0,54138.0,54140.0,54141.0,54141.0,54139.0
455,502488.0,,502486.0,,,502483.0,,,,,,502487.0,,,,,453241.0,453239.0,453240.0,453240.0,453241.0,453239.0,453239.0,54259.0,54258.0,54257.0,54259.0,54260.0,54260.0,54258.0
456,503590.0,,503588.0,,,503585.0,,,,,,503589.0,,,,,454235.0,454233.0,454234.0,454234.0,454235.0,454233.0,454233.0,54378.0,54377.0,54376.0,54378.0,54379.0,54379.0,54377.0
457,504691.0,,504690.0,,,504687.0,,,,,,504691.0,,,,,455229.0,455227.0,455228.0,455228.0,455229.0,455227.0,455227.0,54497.0,54496.0,54495.0,54497.0,54497.0,54498.0,54496.0
458,505793.0,,505792.0,,,505789.0,,,,,,505793.0,,,,,456223.0,456221.0,456222.0,456222.0,456223.0,456221.0,456221.0,54616.0,54615.0,54614.0,54616.0,54616.0,54617.0,54615.0
459,506895.0,,506894.0,,,506891.0,,,,,,506895.0,,,,,457217.0,457215.0,457216.0,457216.0,457217.0,457215.0,457214.0,54735.0,54734.0,54733.0,54735.0,54735.0,54736.0,54734.0
460,507997.0,,507996.0,,,507993.0,,,,,,507997.0,,,,,458211.0,458209.0,458210.0,458210.0,458211.0,458209.0,458208.0,54854.0,54853.0,54852.0,54854.0,54854.0,54855.0,54853.0
461,509099.0,,509097.0,,,509095.0,,,,,,509099.0,,,,,459205.0,459203.0,459204.0,459204.0,459205.0,459203.0,459202.0,54973.0,54972.0,54971.0,54973.0,54973.0,54974.0,54972.0
462,510201.0,,510199.0,,,510197.0,,,,,,510201.0,,,,,460199.0,460196.0,460198.0,460198.0,460199.0,460197.0,460196.0,55092.0,55091.0,55090.0,55092.0,55092.0,55093.0,55091.0
463,511303.0,,511301.0,,,511299.0,,,,,,511303.0,,,,,461193.0,461190.0,461192.0,461192.0,461193.0,461191.0,461190.0,55211.0,55210.0,55209.0,55211.0,55211.0,55212.0,55210.0
464,512405.0,,512403.0,,,512401.0,,,,,,,,,,,462187.0,462184.0,462186.0,462186.0,462187.0,462185.0,462184.0,55330.0,55329.0,55328.0,55330.0,55330.0,55331.0,55329.0
465,513507.0,,513505.0,,,513503.0,,,,,,,,,,,463181.0,463178.0,463180.0,463180.0,463181.0,463179.0,463178.0,55449.0,55448.0,55447.0,55449.0,55449.0,55450.0,55448.0
466,514609.0,,514607.0,,,514605.0,,,,,,,,,,,464175.0,464172.0,464174.0,464174.0,464175.0,464172.0,464172.0,55568.0,55567.0,55566.0,55568.0,55568.0,55569.0,55567.0
467,515711.0,,515709.0,,,515707.0,,,,,,,,,,,465169.0,465166.0,465168.0,465168.0,465169.0,465166.0,465166.0,55687.0,55686.0,55685.0,55687.0,55687.0,55688.0,55686.0
468,516813.0,,516811.0,,,516809.0,,,,,,,,,,,466163.0,466160.0,466162.0,466162.0,466163.0,466160.0,466160.0,55806.0,55805.0,55804.0,55806.0,55806.0,55807.0,55805.0
469,517915.0,,517913.0,,,517911.0,,,,,,,,,,,467156.0,467154.0,467156.0,467156.0,467157.0,467154.0,467154.0,55925.0,55924.0,55923.0,55925.0,55925.0,55926.0,55924.0
470,519017.0,,519015.0,,,519013.0,,,,,,,,,,,468150.0,468148.0,468150.0,468149.0,468151.0,468148.0,468148.0,56044.0,56043.0,56042.0,56044.0,56044.0,56045.0,56043.0
471,520119.0,,520117.0,,,520115.0,,,,,,,,,,,469144.0,469142.0,469144.0,469143.0,469144.0,469142.0,469142.0,56163.0,56162.0,56161.0,56163.0,56163.0,56164.0,56162.0
472,521220.0,,521219.0,,,521217.0,,,,,,,,,,,470138.0,470136.0,470137.0,470137.0,470138.0,470136.0,470136.0,56282.0,56281.0,56280.0,56282.0,56282.0,56283.0,56281.0
473,522322.0,,522321.0,,,522319.0,,,,,,,,,,,471132.0,471130.0,471131.0,471131.0,471132.0,471130.0,471130.0,56401.0,56400.0,56399.0,56401.0,56401.0,56402.0,56400.0
474,523424.0,,523423.0,,,523421.0,,,,,,,,,,,472126.0,472124.0,472125.0,472125.0,472126.0,472124.0,472124.0,56520.0,56519.0,56518.0,56520.0,56520.0,56521.0,56519.0
475,524526.0,,524525.0,,,524523.0,,,,,,,,,,,473120.0,473118.0,473119.0,473119.0,473120.0,473118.0,473118.0,56639.0,56638.0,56637.0,56639.0,56639.0,56640.0,56638.0
476,525628.0,,525627.0,,,525625.0,,,,,,,,,,,474114.0,474112.0,474113.0,474113.0,474114.0,474112.0,474112.0,56758.0,56757.0,56756.0,56758.0,56758.0,56759.0,56757.0
477,526730.0,,526729.0,,,526727.0,,,,,,,,,,,475108.0,475106.0,475107.0,475107.0,475108.0,475106.0,475106.0,56877.0,56876.0,56875.0,56877.0,56877.0,56878.0,56876.0
478,527832.0,,527831.0,,,527829.0,,,,,,,,,,,476102.0,476100.0,476101.0,476101.0,476102.0,476100.0,476100.0,56996.0,56995.0,56994.0,56996.0,56996.0,56997.0,56995.0
479,528934.0,,528933.0,,,,,,,,,,,,,,477096.0,477094.0,477095.0,477095.0,477096.0,477094.0,477094.0,57115.0,57114.0,57113.0,57115.0,57115.0,57116.0,57114.0
480,530036.0,,530035.0,,,,,,,,,,,,,,478090.0,478087.0,478089.0,478089.0,478090.0,478088.0,478088.0,57234.0,57233.0,57232.0,57234.0,57234.0,57235.0,57233.0
481,531138.0,,531137.0,,,,,,,,,,,,,,479084.0,479081.0,479083.0,479083.0,479084.0,479082.0,479082.0,57353.0,57352.0,57351.0,57353.0,57353.0,57354.0,57352.0
482,532240.0,,532239.0,,,,,,,,,,,,,,480078.0,480075.0,480077.0,480077.0,480078.0,480076.0,480076.0,57472.0,57471.0,57470.0,57472.0,57472.0,57473.0,57471.0
483,533342.0,,533341.0,,,,,,,,,,,,,,481072.0,481069.0,481071.0,481071.0,481072.0,481070.0,481070.0,57591.0,57590.0,57589.0,57591.0,57591.0,57592.0,57590.0
484,534444.0,,534443.0,,,,,,,,,,,,,,482066.0,482063.0,482065.0,482065.0,482066.0,482064.0,482064.0,57710.0,57709.0,57708.0,57710.0,57710.0,57711.0,57709.0
485,535546.0,,535545.0,,,,,,,,,,,,,,483060.0,483057.0,483059.0,483059.0,483060.0,483057.0,483058.0,57829.0,57828.0,57827.0,57829.0,57829.0,57830.0,57828.0
486,536648.0,,536647.0,,,,,,,,,,,,,,484053.0,484051.0,484053.0,484053.0,484054.0,484051.0,484052.0,57948.0,57947.0,57946.0,57948.0,57948.0,57949.0,57947.0
487,537750.0,,537749.0,,,,,,,,,,,,,,485047.0,485045.0,485047.0,485047.0,485048.0,485045.0,485046.0,58067.0,58066.0,58065.0,58067.0,58067.0,58068.0,58066.0
488,538851.0,,538851.0,,,,,,,,,,,,,,486041.0,486039.0,486041.0,486041.0,486042.0,486039.0,486040.0,58186.0,58185.0,58184.0,58186.0,58186.0,58187.0,58185.0
489,539953.0,,539953.0,,,,,,,,,,,,,,487035.0,487033.0,487035.0,487035.0,487035.0,487033.0,487034.0,58305.0,58304.0,58303.0,58305.0,58305.0,58306.0,58304.0
490,541055.0,,541055.0,,,,,,,,,,,,,,488029.0,488027.0,488029.0,488029.0,488029.0,488027.0,488028.0,58424.0,58423.0,58422.0,58424.0,58424.0,58424.0,58423.0
491,542157.0,,542157.0,,,,,,,,,,,,,,489023.0,489021.0,489023.0,489023.0,489023.0,489021.0,489022.0,58543.0,58542.0,58541.0,58543.0,58543.0,58543.0,58542.0
492,543259.0,,543259.0,,,,,,,,,,,,,,490017.0,490015.0,490017.0,490017.0,490016.0,490015.0,490016.0,58662.0,58661.0,58660.0,58662.0,58662.0,58662.0,58661.0
493,544361.0,,544361.0,,,,,,,,,,,,,,491011.0,491009.0,491011.0,491011.0,491010.0,491009.0,491010.0,58781.0,58780.0,58779.0,58781.0,58781.0,58781.0,58780.0
494,545463.0,,545463.0,,,,,,,,,,,,,,492005.0,492003.0,492005.0,492005.0,492004.0,492003.0,492004.0,58900.0,58899.0,58898.0,58900.0,58900.0,58900.0,58899.0
495,546565.0,,546565.0,,,,,,,,,,,,,,492999.0,492997.0,492999.0,492999.0,492998.0,492997.0,492998.0,59019.0,59018.0,59017.0,59019.0,59019.0,59019.0,59018.0
496,547667.0,,547667.0,,,,,,,,,,,,,,493993.0,493991.0,493993.0,493993.0,493992.0,493991.0,493992.0,59138.0,59137.0,59136.0,59138.0,59138.0,59138.0,59137.0
497,548769.0,,548769.0,,,,,,,,,,,,,,494987.0,494984.0,494987.0,494987.0,494986.0,494985.0,494986.0,59257.0,59256.0,59255.0,59257.0,59257.0,59257.0,59256.0
498,549871.0,,549871.0,,,,,,,,,,,,,,495981.0,495978.0,495981.0,495981.0,495980.0,495979.0,495980.0,59376.0,59375.0,59374.0,59376.0,59376.0,59376.0,59375.0
499,550973.0,,550973.0,,,,,,,,,,,,,,496975.0,496972.0,496975.0,496975.0,496974.0,496973.0,496973.0,59495.0,59494.0,59493.0,59495.0,59495.0,59495.0,59494.0
500,552075.0,,552075.0,,,,,,,,,,,,,,497969.0,497966.0,497969.0,497969.0,497968.0,497967.0,497967.0,59614.0,59613.0,59612.0,59614.0,59614.0,59614.0,59613.0
501,553177.0,,553177.0,,,,,,,,,,,,,,498963.0,498960.0,498963.0,498963.0,498962.0,498961.0,498961.0,59733.0,59732.0,59731.0,59733.0,59733.0,59733.0,59732.0
502,554279.0,,554279.0,,,,,,,,,,,,,,499957.0,499954.0,499957.0,499957.0,499956.0,499955.0,499955.0,59852.0,59851.0,59850.0,59852.0,59852.0,59852.0,59851.0
503,555381.0,,555381.0,,,,,,,,,,,,,,500951.0,500948.0,500951.0,500950.0,500950.0,500949.0,500949.0,59971.0,59970.0,59969.0,59971.0,59971.0,59971.0,59970.0
504,556483.0,,556483.0,,,,,,,,,,,,,,501945.0,501942.0,501945.0,501944.0,501944.0,501943.0,501943.0,60090.0,60089.0,60088.0,60090.0,60090.0,60090.0,60089.0
505,557585.0,,557585.0,,,,,,,,,,,,,,502939.0,502936.0,502939.0,502938.0,502938.0,502937.0,502937.0,60209.0,60208.0,60207.0,60209.0,60209.0,60209.0,60208.0
506,558687.0,,558687.0,,,,,,,,,,,,,,503933.0,503930.0,503933.0,503932.0,503932.0,503931.0,503931.0,60328.0,60327.0,60326.0,60328.0,60328.0,60328.0,60327.0
507,559789.0,,559789.0,,,,,,,,,,,,,,504927.0,504924.0,504926.0,504925.0,504926.0,504925.0,504925.0,60447.0,60446.0,60445.0,60447.0,60447.0,60447.0,60446.0
508,560889.0,,560890.0,,,,,,,,,,,,,,505921.0,505918.0,505919.0,505919.0,505920.0,505918.0,505919.0,60566.0,60565.0,60564.0,60566.0,60566.0,60566.0,60565.0
509,561991.0,,561992.0,,,,,,,,,,,,,,506915.0,506912.0,506913.0,506913.0,506914.0,506912.0,506913.0,60685.0,60684.0,60683.0,60685.0,60685.0,60685.0,60684.0
510,563093.0,,563094.0,,,,,,,,,,,,,,507909.0,507906.0,507907.0,507907.0,507908.0,507906.0,507907.0,60804.0,60803.0,60802.0,60804.0,60804.0,60804.0,60803.0
511,564194.0,,564196.0,,,,,,,,,,,,,,508902.0,508900.0,508901.0,508901.0,508902.0,508900.0,508901.0,60923.0,60922.0,60921.0,60923.0,60923.0,60923.0,60922.0
512,,,565298.0,,,,,,,,,,,,,,509896.0,509894.0,509895.0,509895.0,509896.0,509894.0,509895.0,61042.0,61041.0,61040.0,61042.0,61042.0,61042.0,61041.0
513,,,566400.0,,,,,,,,,,,,,,510890.0,510888.0,510889.0,510889.0,510890.0,510888.0,510889.0,61161.0,61160.0,61159.0,61161.0,61161.0,61161.0,61160.0
514,,,567502.0,,,,,,,,,,,,,,511884.0,511882.0,511883.0,511883.0,511884.0,511882.0,511883.0,61280.0,61279.0,61278.0,61280.0,61280.0,61280.0,61279.0
515,,,568604.0,,,,,,,,,,,,,,512878.0,512876.0,512877.0,512877.0,512878.0,512875.0,512877.0,61399.0,61398.0,61397.0,61399.0,61399.0,61399.0,61398.0
516,,,569706.0,,,,,,,,,,,,,,513872.0,513870.0,513871.0,513871.0,513872.0,513869.0,513871.0,61518.0,61517.0,61516.0,61518.0,61518.0,61518.0,61517.0
517,,,570808.0,,,,,,,,,,,,,,514866.0,514863.0,514865.0,514865.0,514866.0,514863.0,514865.0,61637.0,61636.0,61635.0,61637.0,61637.0,61637.0,61636.0
518,,,571909.0,,,,,,,,,,,,,,515860.0,515857.0,515859.0,515859.0,515860.0,515857.0,515859.0,61756.0,61755.0,61754.0,61756.0,61756.0,61756.0,61755.0
519,,,573011.0,,,,,,,,,,,,,,516854.0,516851.0,516853.0,516853.0,516854.0,516851.0,516853.0,61875.0,61874.0,61873.0,61875.0,61875.0,61875.0,61874.0
520,,,574113.0,,,,,,,,,,,,,,517848.0,517845.0,517847.0,517847.0,517848.0,517845.0,517847.0,61994.0,61993.0,61992.0,61994.0,61994.0,61994.0,61993.0
521,,,575214.0,,,,,,,,,,,,,,518842.0,518838.0,518841.0,518841.0,518842.0,518839.0,518841.0,62113.0,62112.0,62111.0,62113.0,62113.0,62113.0,62112.0
522,,,576315.0,,,,,,,,,,,,,,519836.0,519832.0,519835.0,519835.0,519836.0,519833.0,519834.0,62232.0,62231.0,62230.0,62232.0,62232.0,62232.0,62231.0
523,,,577417.0,,,,,,,,,,,,,,520830.0,520826.0,520829.0,520829.0,520830.0,520827.0,520828.0,62351.0,62350.0,62349.0,62351.0,62351.0,62351.0,62350.0
524,,,578519.0,,,,,,,,,,,,,,521824.0,521820.0,521823.0,521823.0,521824.0,521821.0,521822.0,62470.0,62469.0,62468.0,62470.0,62470.0,62470.0,62469.0
525,,,579621.0,,,,,,,,,,,,,,522818.0,522814.0,522817.0,522817.0,522817.0,522815.0,522816.0,62589.0,62588.0,62587.0,62589.0,62589.0,62589.0,62588.0
526,,,580723.0,,,,,,,,,,,,,,523812.0,523808.0,523811.0,523811.0,523811.0,523809.0,523810.0,62708.0,62707.0,62706.0,62708.0,62708.0,62708.0,62707.0
527,,,581825.0,,,,,,,,,,,,,,524806.0,524802.0,524805.0,524805.0,524805.0,524803.0,524804.0,62827.0,62826.0,62825.0,62827.0,62827.0,62827.0,62826.0
528,,,582927.0,,,,,,,,,,,,,,525800.0,525796.0,525798.0,525798.0,525799.0,525797.0,525798.0,62946.0,62945.0,62944.0,62946.0,62946.0,62946.0,62945.0
529,,,584029.0,,,,,,,,,,,,,,526794.0,526790.0,526792.0,526792.0,526793.0,526791.0,526792.0,63065.0,63064.0,63063.0,63065.0,63065.0,63065.0,63064.0
530,,,585131.0,,,,,,,,,,,,,,527788.0,527784.0,527786.0,527786.0,527787.0,527785.0,527786.0,63184.0,63183.0,63182.0,63184.0,63184.0,63184.0,63183.0
531,,,586233.0,,,,,,,,,,,,,,528781.0,528778.0,528780.0,528780.0,528780.0,528779.0,528780.0,63303.0,63302.0,63301.0,63303.0,63303.0,63303.0,63302.0
532,,,587335.0,,,,,,,,,,,,,,529775.0,529772.0,529774.0,529774.0,529774.0,529773.0,529774.0,63422.0,63421.0,63420.0,63422.0,63422.0,63422.0,63421.0
533,,,588437.0,,,,,,,,,,,,,,530769.0,530766.0,530768.0,530768.0,530768.0,530767.0,530768.0,63541.0,63540.0,63539.0,63541.0,63541.0,63541.0,63540.0
534,,,589539.0,,,,,,,,,,,,,,531763.0,531760.0,531762.0,531762.0,531762.0,531761.0,531762.0,63660.0,63659.0,63658.0,63660.0,63660.0,63660.0,63659.0
535,,,590641.0,,,,,,,,,,,,,,532757.0,532754.0,532756.0,532756.0,532756.0,532755.0,532756.0,63779.0,63778.0,63777.0,63779.0,63779.0,63779.0,63778.0
536,,,591743.0,,,,,,,,,,,,,,533751.0,533748.0,533750.0,533750.0,533750.0,533749.0,533750.0,63898.0,63897.0,63896.0,63898.0,63898.0,63898.0,63897.0
537,,,592845.0,,,,,,,,,,,,,,534745.0,534742.0,534744.0,534744.0,534744.0,534743.0,534744.0,64017.0,64016.0,64015.0,64017.0,64017.0,64017.0,64016.0
538,,,593947.0,,,,,,,,,,,,,,535739.0,535736.0,535738.0,535738.0,535738.0,535737.0,535738.0,64136.0,64135.0,64134.0,64136.0,64136.0,64136.0,64135.0
539,,,595049.0,,,,,,,,,,,,,,536733.0,536730.0,536732.0,536732.0,536732.0,536731.0,536732.0,64255.0,64254.0,64253.0,64255.0,64255.0,64255.0,64254.0
540,,,596151.0,,,,,,,,,,,,,,537727.0,537724.0,537726.0,537726.0,537726.0,537725.0,537726.0,64374.0,64373.0,64372.0,64374.0,64374.0,64374.0,64373.0
541,,,597253.0,,,,,,,,,,,,,,538721.0,538718.0,538720.0,538720.0,538720.0,538719.0,538720.0,64493.0,64492.0,64491.0,64493.0,64493.0,64493.0,64492.0
542,,,,,,,,,,,,,,,,,539715.0,539712.0,539714.0,539714.0,539714.0,539713.0,539713.0,64612.0,64611.0,64610.0,64612.0,64612.0,64612.0,64611.0
543,,,,,,,,,,,,,,,,,540709.0,540706.0,540708.0,540708.0,540708.0,540707.0,540707.0,64731.0,64730.0,64729.0,64731.0,64731.0,64731.0,64730.0
544,,,,,,,,,,,,,,,,,541703.0,541700.0,541702.0,541702.0,541702.0,541701.0,541701.0,64850.0,64849.0,64848.0,64850.0,64850.0,64850.0,64849.0
545,,,,,,,,,,,,,,,,,542697.0,542694.0,542696.0,542695.0,542696.0,542695.0,542695.0,64969.0,64968.0,64967.0,64969.0,64969.0,64969.0,64968.0
546,,,,,,,,,,,,,,,,,543691.0,543688.0,543690.0,543689.0,543690.0,543689.0,543689.0,65088.0,65087.0,65086.0,65088.0,65088.0,65088.0,65087.0
547,,,,,,,,,,,,,,,,,544685.0,544682.0,544684.0,544683.0,544684.0,544683.0,544683.0,65207.0,65206.0,65205.0,65207.0,65207.0,65207.0,65206.0
548,,,,,,,,,,,,,,,,,545679.0,545676.0,545678.0,545677.0,545678.0,545677.0,545677.0,65326.0,65325.0,65324.0,65326.0,65326.0,65326.0,65325.0
549,,,,,,,,,,,,,,,,,546672.0,546670.0,546672.0,546671.0,546672.0,546671.0,546671.0,65445.0,65444.0,65443.0,65445.0,65445.0,65445.0,65444.0
550,,,,,,,,,,,,,,,,,547666.0,547664.0,547666.0,547665.0,547666.0,547665.0,547665.0,65564.0,65563.0,65562.0,65564.0,65564.0,65564.0,65563.0
551,,,,,,,,,,,,,,,,,548660.0,548658.0,548660.0,548659.0,548660.0,548659.0,548659.0,65683.0,65682.0,65681.0,65683.0,65683.0,65683.0,65682.0
552,,,,,,,,,,,,,,,,,549654.0,549652.0,549654.0,549653.0,549654.0,549652.0,549653.0,65802.0,65801.0,65800.0,65802.0,65802.0,65802.0,65801.0
553,,,,,,,,,,,,,,,,,550648.0,550646.0,550648.0,550647.0,550648.0,550646.0,550647.0,65921.0,65920.0,65919.0,65921.0,65921.0,65921.0,65920.0
554,,,,,,,,,,,,,,,,,551642.0,551639.0,551642.0,551641.0,551642.0,551640.0,551641.0,66040.0,66039.0,66038.0,66040.0,66040.0,66040.0,66039.0
555,,,,,,,,,,,,,,,,,552636.0,552633.0,552636.0,552635.0,552636.0,552634.0,552635.0,66159.0,66158.0,66157.0,66159.0,66159.0,66159.0,66158.0
556,,,,,,,,,,,,,,,,,553630.0,553627.0,553630.0,553629.0,553630.0,553628.0,553629.0,66278.0,66277.0,66276.0,66278.0,66278.0,66278.0,66277.0
557,,,,,,,,,,,,,,,,,554624.0,554621.0,554624.0,554623.0,554624.0,554622.0,554623.0,66397.0,66396.0,66395.0,66397.0,66397.0,66397.0,66396.0
558,,,,,,,,,,,,,,,,,555618.0,555615.0,555618.0,555617.0,555618.0,555616.0,555617.0,66516.0,66515.0,66514.0,66516.0,66516.0,66516.0,66515.0
559,,,,,,,,,,,,,,,,,556612.0,556609.0,556612.0,556611.0,556612.0,556610.0,556611.0,66635.0,66634.0,66633.0,66635.0,66635.0,66635.0,66634.0
560,,,,,,,,,,,,,,,,,557606.0,557603.0,557606.0,557605.0,557606.0,557604.0,557605.0,66754.0,66753.0,66752.0,66754.0,66754.0,66754.0,66753.0
561,,,,,,,,,,,,,,,,,558600.0,558596.0,558600.0,558599.0,558600.0,558598.0,558599.0,66873.0,66872.0,66871.0,66873.0,66873.0,66873.0,66872.0
562,,,,,,,,,,,,,,,,,559594.0,559590.0,559594.0,559593.0,559594.0,559592.0,559593.0,66992.0,66991.0,66990.0,66992.0,66992.0,66992.0,66991.0
563,,,,,,,,,,,,,,,,,560588.0,560584.0,560587.0,560586.0,560588.0,560586.0,560587.0,67111.0,67110.0,67109.0,67111.0,67111.0,67111.0,67110.0
564,,,,,,,,,,,,,,,,,561582.0,561578.0,561581.0,561580.0,561582.0,561580.0,561581.0,67230.0,67229.0,67228.0,67230.0,67230.0,67230.0,67229.0
565,,,,,,,,,,,,,,,,,562576.0,562572.0,562575.0,562574.0,562576.0,562574.0,562574.0,67349.0,67348.0,67347.0,67349.0,67349.0,67349.0,67348.0
566,,,,,,,,,,,,,,,,,563570.0,563566.0,563569.0,563568.0,563570.0,563567.0,563568.0,67468.0,67467.0,67466.0,67468.0,67468.0,67468.0,67467.0
567,,,,,,,,,,,,,,,,,564563.0,564560.0,564563.0,564562.0,564563.0,564561.0,564562.0,67587.0,67586.0,67585.0,67587.0,67587.0,67587.0,67586.0
568,,,,,,,,,,,,,,,,,565557.0,565554.0,565557.0,565556.0,565557.0,565555.0,565556.0,67706.0,67705.0,67704.0,67706.0,67706.0,67706.0,67705.0
569,,,,,,,,,,,,,,,,,566551.0,566548.0,566551.0,566550.0,566551.0,566549.0,566550.0,67825.0,67824.0,67823.0,67825.0,67825.0,67825.0,67824.0
570,,,,,,,,,,,,,,,,,567545.0,567542.0,567545.0,567544.0,567545.0,567543.0,567544.0,67944.0,67943.0,67942.0,67944.0,67944.0,67944.0,67943.0
571,,,,,,,,,,,,,,,,,568539.0,568536.0,568539.0,568538.0,568539.0,568537.0,568538.0,68063.0,68062.0,68061.0,68063.0,68063.0,68063.0,68062.0
572,,,,,,,,,,,,,,,,,569533.0,569530.0,569533.0,569532.0,569533.0,569531.0,569532.0,68182.0,68181.0,68180.0,68182.0,68182.0,68182.0,68181.0
573,,,,,,,,,,,,,,,,,570527.0,570524.0,570527.0,570526.0,570527.0,570525.0,570526.0,68301.0,68300.0,68299.0,68301.0,68301.0,68301.0,68300.0
574,,,,,,,,,,,,,,,,,571521.0,571518.0,571521.0,571520.0,571521.0,571519.0,571520.0,68420.0,68419.0,68418.0,68420.0,68420.0,68420.0,68419.0
575,,,,,,,,,,,,,,,,,572515.0,572512.0,572515.0,572514.0,572515.0,572513.0,572514.0,68539.0,68538.0,68537.0,68539.0,68539.0,68539.0,68538.0
576,,,,,,,,,,,,,,,,,,573506.0,573509.0,573508.0,573509.0,573507.0,573508.0,68658.0,68657.0,68656.0,68658.0,68658.0,68658.0,68657.0
577,,,,,,,,,,,,,,,,,,,574503.0,574502.0,574503.0,574501.0,574502.0,68777.0,68776.0,68775.0,68777.0,68777.0,68777.0,68776.0
578,,,,,,,,,,,,,,,,,,,575497.0,575496.0,575497.0,575495.0,575496.0,68896.0,68895.0,68894.0,68896.0,68896.0,68896.0,68895.0
579,,,,,,,,,,,,,,,,,,,576491.0,576490.0,576491.0,576489.0,576490.0,69015.0,69014.0,69013.0,69015.0,69015.0,69015.0,69014.0
580,,,,,,,,,,,,,,,,,,,577484.0,577484.0,577485.0,577483.0,577484.0,69134.0,69133.0,69132.0,69134.0,69134.0,69134.0,69133.0
581,,,,,,,,,,,,,,,,,,,578478.0,578478.0,578479.0,578477.0,578478.0,69253.0,69252.0,69251.0,69253.0,69253.0,69253.0,69252.0
582,,,,,,,,,,,,,,,,,,,579472.0,579472.0,579473.0,579471.0,579472.0,69372.0,69371.0,69370.0,69372.0,69372.0,69372.0,69371.0
583,,,,,,,,,,,,,,,,,,,580466.0,580466.0,580467.0,580465.0,580466.0,69491.0,69490.0,69489.0,69491.0,69491.0,69491.0,69490.0
584,,,,,,,,,,,,,,,,,,,581460.0,581460.0,581461.0,581459.0,581460.0,69610.0,69609.0,69608.0,69610.0,69610.0,69610.0,69609.0
585,,,,,,,,,,,,,,,,,,,582453.0,582453.0,582455.0,582453.0,582454.0,69729.0,69728.0,69727.0,69729.0,69729.0,69729.0,69728.0
586,,,,,,,,,,,,,,,,,,,583447.0,583447.0,583449.0,583447.0,583448.0,69848.0,69847.0,69846.0,69848.0,69848.0,69848.0,69847.0
587,,,,,,,,,,,,,,,,,,,584441.0,584441.0,584443.0,584441.0,584442.0,69967.0,69966.0,69965.0,69967.0,69967.0,69967.0,69966.0
588,,,,,,,,,,,,,,,,,,,585435.0,585435.0,585437.0,585435.0,585436.0,70086.0,70085.0,70084.0,70086.0,70086.0,70086.0,70085.0
589,,,,,,,,,,,,,,,,,,,586429.0,586429.0,586431.0,586429.0,586430.0,70205.0,70204.0,70203.0,70205.0,70205.0,70205.0,70204.0
590,,,,,,,,,,,,,,,,,,,587423.0,587423.0,587424.0,587423.0,587424.0,70324.0,70323.0,70322.0,70324.0,70324.0,70324.0,70323.0
591,,,,,,,,,,,,,,,,,,,588417.0,588417.0,588418.0,588417.0,588418.0,70443.0,70442.0,70441.0,70443.0,70443.0,70443.0,70442.0
592,,,,,,,,,,,,,,,,,,,589411.0,589411.0,589412.0,589411.0,589412.0,70562.0,70561.0,70560.0,70562.0,70562.0,70562.0,70561.0
593,,,,,,,,,,,,,,,,,,,590405.0,590405.0,590406.0,590405.0,590406.0,70681.0,70680.0,70679.0,70681.0,70681.0,70681.0,70680.0
594,,,,,,,,,,,,,,,,,,,591399.0,591399.0,591400.0,591399.0,591400.0,70800.0,70799.0,70798.0,70800.0,70800.0,70800.0,70799.0
595,,,,,,,,,,,,,,,,,,,592393.0,592393.0,592394.0,592393.0,592394.0,70919.0,70918.0,70917.0,70919.0,70919.0,70919.0,70918.0
596,,,,,,,,,,,,,,,,,,,593387.0,593387.0,593388.0,593387.0,593388.0,71038.0,71037.0,71036.0,71038.0,71038.0,71038.0,71037.0
597,,,,,,,,,,,,,,,,,,,594381.0,594381.0,594382.0,594381.0,594382.0,71157.0,71156.0,71155.0,71157.0,71157.0,71157.0,71156.0
598,,,,,,,,,,,,,,,,,,,595375.0,595375.0,595376.0,595375.0,595375.0,71276.0,71275.0,71274.0,71276.0,71276.0,71276.0,71275.0
599,,,,,,,,,,,,,,,,,,,596369.0,596369.0,596370.0,596368.0,596369.0,71395.0,71394.0,71393.0,71395.0,71395.0,71395.0,71394.0
600,,,,,,,,,,,,,,,,,,,597363.0,597363.0,597364.0,597362.0,597363.0,71514.0,71513.0,71512.0,71514.0,71514.0,71514.0,71513.0
601,,,,,,,,,,,,,,,,,,,598357.0,598357.0,598358.0,598356.0,598356.0,71633.0,71632.0,71631.0,71633.0,71633.0,71633.0,71632.0
602,,,,,,,,,,,,,,,,,,,599351.0,599351.0,599352.0,599350.0,599350.0,71752.0,71751.0,71750.0,71752.0,71752.0,71752.0,71751.0
603,,,,,,,,,,,,,,,,,,,600345.0,600345.0,600346.0,600344.0,600344.0,71871.0,71870.0,71869.0,71871.0,71871.0,71871.0,71870.0
604,,,,,,,,,,,,,,,,,,,601339.0,601338.0,601340.0,601338.0,601338.0,71990.0,71989.0,71988.0,71990.0,71990.0,71990.0,71989.0
605,,,,,,,,,,,,,,,,,,,602333.0,602332.0,602334.0,602332.0,602332.0,72109.0,72108.0,72107.0,72109.0,72109.0,72109.0,72108.0
606,,,,,,,,,,,,,,,,,,,603327.0,603326.0,603328.0,603326.0,603326.0,72228.0,72227.0,72226.0,72228.0,72228.0,72228.0,72227.0
607,,,,,,,,,,,,,,,,,,,604321.0,604320.0,604322.0,604320.0,604320.0,72347.0,72346.0,72345.0,72347.0,72347.0,72347.0,72346.0
608,,,,,,,,,,,,,,,,,,,605315.0,605314.0,605316.0,605314.0,605314.0,72466.0,72465.0,72464.0,72466.0,72466.0,72466.0,72465.0
609,,,,,,,,,,,,,,,,,,,606309.0,606308.0,606309.0,606308.0,606308.0,72585.0,72584.0,72583.0,72585.0,72585.0,72585.0,72584.0
610,,,,,,,,,,,,,,,,,,,607302.0,607302.0,607303.0,607302.0,607302.0,72704.0,72703.0,72702.0,72704.0,72704.0,72704.0,72703.0
611,,,,,,,,,,,,,,,,,,,608296.0,608296.0,608297.0,608296.0,608296.0,72823.0,72822.0,72821.0,72823.0,72823.0,72823.0,72822.0
612,,,,,,,,,,,,,,,,,,,609290.0,609290.0,609290.0,609290.0,609290.0,72942.0,72941.0,72940.0,72942.0,72942.0,72942.0,72941.0
613,,,,,,,,,,,,,,,,,,,610284.0,610284.0,610284.0,610284.0,610284.0,73061.0,73060.0,73059.0,73061.0,73061.0,73061.0,73060.0
614,,,,,,,,,,,,,,,,,,,611278.0,611278.0,611278.0,611278.0,611278.0,73180.0,73179.0,73178.0,73180.0,73180.0,73180.0,73179.0
615,,,,,,,,,,,,,,,,,,,612272.0,612272.0,612272.0,612272.0,612272.0,73299.0,73298.0,73297.0,73299.0,73299.0,73299.0,73298.0
616,,,,,,,,,,,,,,,,,,,613266.0,613266.0,613266.0,613266.0,613266.0,73418.0,73417.0,73416.0,73418.0,73418.0,73418.0,73417.0
617,,,,,,,,,,,,,,,,,,,614260.0,614260.0,614260.0,614260.0,614260.0,73537.0,73536.0,73535.0,73537.0,73537.0,73537.0,73536.0
618,,,,,,,,,,,,,,,,,,,615254.0,615254.0,615254.0,615254.0,615254.0,73656.0,73655.0,73654.0,73656.0,73656.0,73656.0,73655.0
619,,,,,,,,,,,,,,,,,,,616248.0,616248.0,616248.0,616248.0,616247.0,73775.0,73774.0,73773.0,73775.0,73775.0,73775.0,73774.0
620,,,,,,,,,,,,,,,,,,,617242.0,617242.0,617242.0,617242.0,617241.0,73894.0,73893.0,73892.0,73894.0,73894.0,73894.0,73893.0
621,,,,,,,,,,,,,,,,,,,618236.0,618235.0,618236.0,618236.0,618235.0,74013.0,74012.0,74011.0,74013.0,74013.0,74013.0,74012.0
622,,,,,,,,,,,,,,,,,,,619230.0,619229.0,619230.0,619230.0,619229.0,74132.0,74131.0,74130.0,74132.0,74132.0,74132.0,74131.0
623,,,,,,,,,,,,,,,,,,,620224.0,,620224.0,620224.0,620223.0,74251.0,74250.0,74249.0,74251.0,74251.0,74251.0,74250.0
624,,,,,,,,,,,,,,,,,,,621218.0,,621218.0,621218.0,621217.0,74370.0,74369.0,74368.0,74370.0,74370.0,74370.0,74369.0
625,,,,,,,,,,,,,,,,,,,622212.0,,622212.0,622212.0,622211.0,74489.0,74488.0,74487.0,74489.0,74489.0,74489.0,74488.0
626,,,,,,,,,,,,,,,,,,,623206.0,,623206.0,623206.0,623205.0,74608.0,74607.0,74606.0,74608.0,74608.0,74608.0,74607.0
627,,,,,,,,,,,,,,,,,,,624200.0,,624200.0,624200.0,624199.0,74727.0,74726.0,74725.0,74727.0,74727.0,74727.0,74726.0
628,,,,,,,,,,,,,,,,,,,625194.0,,625194.0,625194.0,625193.0,74846.0,74845.0,74844.0,74846.0,74846.0,74846.0,74845.0
629,,,,,,,,,,,,,,,,,,,626188.0,,626188.0,626188.0,,74965.0,74964.0,74963.0,74965.0,74965.0,74965.0,74964.0
630,,,,,,,,,,,,,,,,,,,627182.0,,627182.0,627182.0,,75084.0,75083.0,75082.0,75084.0,75084.0,75084.0,75083.0
631,,,,,,,,,,,,,,,,,,,628176.0,,628176.0,628176.0,,75203.0,75202.0,75201.0,75203.0,75203.0,75203.0,75201.0
632,,,,,,,,,,,,,,,,,,,629170.0,,629170.0,629170.0,,75322.0,75321.0,75320.0,75322.0,75322.0,75322.0,75320.0
633,,,,,,,,,,,,,,,,,,,630163.0,,630164.0,630164.0,,75441.0,75440.0,75439.0,75441.0,75441.0,75441.0,75439.0
634,,,,,,,,,,,,,,,,,,,631157.0,,631157.0,631158.0,,75560.0,75559.0,75558.0,75560.0,75560.0,75560.0,75558.0
635,,,,,,,,,,,,,,,,,,,,,632151.0,632152.0,,75679.0,75678.0,75677.0,75679.0,75679.0,75679.0,75677.0
636,,,,,,,,,,,,,,,,,,,,,633145.0,633146.0,,75798.0,75797.0,75796.0,75798.0,75798.0,75798.0,75796.0
637,,,,,,,,,,,,,,,,,,,,,,634139.0,,75917.0,75916.0,75915.0,75917.0,75917.0,75917.0,75915.0
638,,,,,,,,,,,,,,,,,,,,,,635133.0,,76036.0,76035.0,76034.0,76036.0,76036.0,76036.0,76034.0
639,,,,,,,,,,,,,,,,,,,,,,636127.0,,76155.0,76154.0,76153.0,76155.0,76155.0,76155.0,76153.0
640,,,,,,,,,,,,,,,,,,,,,,,,76274.0,76273.0,76272.0,76274.0,76274.0,76274.0,76272.0
641,,,,,,,,,,,,,,,,,,,,,,,,76393.0,76392.0,76391.0,76393.0,76393.0,76393.0,76391.0
642,,,,,,,,,,,,,,,,,,,,,,,,76512.0,76511.0,76510.0,76512.0,76512.0,76512.0,76510.0
643,,,,,,,,,,,,,,,,,,,,,,,,76631.0,76630.0,76629.0,76631.0,76631.0,76631.0,76629.0
644,,,,,,,,,,,,,,,,,,,,,,,,76750.0,76749.0,76748.0,76750.0,76750.0,76750.0,76748.0
645,,,,,,,,,,,,,,,,,,,,,,,,76869.0,76868.0,76867.0,76869.0,76869.0,76869.0,76867.0
646,,,,,,,,,,,,,,,,,,,,,,,,76988.0,76987.0,76986.0,76988.0,76988.0,76988.0,76986.0
647,,,,,,,,,,,,,,,,,,,,,,,,77107.0,77106.0,77105.0,77107.0,77107.0,77107.0,77105.0
648,,,,,,,,,,,,,,,,,,,,,,,,77226.0,77225.0,77224.0,77226.0,77226.0,77226.0,77224.0
649,,,,,,,,,,,,,,,,,,,,,,,,77345.0,77344.0,77343.0,77345.0,77345.0,77345.0,77343.0
650,,,,,,,,,,,,,,,,,,,,,,,,77464.0,77463.0,77462.0,77464.0,77464.0,77464.0,77462.0
651,,,,,,,,,,,,,,,,,,,,,,,,77583.0,77582.0,77581.0,77583.0,77583.0,77583.0,77581.0
652,,,,,,,,,,,,,,,,,,,,,,,,77702.0,77701.0,77700.0,77702.0,77702.0,77702.0,77700.0
653,,,,,,,,,,,,,,,,,,,,,,,,77821.0,77820.0,77819.0,77821.0,77821.0,77821.0,77819.0
654,,,,,,,,,,,,,,,,,,,,,,,,77940.0,77939.0,77938.0,77940.0,77940.0,77940.0,77938.0
655,,,,,,,,,,,,,,,,,,,,,,,,78059.0,78058.0,78057.0,78059.0,78059.0,78059.0,78057.0
656,,,,,,,,,,,,,,,,,,,,,,,,78178.0,78177.0,78176.0,78178.0,78178.0,78178.0,78176.0
657,,,,,,,,,,,,,,,,,,,,,,,,78297.0,78296.0,78295.0,78297.0,78297.0,78297.0,78295.0
658,,,,,,,,,,,,,,,,,,,,,,,,78416.0,78415.0,78414.0,78416.0,78416.0,78416.0,78414.0
659,,,,,,,,,,,,,,,,,,,,,,,,78535.0,78534.0,78533.0,78535.0,78535.0,78535.0,78533.0
660,,,,,,,,,,,,,,,,,,,,,,,,78654.0,78653.0,78652.0,78654.0,78654.0,78654.0,78652.0
661,,,,,,,,,,,,,,,,,,,,,,,,78773.0,78772.0,78771.0,78773.0,78773.0,78773.0,78771.0
662,,,,,,,,,,,,,,,,,,,,,,,,78892.0,78891.0,78890.0,78892.0,78892.0,78892.0,78890.0
663,,,,,,,,,,,,,,,,,,,,,,,,79011.0,79010.0,79009.0,79011.0,79011.0,79011.0,79009.0
664,,,,,,,,,,,,,,,,,,,,,,,,79130.0,79129.0,79128.0,79130.0,79130.0,79130.0,79128.0
665,,,,,,,,,,,,,,,,,,,,,,,,79249.0,79247.0,79247.0,79249.0,79249.0,79249.0,79247.0
666,,,,,,,,,,,,,,,,,,,,,,,,79368.0,79366.0,79366.0,79368.0,79368.0,79368.0,79366.0
667,,,,,,,,,,,,,,,,,,,,,,,,79487.0,79485.0,79485.0,79487.0,79487.0,79487.0,79485.0
668,,,,,,,,,,,,,,,,,,,,,,,,79606.0,79604.0,79604.0,79606.0,79606.0,79606.0,79604.0
669,,,,,,,,,,,,,,,,,,,,,,,,79725.0,79723.0,79723.0,79725.0,79725.0,79725.0,79723.0
670,,,,,,,,,,,,,,,,,,,,,,,,79844.0,79842.0,79842.0,79844.0,79844.0,79844.0,79842.0
671,,,,,,,,,,,,,,,,,,,,,,,,79963.0,79961.0,79961.0,79963.0,79963.0,79963.0,79961.0
672,,,,,,,,,,,,,,,,,,,,,,,,80082.0,80080.0,80080.0,80082.0,80082.0,80082.0,80080.0
673,,,,,,,,,,,,,,,,,,,,,,,,80201.0,80199.0,80199.0,80201.0,80201.0,80201.0,80199.0
674,,,,,,,,,,,,,,,,,,,,,,,,80320.0,80318.0,80318.0,80320.0,80320.0,80320.0,80318.0
675,,,,,,,,,,,,,,,,,,,,,,,,80439.0,80437.0,80437.0,80439.0,80439.0,80439.0,80437.0
676,,,,,,,,,,,,,,,,,,,,,,,,80558.0,80556.0,80556.0,80558.0,80558.0,80558.0,80556.0
677,,,,,,,,,,,,,,,,,,,,,,,,80677.0,80675.0,80675.0,80677.0,80677.0,80677.0,80675.0
678,,,,,,,,,,,,,,,,,,,,,,,,80796.0,80794.0,80794.0,80796.0,80796.0,80796.0,80794.0
679,,,,,,,,,,,,,,,,,,,,,,,,80915.0,80913.0,80913.0,80915.0,80915.0,80915.0,80913.0
680,,,,,,,,,,,,,,,,,,,,,,,,81034.0,81032.0,81032.0,81034.0,81034.0,81034.0,81032.0
681,,,,,,,,,,,,,,,,,,,,,,,,81153.0,81151.0,81151.0,81153.0,81153.0,81153.0,81151.0
682,,,,,,,,,,,,,,,,,,,,,,,,81272.0,81270.0,81270.0,81272.0,81272.0,81272.0,81270.0
683,,,,,,,,,,,,,,,,,,,,,,,,81391.0,81389.0,81389.0,81391.0,81391.0,81391.0,81389.0
684,,,,,,,,,,,,,,,,,,,,,,,,81510.0,81508.0,81508.0,81510.0,81510.0,81510.0,81508.0
685,,,,,,,,,,,,,,,,,,,,,,,,81629.0,81627.0,81627.0,81629.0,81629.0,81629.0,81627.0
686,,,,,,,,,,,,,,,,,,,,,,,,81748.0,81746.0,81746.0,81748.0,81748.0,81748.0,81746.0
687,,,,,,,,,,,,,,,,,,,,,,,,81867.0,81865.0,81865.0,81867.0,81867.0,81867.0,81865.0
688,,,,,,,,,,,,,,,,,,,,,,,,81986.0,81984.0,81984.0,81986.0,81986.0,81986.0,81984.0
689,,,,,,,,,,,,,,,,,,,,,,,,82105.0,82103.0,82103.0,82105.0,82105.0,82105.0,82103.0
690,,,,,,,,,,,,,,,,,,,,,,,,82224.0,82222.0,82222.0,82224.0,82224.0,82224.0,82222.0
691,,,,,,,,,,,,,,,,,,,,,,,,82343.0,82341.0,82341.0,82343.0,82343.0,82343.0,82341.0
692,,,,,,,,,,,,,,,,,,,,,,,,82462.0,82460.0,82460.0,82462.0,82462.0,82462.0,82460.0
693,,,,,,,,,,,,,,,,,,,,,,,,82581.0,82579.0,82579.0,82581.0,82581.0,82581.0,82579.0
694,,,,,,,,,,,,,,,,,,,,,,,,82700.0,82698.0,82698.0,82700.0,82700.0,82700.0,82698.0
695,,,,,,,,,,,,,,,,,,,,,,,,82819.0,82817.0,82817.0,82819.0,82819.0,82819.0,82817.0
696,,,,,,,,,,,,,,,,,,,,,,,,82938.0,82936.0,82936.0,82938.0,82938.0,82938.0,82936.0
697,,,,,,,,,,,,,,,,,,,,,,,,83057.0,83055.0,83055.0,83057.0,83057.0,83056.0,83055.0
698,,,,,,,,,,,,,,,,,,,,,,,,83176.0,83174.0,83174.0,83176.0,83176.0,83175.0,83174.0
699,,,,,,,,,,,,,,,,,,,,,,,,83295.0,83293.0,83293.0,83295.0,83295.0,83294.0,83293.0
700,,,,,,,,,,,,,,,,,,,,,,,,83414.0,83412.0,83412.0,83414.0,83414.0,83413.0,83412.0
701,,,,,,,,,,,,,,,,,,,,,,,,83533.0,83531.0,83531.0,83533.0,83533.0,83532.0,83531.0
702,,,,,,,,,,,,,,,,,,,,,,,,83652.0,83650.0,83650.0,83652.0,83652.0,83651.0,83650.0
703,,,,,,,,,,,,,,,,,,,,,,,,83771.0,83769.0,83769.0,83771.0,83771.0,83770.0,83769.0
704,,,,,,,,,,,,,,,,,,,,,,,,83890.0,83888.0,83888.0,83890.0,83890.0,83889.0,83888.0
705,,,,,,,,,,,,,,,,,,,,,,,,84009.0,84007.0,84007.0,84009.0,84009.0,84008.0,84007.0
706,,,,,,,,,,,,,,,,,,,,,,,,84128.0,84126.0,84126.0,84128.0,84128.0,84127.0,84126.0
707,,,,,,,,,,,,,,,,,,,,,,,,84247.0,84245.0,84245.0,84247.0,84247.0,84246.0,84245.0
708,,,,,,,,,,,,,,,,,,,,,,,,84366.0,84364.0,84364.0,84366.0,84366.0,84365.0,84364.0
709,,,,,,,,,,,,,,,,,,,,,,,,84485.0,84483.0,84483.0,84485.0,84485.0,84484.0,84483.0
710,,,,,,,,,,,,,,,,,,,,,,,,84604.0,84602.0,84602.0,84604.0,84604.0,84603.0,84602.0
711,,,,,,,,,,,,,,,,,,,,,,,,84723.0,84721.0,84721.0,84723.0,84723.0,84722.0,84721.0
712,,,,,,,,,,,,,,,,,,,,,,,,84842.0,84840.0,84840.0,84842.0,84842.0,84841.0,84840.0
713,,,,,,,,,,,,,,,,,,,,,,,,84961.0,84959.0,84959.0,84961.0,84961.0,84960.0,84959.0
714,,,,,,,,,,,,,,,,,,,,,,,,85080.0,85078.0,85078.0,85080.0,85080.0,85079.0,85078.0
715,,,,,,,,,,,,,,,,,,,,,,,,85199.0,85197.0,85197.0,85199.0,85198.0,85198.0,85197.0
716,,,,,,,,,,,,,,,,,,,,,,,,85318.0,85316.0,85316.0,85318.0,85317.0,85317.0,85316.0
717,,,,,,,,,,,,,,,,,,,,,,,,85437.0,85435.0,85435.0,85437.0,85436.0,85436.0,85435.0
718,,,,,,,,,,,,,,,,,,,,,,,,85556.0,85554.0,85554.0,85556.0,85555.0,85555.0,85554.0
719,,,,,,,,,,,,,,,,,,,,,,,,85674.0,85673.0,85673.0,85675.0,85674.0,85674.0,85673.0
720,,,,,,,,,,,,,,,,,,,,,,,,85793.0,85792.0,85792.0,85794.0,85792.0,85793.0,85792.0
721,,,,,,,,,,,,,,,,,,,,,,,,85912.0,85911.0,85911.0,85913.0,85911.0,85912.0,85911.0
722,,,,,,,,,,,,,,,,,,,,,,,,86030.0,86030.0,86030.0,86032.0,86030.0,86031.0,86030.0
723,,,,,,,,,,,,,,,,,,,,,,,,86149.0,86149.0,86149.0,86151.0,86149.0,86150.0,86149.0
724,,,,,,,,,,,,,,,,,,,,,,,,86268.0,86268.0,86268.0,86270.0,86268.0,86269.0,86268.0
725,,,,,,,,,,,,,,,,,,,,,,,,86387.0,86387.0,86387.0,86389.0,86387.0,86388.0,86387.0
726,,,,,,,,,,,,,,,,,,,,,,,,86506.0,86506.0,86506.0,86508.0,86506.0,86507.0,86506.0
727,,,,,,,,,,,,,,,,,,,,,,,,86625.0,86625.0,86625.0,86627.0,86625.0,86626.0,86625.0
728,,,,,,,,,,,,,,,,,,,,,,,,86744.0,86744.0,86744.0,86746.0,86744.0,86745.0,86744.0
729,,,,,,,,,,,,,,,,,,,,,,,,86863.0,86863.0,86863.0,86865.0,86863.0,86864.0,86863.0
730,,,,,,,,,,,,,,,,,,,,,,,,86982.0,86982.0,86982.0,86984.0,86982.0,86983.0,86982.0
731,,,,,,,,,,,,,,,,,,,,,,,,87101.0,87101.0,87101.0,87103.0,87101.0,87102.0,87101.0
732,,,,,,,,,,,,,,,,,,,,,,,,87220.0,87220.0,87220.0,87222.0,87220.0,87221.0,87220.0
733,,,,,,,,,,,,,,,,,,,,,,,,87339.0,87339.0,87339.0,87341.0,87339.0,87340.0,87339.0
734,,,,,,,,,,,,,,,,,,,,,,,,87458.0,87458.0,87458.0,87460.0,87458.0,87459.0,87458.0
735,,,,,,,,,,,,,,,,,,,,,,,,87577.0,87577.0,87577.0,87579.0,87577.0,87578.0,87577.0
736,,,,,,,,,,,,,,,,,,,,,,,,87696.0,87696.0,87696.0,87698.0,87696.0,87697.0,87696.0
737,,,,,,,,,,,,,,,,,,,,,,,,87815.0,87815.0,87815.0,87817.0,87815.0,87816.0,87815.0
738,,,,,,,,,,,,,,,,,,,,,,,,87934.0,87934.0,87934.0,87936.0,87934.0,87935.0,87934.0
739,,,,,,,,,,,,,,,,,,,,,,,,88053.0,88053.0,88053.0,88055.0,88053.0,88054.0,88053.0
740,,,,,,,,,,,,,,,,,,,,,,,,88172.0,88172.0,88172.0,88174.0,88172.0,88173.0,88172.0
741,,,,,,,,,,,,,,,,,,,,,,,,88291.0,88291.0,88291.0,88293.0,88291.0,88291.0,88291.0
742,,,,,,,,,,,,,,,,,,,,,,,,88410.0,88410.0,88410.0,88412.0,88410.0,88410.0,88410.0
743,,,,,,,,,,,,,,,,,,,,,,,,88529.0,88529.0,88529.0,88531.0,88529.0,88529.0,88529.0
744,,,,,,,,,,,,,,,,,,,,,,,,88648.0,88648.0,88648.0,88650.0,88648.0,88648.0,88648.0
745,,,,,,,,,,,,,,,,,,,,,,,,88767.0,88767.0,88767.0,88769.0,88767.0,88767.0,88767.0
746,,,,,,,,,,,,,,,,,,,,,,,,88886.0,88886.0,88886.0,88888.0,88886.0,88886.0,88886.0
747,,,,,,,,,,,,,,,,,,,,,,,,89005.0,89005.0,89005.0,89007.0,89005.0,89005.0,89005.0
748,,,,,,,,,,,,,,,,,,,,,,,,89124.0,89124.0,89124.0,89126.0,89124.0,89124.0,89124.0
749,,,,,,,,,,,,,,,,,,,,,,,,89243.0,89243.0,89243.0,89245.0,89243.0,89243.0,89243.0
750,,,,,,,,,,,,,,,,,,,,,,,,89362.0,89362.0,89362.0,89364.0,89362.0,89362.0,89362.0
751,,,,,,,,,,,,,,,,,,,,,,,,89481.0,89481.0,89481.0,89483.0,89481.0,89481.0,89481.0
752,,,,,,,,,,,,,,,,,,,,,,,,89600.0,89600.0,89600.0,89602.0,89600.0,89600.0,89600.0
753,,,,,,,,,,,,,,,,,,,,,,,,89719.0,89719.0,89719.0,89721.0,89719.0,89719.0,89719.0
754,,,,,,,,,,,,,,,,,,,,,,,,89838.0,89838.0,89838.0,89840.0,89838.0,89838.0,89838.0
755,,,,,,,,,,,,,,,,,,,,,,,,89957.0,89957.0,89957.0,89959.0,89957.0,89957.0,89957.0
756,,,,,,,,,,,,,,,,,,,,,,,,90076.0,90076.0,90076.0,90078.0,90076.0,90076.0,90076.0
757,,,,,,,,,,,,,,,,,,,,,,,,90195.0,90195.0,90195.0,90197.0,90195.0,90195.0,90195.0
758,,,,,,,,,,,,,,,,,,,,,,,,90314.0,90314.0,90314.0,90316.0,90314.0,90314.0,90314.0
759,,,,,,,,,,,,,,,,,,,,,,,,90433.0,90433.0,90433.0,90435.0,90433.0,90433.0,90433.0
760,,,,,,,,,,,,,,,,,,,,,,,,90552.0,90552.0,90552.0,90554.0,90552.0,90552.0,90552.0
761,,,,,,,,,,,,,,,,,,,,,,,,90671.0,90671.0,90671.0,90673.0,90671.0,90671.0,90671.0
762,,,,,,,,,,,,,,,,,,,,,,,,90790.0,90790.0,90790.0,90792.0,90790.0,90790.0,90790.0
763,,,,,,,,,,,,,,,,,,,,,,,,90909.0,90909.0,90909.0,90911.0,90909.0,90909.0,90909.0
764,,,,,,,,,,,,,,,,,,,,,,,,91028.0,91028.0,91028.0,91030.0,91028.0,91028.0,91028.0
765,,,,,,,,,,,,,,,,,,,,,,,,91147.0,91147.0,91147.0,91149.0,91147.0,91147.0,91147.0
766,,,,,,,,,,,,,,,,,,,,,,,,91266.0,91266.0,91266.0,91268.0,91266.0,91266.0,91266.0
767,,,,,,,,,,,,,,,,,,,,,,,,91385.0,91385.0,91385.0,91387.0,91385.0,91385.0,91385.0
768,,,,,,,,,,,,,,,,,,,,,,,,91504.0,91504.0,91504.0,91506.0,91504.0,91504.0,91504.0
769,,,,,,,,,,,,,,,,,,,,,,,,91623.0,91623.0,91623.0,91625.0,91623.0,91623.0,91623.0
770,,,,,,,,,,,,,,,,,,,,,,,,91742.0,91742.0,91742.0,91744.0,91742.0,91742.0,91742.0
771,,,,,,,,,,,,,,,,,,,,,,,,91861.0,91861.0,91861.0,91863.0,91861.0,91861.0,91861.0
772,,,,,,,,,,,,,,,,,,,,,,,,91980.0,91980.0,91980.0,91982.0,91980.0,91980.0,91980.0
773,,,,,,,,,,,,,,,,,,,,,,,,92099.0,92099.0,92099.0,92101.0,92099.0,92099.0,92099.0
774,,,,,,,,,,,,,,,,,,,,,,,,92218.0,92218.0,92218.0,92220.0,92218.0,92218.0,92218.0
775,,,,,,,,,,,,,,,,,,,,,,,,92337.0,92337.0,92337.0,92339.0,92337.0,92337.0,92337.0
776,,,,,,,,,,,,,,,,,,,,,,,,92456.0,92456.0,92456.0,92458.0,92456.0,92456.0,92456.0
777,,,,,,,,,,,,,,,,,,,,,,,,92575.0,92575.0,92575.0,92577.0,92575.0,92575.0,92575.0
778,,,,,,,,,,,,,,,,,,,,,,,,92694.0,92694.0,92694.0,92696.0,92694.0,92694.0,92694.0
779,,,,,,,,,,,,,,,,,,,,,,,,92813.0,92813.0,92813.0,92815.0,92813.0,92813.0,92813.0
780,,,,,,,,,,,,,,,,,,,,,,,,92932.0,92932.0,92932.0,92934.0,92932.0,92932.0,92932.0
781,,,,,,,,,,,,,,,,,,,,,,,,93051.0,93051.0,93051.0,93053.0,93051.0,93051.0,93051.0
782,,,,,,,,,,,,,,,,,,,,,,,,93170.0,93170.0,93170.0,93172.0,93170.0,93170.0,93170.0
783,,,,,,,,,,,,,,,,,,,,,,,,93289.0,93289.0,93289.0,93291.0,93289.0,93289.0,93289.0
784,,,,,,,,,,,,,,,,,,,,,,,,93408.0,93408.0,93408.0,93410.0,93408.0,93408.0,93408.0
785,,,,,,,,,,,,,,,,,,,,,,,,93527.0,93527.0,93527.0,93529.0,93527.0,93527.0,93527.0
786,,,,,,,,,,,,,,,,,,,,,,,,93646.0,93646.0,93646.0,93648.0,93645.0,93646.0,93646.0
787,,,,,,,,,,,,,,,,,,,,,,,,93765.0,93765.0,93765.0,93767.0,93764.0,93765.0,93765.0
788,,,,,,,,,,,,,,,,,,,,,,,,93884.0,93884.0,93884.0,93886.0,93883.0,93884.0,93884.0
789,,,,,,,,,,,,,,,,,,,,,,,,94003.0,94003.0,94003.0,94005.0,94002.0,94003.0,94003.0
790,,,,,,,,,,,,,,,,,,,,,,,,94122.0,94122.0,94122.0,94124.0,94121.0,94122.0,94122.0
791,,,,,,,,,,,,,,,,,,,,,,,,94241.0,94241.0,94241.0,94243.0,94240.0,94241.0,94241.0
792,,,,,,,,,,,,,,,,,,,,,,,,94360.0,94360.0,94360.0,94362.0,94359.0,94360.0,94360.0
793,,,,,,,,,,,,,,,,,,,,,,,,94479.0,94479.0,94479.0,94481.0,94478.0,94479.0,94479.0
794,,,,,,,,,,,,,,,,,,,,,,,,94598.0,94598.0,94598.0,94600.0,94597.0,94598.0,94598.0
795,,,,,,,,,,,,,,,,,,,,,,,,94717.0,94717.0,94717.0,94719.0,94716.0,94717.0,94717.0
796,,,,,,,,,,,,,,,,,,,,,,,,94836.0,94836.0,94836.0,94838.0,94835.0,94836.0,94836.0
797,,,,,,,,,,,,,,,,,,,,,,,,94955.0,94955.0,94955.0,94957.0,94954.0,94955.0,94955.0
798,,,,,,,,,,,,,,,,,,,,,,,,95074.0,95074.0,95074.0,95076.0,95073.0,95074.0,95074.0
799,,,,,,,,,,,,,,,,,,,,,,,,95193.0,95193.0,95193.0,95195.0,95192.0,95193.0,95193.0
800,,,,,,,,,,,,,,,,,,,,,,,,95312.0,95312.0,95312.0,95314.0,95311.0,95312.0,95312.0
801,,,,,,,,,,,,,,,,,,,,,,,,95431.0,95431.0,95431.0,95433.0,95430.0,95431.0,95431.0
802,,,,,,,,,,,,,,,,,,,,,,,,95550.0,95550.0,95550.0,95552.0,95549.0,95550.0,95550.0
803,,,,,,,,,,,,,,,,,,,,,,,,95669.0,95669.0,95669.0,95671.0,95668.0,95669.0,95669.0
804,,,,,,,,,,,,,,,,,,,,,,,,95788.0,95788.0,95788.0,95790.0,95787.0,95788.0,95788.0
805,,,,,,,,,,,,,,,,,,,,,,,,95907.0,95907.0,95907.0,95909.0,95906.0,95907.0,95907.0
806,,,,,,,,,,,,,,,,,,,,,,,,96026.0,96026.0,96026.0,96028.0,96025.0,96026.0,96026.0
807,,,,,,,,,,,,,,,,,,,,,,,,96145.0,96145.0,96145.0,96147.0,96144.0,96145.0,96145.0
808,,,,,,,,,,,,,,,,,,,,,,,,96264.0,96264.0,96264.0,96266.0,96263.0,96264.0,96264.0
809,,,,,,,,,,,,,,,,,,,,,,,,96383.0,96383.0,96383.0,96385.0,96382.0,96383.0,96383.0
810,,,,,,,,,,,,,,,,,,,,,,,,96502.0,96502.0,96502.0,96504.0,96501.0,96502.0,96502.0
811,,,,,,,,,,,,,,,,,,,,,,,,96621.0,96621.0,96621.0,96623.0,96620.0,96621.0,96621.0
812,,,,,,,,,,,,,,,,,,,,,,,,96739.0,96740.0,96740.0,96742.0,96739.0,96740.0,96740.0
813,,,,,,,,,,,,,,,,,,,,,,,,96858.0,96859.0,96859.0,96861.0,96858.0,96859.0,96859.0
814,,,,,,,,,,,,,,,,,,,,,,,,96977.0,96978.0,96978.0,96980.0,96977.0,96978.0,96978.0
815,,,,,,,,,,,,,,,,,,,,,,,,97096.0,97097.0,97097.0,97099.0,97096.0,97097.0,97097.0
816,,,,,,,,,,,,,,,,,,,,,,,,97215.0,97216.0,97216.0,97218.0,97215.0,97216.0,97216.0
817,,,,,,,,,,,,,,,,,,,,,,,,97334.0,97335.0,97335.0,97337.0,97334.0,97335.0,97335.0
818,,,,,,,,,,,,,,,,,,,,,,,,97453.0,97454.0,97454.0,97456.0,97453.0,97454.0,97454.0
819,,,,,,,,,,,,,,,,,,,,,,,,97572.0,97573.0,97573.0,97575.0,97572.0,97573.0,97573.0
820,,,,,,,,,,,,,,,,,,,,,,,,97691.0,97692.0,97692.0,97694.0,97691.0,97692.0,97692.0
821,,,,,,,,,,,,,,,,,,,,,,,,97810.0,97811.0,97811.0,97813.0,97810.0,97811.0,97811.0
822,,,,,,,,,,,,,,,,,,,,,,,,97929.0,97930.0,97930.0,97932.0,97929.0,97930.0,97930.0
823,,,,,,,,,,,,,,,,,,,,,,,,98048.0,98049.0,98049.0,98051.0,98048.0,98049.0,98049.0
824,,,,,,,,,,,,,,,,,,,,,,,,98167.0,98168.0,98168.0,98170.0,98167.0,98168.0,98168.0
825,,,,,,,,,,,,,,,,,,,,,,,,98286.0,98287.0,98287.0,98289.0,98286.0,98287.0,98287.0
826,,,,,,,,,,,,,,,,,,,,,,,,98405.0,98406.0,98406.0,98408.0,98405.0,98406.0,98406.0
827,,,,,,,,,,,,,,,,,,,,,,,,98524.0,98525.0,98525.0,98527.0,98524.0,98525.0,98525.0
828,,,,,,,,,,,,,,,,,,,,,,,,98643.0,98644.0,98644.0,98646.0,98643.0,98644.0,98644.0
829,,,,,,,,,,,,,,,,,,,,,,,,98762.0,98763.0,98763.0,98765.0,98762.0,98763.0,98763.0
830,,,,,,,,,,,,,,,,,,,,,,,,98881.0,98882.0,98882.0,98884.0,98881.0,98882.0,98882.0
831,,,,,,,,,,,,,,,,,,,,,,,,99000.0,99001.0,99001.0,99003.0,99000.0,99001.0,99001.0
832,,,,,,,,,,,,,,,,,,,,,,,,99119.0,99120.0,99120.0,99122.0,99119.0,99120.0,99120.0
833,,,,,,,,,,,,,,,,,,,,,,,,99238.0,99239.0,99239.0,99241.0,99238.0,99239.0,99239.0
834,,,,,,,,,,,,,,,,,,,,,,,,99357.0,99358.0,99358.0,99360.0,99357.0,99358.0,99358.0
835,,,,,,,,,,,,,,,,,,,,,,,,99476.0,99477.0,99477.0,99479.0,99476.0,99477.0,99477.0
836,,,,,,,,,,,,,,,,,,,,,,,,99595.0,99596.0,99596.0,99598.0,99595.0,99596.0,99596.0
837,,,,,,,,,,,,,,,,,,,,,,,,99714.0,99715.0,99715.0,99717.0,99714.0,99715.0,99715.0
838,,,,,,,,,,,,,,,,,,,,,,,,99833.0,99834.0,99834.0,99836.0,99833.0,99834.0,99834.0
839,,,,,,,,,,,,,,,,,,,,,,,,99952.0,99953.0,99953.0,99955.0,99952.0,99953.0,99953.0
840,,,,,,,,,,,,,,,,,,,,,,,,100071.0,100072.0,100072.0,100074.0,100071.0,100072.0,100072.0
841,,,,,,,,,,,,,,,,,,,,,,,,100190.0,100191.0,100191.0,100193.0,100190.0,100191.0,100191.0
842,,,,,,,,,,,,,,,,,,,,,,,,100309.0,100310.0,100310.0,100312.0,100309.0,100310.0,100310.0
843,,,,,,,,,,,,,,,,,,,,,,,,100428.0,100429.0,100429.0,100431.0,100428.0,100429.0,100429.0
844,,,,,,,,,,,,,,,,,,,,,,,,100547.0,100548.0,100548.0,100550.0,100547.0,100548.0,100548.0
845,,,,,,,,,,,,,,,,,,,,,,,,100666.0,100667.0,100667.0,100669.0,100666.0,100667.0,100667.0
846,,,,,,,,,,,,,,,,,,,,,,,,100785.0,100786.0,100786.0,100788.0,100785.0,100786.0,100786.0
847,,,,,,,,,,,,,,,,,,,,,,,,100904.0,100905.0,100905.0,100907.0,100904.0,100905.0,100905.0
848,,,,,,,,,,,,,,,,,,,,,,,,101023.0,101024.0,101024.0,101026.0,101023.0,101024.0,101024.0
849,,,,,,,,,,,,,,,,,,,,,,,,101142.0,101143.0,101143.0,101145.0,101142.0,101143.0,101143.0
850,,,,,,,,,,,,,,,,,,,,,,,,101261.0,101262.0,101262.0,101264.0,101261.0,101262.0,101262.0
851,,,,,,,,,,,,,,,,,,,,,,,,101380.0,101381.0,101381.0,101383.0,101380.0,101381.0,101381.0
852,,,,,,,,,,,,,,,,,,,,,,,,101499.0,101500.0,101500.0,101502.0,101499.0,101500.0,101500.0
853,,,,,,,,,,,,,,,,,,,,,,,,101618.0,101619.0,101619.0,101621.0,101618.0,101619.0,101619.0
854,,,,,,,,,,,,,,,,,,,,,,,,101737.0,101738.0,101738.0,101740.0,101737.0,101738.0,101738.0
855,,,,,,,,,,,,,,,,,,,,,,,,101856.0,101857.0,101857.0,101859.0,101856.0,101857.0,101857.0
856,,,,,,,,,,,,,,,,,,,,,,,,101975.0,101976.0,101976.0,101978.0,101975.0,101976.0,101976.0
857,,,,,,,,,,,,,,,,,,,,,,,,102094.0,102095.0,102095.0,102097.0,102094.0,102095.0,102095.0
858,,,,,,,,,,,,,,,,,,,,,,,,102213.0,102214.0,102214.0,102216.0,102213.0,102214.0,102214.0
859,,,,,,,,,,,,,,,,,,,,,,,,102332.0,102333.0,102333.0,102335.0,102332.0,102333.0,102333.0
860,,,,,,,,,,,,,,,,,,,,,,,,102451.0,102452.0,102452.0,102454.0,102451.0,102452.0,102452.0
861,,,,,,,,,,,,,,,,,,,,,,,,102570.0,102571.0,102571.0,102573.0,102570.0,102571.0,102571.0
862,,,,,,,,,,,,,,,,,,,,,,,,102689.0,102690.0,102690.0,102692.0,102689.0,102690.0,102690.0
863,,,,,,,,,,,,,,,,,,,,,,,,102808.0,102809.0,102809.0,102811.0,102808.0,102809.0,102809.0
864,,,,,,,,,,,,,,,,,,,,,,,,102927.0,102928.0,102928.0,102930.0,102927.0,102928.0,102928.0
865,,,,,,,,,,,,,,,,,,,,,,,,103046.0,103047.0,103047.0,103049.0,103046.0,103047.0,103047.0
866,,,,,,,,,,,,,,,,,,,,,,,,103165.0,103166.0,103166.0,103168.0,103165.0,103166.0,103166.0
867,,,,,,,,,,,,,,,,,,,,,,,,103284.0,103285.0,103285.0,103287.0,103284.0,103285.0,103285.0
868,,,,,,,,,,,,,,,,,,,,,,,,103403.0,103404.0,103404.0,103406.0,103403.0,103404.0,103404.0
869,,,,,,,,,,,,,,,,,,,,,,,,103522.0,103523.0,103523.0,103525.0,103522.0,103523.0,103523.0
870,,,,,,,,,,,,,,,,,,,,,,,,103641.0,103642.0,103642.0,103644.0,103641.0,103642.0,103642.0
871,,,,,,,,,,,,,,,,,,,,,,,,103760.0,103761.0,103761.0,103763.0,103760.0,103761.0,103761.0
872,,,,,,,,,,,,,,,,,,,,,,,,103879.0,103880.0,103880.0,103882.0,103879.0,103880.0,103880.0
873,,,,,,,,,,,,,,,,,,,,,,,,103998.0,103999.0,103998.0,104001.0,103998.0,103999.0,103999.0
874,,,,,,,,,,,,,,,,,,,,,,,,104117.0,104118.0,104117.0,104120.0,104117.0,104118.0,104118.0
875,,,,,,,,,,,,,,,,,,,,,,,,104236.0,104237.0,104236.0,104239.0,104236.0,104237.0,104237.0
876,,,,,,,,,,,,,,,,,,,,,,,,104355.0,104356.0,104355.0,104358.0,104355.0,104356.0,104356.0
877,,,,,,,,,,,,,,,,,,,,,,,,104474.0,104475.0,104474.0,104477.0,104474.0,104475.0,104475.0
878,,,,,,,,,,,,,,,,,,,,,,,,104593.0,104594.0,104593.0,104596.0,104593.0,104594.0,104594.0
879,,,,,,,,,,,,,,,,,,,,,,,,104712.0,104713.0,104712.0,104715.0,104712.0,104713.0,104713.0
880,,,,,,,,,,,,,,,,,,,,,,,,104831.0,104832.0,104831.0,104834.0,104831.0,104832.0,104832.0
881,,,,,,,,,,,,,,,,,,,,,,,,104950.0,104951.0,104950.0,104953.0,104950.0,104951.0,104951.0
882,,,,,,,,,,,,,,,,,,,,,,,,105069.0,105070.0,105069.0,105072.0,105069.0,105070.0,105070.0
883,,,,,,,,,,,,,,,,,,,,,,,,105188.0,105189.0,105188.0,105191.0,105188.0,105189.0,105189.0
884,,,,,,,,,,,,,,,,,,,,,,,,105307.0,105308.0,105307.0,105310.0,105307.0,105308.0,105308.0
885,,,,,,,,,,,,,,,,,,,,,,,,105426.0,105427.0,105426.0,105429.0,105426.0,105427.0,105427.0
886,,,,,,,,,,,,,,,,,,,,,,,,105545.0,105546.0,105545.0,105548.0,105545.0,105546.0,105546.0
887,,,,,,,,,,,,,,,,,,,,,,,,105664.0,105665.0,105664.0,105667.0,105664.0,105665.0,105665.0
888,,,,,,,,,,,,,,,,,,,,,,,,105783.0,105784.0,105783.0,105786.0,105783.0,105784.0,105784.0
889,,,,,,,,,,,,,,,,,,,,,,,,105902.0,105903.0,105902.0,105905.0,105902.0,105903.0,105903.0
890,,,,,,,,,,,,,,,,,,,,,,,,106021.0,106022.0,106021.0,106024.0,106021.0,106022.0,106022.0
891,,,,,,,,,,,,,,,,,,,,,,,,106140.0,106141.0,106140.0,106143.0,106140.0,106141.0,106141.0
892,,,,,,,,,,,,,,,,,,,,,,,,106259.0,106260.0,106259.0,106262.0,106259.0,106260.0,106260.0
893,,,,,,,,,,,,,,,,,,,,,,,,106378.0,106379.0,106378.0,106381.0,106378.0,106379.0,106379.0
894,,,,,,,,,,,,,,,,,,,,,,,,106497.0,106498.0,106497.0,106500.0,106497.0,106498.0,106498.0
895,,,,,,,,,,,,,,,,,,,,,,,,106616.0,106617.0,106616.0,106619.0,106616.0,106617.0,106617.0
896,,,,,,,,,,,,,,,,,,,,,,,,106735.0,106736.0,106735.0,106738.0,106735.0,106736.0,106736.0
897,,,,,,,,,,,,,,,,,,,,,,,,106854.0,106855.0,106854.0,106857.0,106854.0,106855.0,106855.0
898,,,,,,,,,,,,,,,,,,,,,,,,106973.0,106974.0,106973.0,106976.0,106973.0,106974.0,106974.0
899,,,,,,,,,,,,,,,,,,,,,,,,107092.0,107093.0,107092.0,107095.0,107092.0,107093.0,107093.0
900,,,,,,,,,,,,,,,,,,,,,,,,107211.0,107212.0,107211.0,107214.0,107211.0,107212.0,107212.0
901,,,,,,,,,,,,,,,,,,,,,,,,107330.0,107331.0,107330.0,107333.0,107330.0,107331.0,107331.0
902,,,,,,,,,,,,,,,,,,,,,,,,107449.0,107450.0,107449.0,107451.0,107449.0,107450.0,107450.0
903,,,,,,,,,,,,,,,,,,,,,,,,107568.0,107569.0,107568.0,107570.0,107568.0,107569.0,107569.0
904,,,,,,,,,,,,,,,,,,,,,,,,107687.0,107688.0,107687.0,107689.0,107687.0,107688.0,107688.0
905,,,,,,,,,,,,,,,,,,,,,,,,107806.0,107807.0,107806.0,107808.0,107806.0,107807.0,107807.0
906,,,,,,,,,,,,,,,,,,,,,,,,107925.0,107926.0,107925.0,107927.0,107925.0,107926.0,107926.0
907,,,,,,,,,,,,,,,,,,,,,,,,108044.0,108045.0,108044.0,108046.0,108044.0,108045.0,108045.0
908,,,,,,,,,,,,,,,,,,,,,,,,108163.0,108164.0,108163.0,108165.0,108163.0,108164.0,108164.0
909,,,,,,,,,,,,,,,,,,,,,,,,108282.0,108283.0,108282.0,108284.0,108282.0,108283.0,108283.0
910,,,,,,,,,,,,,,,,,,,,,,,,108401.0,108402.0,108401.0,108403.0,108401.0,108402.0,108402.0
911,,,,,,,,,,,,,,,,,,,,,,,,108520.0,108521.0,108520.0,108522.0,108520.0,108521.0,108521.0
912,,,,,,,,,,,,,,,,,,,,,,,,108639.0,108640.0,108639.0,108641.0,108639.0,108640.0,108640.0
913,,,,,,,,,,,,,,,,,,,,,,,,108758.0,108759.0,108758.0,108760.0,108758.0,108759.0,108759.0
914,,,,,,,,,,,,,,,,,,,,,,,,108877.0,108878.0,108877.0,108879.0,108877.0,108878.0,108878.0
915,,,,,,,,,,,,,,,,,,,,,,,,108996.0,108997.0,108996.0,108998.0,108996.0,108997.0,108997.0
916,,,,,,,,,,,,,,,,,,,,,,,,109115.0,109116.0,109115.0,109117.0,109115.0,109116.0,109115.0
917,,,,,,,,,,,,,,,,,,,,,,,,109234.0,109235.0,109234.0,109236.0,109234.0,109235.0,109234.0
918,,,,,,,,,,,,,,,,,,,,,,,,109353.0,109354.0,109353.0,109355.0,109353.0,109354.0,109353.0
919,,,,,,,,,,,,,,,,,,,,,,,,109472.0,109473.0,109472.0,109474.0,109472.0,109473.0,109472.0
920,,,,,,,,,,,,,,,,,,,,,,,,109591.0,109592.0,109591.0,109593.0,109591.0,109592.0,109591.0
921,,,,,,,,,,,,,,,,,,,,,,,,109710.0,109711.0,109710.0,109712.0,109710.0,109711.0,109710.0
922,,,,,,,,,,,,,,,,,,,,,,,,109829.0,109830.0,109829.0,109831.0,109829.0,109830.0,109829.0
923,,,,,,,,,,,,,,,,,,,,,,,,109948.0,109949.0,109948.0,109950.0,109948.0,109949.0,109948.0
924,,,,,,,,,,,,,,,,,,,,,,,,110067.0,110068.0,110067.0,110069.0,110067.0,110068.0,110067.0
925,,,,,,,,,,,,,,,,,,,,,,,,110186.0,110187.0,110186.0,110188.0,110186.0,110187.0,110186.0
926,,,,,,,,,,,,,,,,,,,,,,,,110305.0,110306.0,110305.0,110307.0,110305.0,110306.0,110305.0
927,,,,,,,,,,,,,,,,,,,,,,,,110424.0,110425.0,110424.0,110426.0,110424.0,110425.0,110424.0
928,,,,,,,,,,,,,,,,,,,,,,,,110543.0,110544.0,110543.0,110545.0,110543.0,110544.0,110543.0
929,,,,,,,,,,,,,,,,,,,,,,,,110662.0,110663.0,110662.0,110664.0,110662.0,110663.0,110662.0
930,,,,,,,,,,,,,,,,,,,,,,,,110781.0,110782.0,110781.0,110783.0,110781.0,110782.0,110781.0
931,,,,,,,,,,,,,,,,,,,,,,,,110900.0,110900.0,110900.0,110902.0,110900.0,110901.0,110900.0
932,,,,,,,,,,,,,,,,,,,,,,,,111019.0,111019.0,111019.0,111021.0,111019.0,111020.0,111019.0
933,,,,,,,,,,,,,,,,,,,,,,,,111138.0,111138.0,111138.0,111140.0,111138.0,111139.0,111138.0
934,,,,,,,,,,,,,,,,,,,,,,,,111257.0,111257.0,111257.0,111259.0,111257.0,111258.0,111257.0
935,,,,,,,,,,,,,,,,,,,,,,,,111376.0,111376.0,111376.0,111378.0,111376.0,111377.0,111376.0
936,,,,,,,,,,,,,,,,,,,,,,,,111495.0,111495.0,111495.0,111497.0,111495.0,111496.0,111495.0
937,,,,,,,,,,,,,,,,,,,,,,,,111614.0,111614.0,111614.0,111616.0,111614.0,111615.0,111614.0
938,,,,,,,,,,,,,,,,,,,,,,,,111733.0,111733.0,111733.0,111735.0,111733.0,111734.0,111733.0
939,,,,,,,,,,,,,,,,,,,,,,,,111852.0,111852.0,111852.0,111854.0,111852.0,111853.0,111852.0
940,,,,,,,,,,,,,,,,,,,,,,,,111971.0,111971.0,111971.0,111973.0,111971.0,111972.0,111971.0
941,,,,,,,,,,,,,,,,,,,,,,,,112090.0,112090.0,112090.0,112092.0,112090.0,112091.0,112090.0
942,,,,,,,,,,,,,,,,,,,,,,,,112209.0,112209.0,112209.0,112211.0,112209.0,112210.0,112209.0
943,,,,,,,,,,,,,,,,,,,,,,,,112328.0,112328.0,112328.0,112330.0,112328.0,112329.0,112328.0
944,,,,,,,,,,,,,,,,,,,,,,,,112447.0,112447.0,112447.0,112449.0,112447.0,112448.0,112447.0
945,,,,,,,,,,,,,,,,,,,,,,,,112566.0,112566.0,112566.0,112568.0,112566.0,112567.0,112566.0
946,,,,,,,,,,,,,,,,,,,,,,,,112685.0,112685.0,112685.0,112687.0,112685.0,112686.0,112685.0
947,,,,,,,,,,,,,,,,,,,,,,,,112804.0,112804.0,112804.0,112806.0,112804.0,112805.0,112804.0
948,,,,,,,,,,,,,,,,,,,,,,,,112923.0,112923.0,112923.0,112925.0,112923.0,112924.0,112923.0
949,,,,,,,,,,,,,,,,,,,,,,,,113042.0,113042.0,113042.0,113044.0,113042.0,113043.0,113042.0
950,,,,,,,,,,,,,,,,,,,,,,,,113161.0,113161.0,113161.0,113163.0,113161.0,113162.0,113161.0
951,,,,,,,,,,,,,,,,,,,,,,,,113280.0,113280.0,113280.0,113282.0,113280.0,113281.0,113280.0
952,,,,,,,,,,,,,,,,,,,,,,,,113399.0,113399.0,113399.0,113401.0,113399.0,113400.0,113399.0
953,,,,,,,,,,,,,,,,,,,,,,,,113518.0,113518.0,113518.0,113520.0,113518.0,113519.0,113518.0
954,,,,,,,,,,,,,,,,,,,,,,,,113637.0,113637.0,113637.0,113639.0,113637.0,113638.0,113637.0
955,,,,,,,,,,,,,,,,,,,,,,,,113756.0,113756.0,113756.0,113758.0,113756.0,113757.0,113756.0
956,,,,,,,,,,,,,,,,,,,,,,,,113875.0,113875.0,113875.0,113877.0,113875.0,113876.0,113875.0
957,,,,,,,,,,,,,,,,,,,,,,,,113994.0,113994.0,113994.0,113996.0,113994.0,113995.0,113994.0
958,,,,,,,,,,,,,,,,,,,,,,,,114113.0,114113.0,114113.0,114115.0,114113.0,114114.0,114113.0
959,,,,,,,,,,,,,,,,,,,,,,,,114232.0,114232.0,114232.0,114234.0,114232.0,114233.0,114232.0
960,,,,,,,,,,,,,,,,,,,,,,,,114351.0,114351.0,114351.0,114353.0,114351.0,114352.0,114351.0
961,,,,,,,,,,,,,,,,,,,,,,,,114470.0,114470.0,114470.0,114472.0,114470.0,114471.0,114470.0
962,,,,,,,,,,,,,,,,,,,,,,,,114589.0,114589.0,114589.0,114591.0,114589.0,114590.0,114589.0
963,,,,,,,,,,,,,,,,,,,,,,,,114708.0,114708.0,114708.0,114710.0,114708.0,114709.0,114708.0
964,,,,,,,,,,,,,,,,,,,,,,,,114827.0,114827.0,114827.0,114829.0,114827.0,114828.0,114827.0
965,,,,,,,,,,,,,,,,,,,,,,,,114946.0,114946.0,114946.0,114948.0,114946.0,114947.0,114946.0
966,,,,,,,,,,,,,,,,,,,,,,,,115065.0,115065.0,115065.0,115067.0,115065.0,115066.0,115065.0
967,,,,,,,,,,,,,,,,,,,,,,,,115184.0,115184.0,115184.0,115186.0,115184.0,115185.0,115184.0
968,,,,,,,,,,,,,,,,,,,,,,,,115303.0,115303.0,115303.0,115305.0,115303.0,115304.0,115303.0
969,,,,,,,,,,,,,,,,,,,,,,,,115422.0,115422.0,115422.0,115424.0,115422.0,115423.0,115422.0
970,,,,,,,,,,,,,,,,,,,,,,,,115541.0,115541.0,115541.0,115543.0,115541.0,115542.0,115541.0
971,,,,,,,,,,,,,,,,,,,,,,,,115660.0,115660.0,115660.0,115662.0,115660.0,115661.0,115660.0
972,,,,,,,,,,,,,,,,,,,,,,,,115779.0,115779.0,115779.0,115781.0,115779.0,115780.0,115779.0
973,,,,,,,,,,,,,,,,,,,,,,,,115898.0,115898.0,115898.0,115900.0,115898.0,115899.0,115898.0
974,,,,,,,,,,,,,,,,,,,,,,,,116017.0,116017.0,116017.0,116019.0,116017.0,116018.0,116017.0
975,,,,,,,,,,,,,,,,,,,,,,,,116136.0,116136.0,116136.0,116138.0,116136.0,116137.0,116136.0
976,,,,,,,,,,,,,,,,,,,,,,,,116255.0,116255.0,116255.0,116257.0,116255.0,116256.0,116255.0
977,,,,,,,,,,,,,,,,,,,,,,,,116374.0,116374.0,116374.0,116376.0,116374.0,116375.0,116374.0
978,,,,,,,,,,,,,,,,,,,,,,,,116493.0,116493.0,116493.0,116495.0,116493.0,116494.0,116493.0
979,,,,,,,,,,,,,,,,,,,,,,,,116612.0,116612.0,116612.0,116614.0,116612.0,116613.0,116612.0
980,,,,,,,,,,,,,,,,,,,,,,,,116731.0,116731.0,116731.0,116733.0,116731.0,116732.0,116731.0
981,,,,,,,,,,,,,,,,,,,,,,,,116850.0,116850.0,116850.0,116852.0,116850.0,116851.0,116850.0
982,,,,,,,,,,,,,,,,,,,,,,,,116969.0,116969.0,116969.0,116971.0,116969.0,116970.0,116969.0
983,,,,,,,,,,,,,,,,,,,,,,,,117088.0,117088.0,117088.0,117090.0,117088.0,117089.0,117088.0
984,,,,,,,,,,,,,,,,,,,,,,,,117207.0,117207.0,117207.0,117209.0,117207.0,117208.0,117207.0
985,,,,,,,,,,,,,,,,,,,,,,,,117326.0,117326.0,117326.0,117328.0,117326.0,117327.0,117326.0
986,,,,,,,,,,,,,,,,,,,,,,,,117445.0,117445.0,117445.0,117447.0,117445.0,117446.0,117445.0
987,,,,,,,,,,,,,,,,,,,,,,,,117564.0,117564.0,117564.0,117566.0,117564.0,117565.0,117564.0
988,,,,,,,,,,,,,,,,,,,,,,,,117683.0,117683.0,117683.0,117685.0,117683.0,117684.0,117683.0
989,,,,,,,,,,,,,,,,,,,,,,,,117802.0,117802.0,117802.0,117804.0,117802.0,117803.0,117802.0
990,,,,,,,,,,,,,,,,,,,,,,,,117921.0,117921.0,117921.0,117923.0,117921.0,117922.0,117921.0
991,,,,,,,,,,,,,,,,,,,,,,,,118040.0,118040.0,118040.0,118042.0,118040.0,118041.0,118040.0
992,,,,,,,,,,,,,,,,,,,,,,,,118159.0,118159.0,118159.0,118161.0,118159.0,118160.0,118159.0
993,,,,,,,,,,,,,,,,,,,,,,,,118278.0,118278.0,118278.0,118280.0,118278.0,118279.0,118278.0
994,,,,,,,,,,,,,,,,,,,,,,,,118397.0,118397.0,118397.0,118399.0,118397.0,118398.0,118397.0
995,,,,,,,,,,,,,,,,,,,,,,,,118516.0,118516.0,118515.0,118518.0,118516.0,118517.0,118516.0
996,,,,,,,,,,,,,,,,,,,,,,,,118635.0,118635.0,118634.0,118637.0,118635.0,118636.0,118635.0
997,,,,,,,,,,,,,,,,,,,,,,,,118754.0,118754.0,118753.0,118756.0,118754.0,118755.0,118754.0
998,,,,,,,,,,,,,,,,,,,,,,,,118873.0,118873.0,118872.0,118875.0,118873.0,118874.0,118873.0
999,,,,,,,,,,,,,,,,,,,,,,,,118992.0,118992.0,118991.0,118994.0,118992.0,118993.0,118992.0
1000,,,,,,,,,,,,,,,,,,,,,,,,119111.0,119111.0,119110.0,119113.0,119111.0,119112.0,119111.0
1001,,,,,,,,,,,,,,,,,,,,,,,,119230.0,119230.0,119229.0,119232.0,119230.0,119230.0,119230.0
1002,,,,,,,,,,,,,,,,,,,,,,,,119349.0,119349.0,119348.0,119351.0,119349.0,119349.0,119349.0
1003,,,,,,,,,,,,,,,,,,,,,,,,119468.0,119468.0,119467.0,119470.0,119468.0,119468.0,119468.0
1004,,,,,,,,,,,,,,,,,,,,,,,,119587.0,119587.0,119586.0,119589.0,119587.0,119587.0,119587.0
1005,,,,,,,,,,,,,,,,,,,,,,,,119706.0,119706.0,119705.0,119708.0,119706.0,119706.0,119706.0
1006,,,,,,,,,,,,,,,,,,,,,,,,119825.0,119825.0,119824.0,119827.0,119825.0,119825.0,119825.0
1007,,,,,,,,,,,,,,,,,,,,,,,,119944.0,119944.0,119943.0,119946.0,119944.0,119944.0,119944.0
1008,,,,,,,,,,,,,,,,,,,,,,,,120063.0,120063.0,120062.0,120065.0,120063.0,120063.0,120063.0
1009,,,,,,,,,,,,,,,,,,,,,,,,120182.0,120182.0,120181.0,120184.0,120182.0,120182.0,120182.0
1010,,,,,,,,,,,,,,,,,,,,,,,,120301.0,120301.0,120300.0,120303.0,120301.0,120301.0,120301.0
1011,,,,,,,,,,,,,,,,,,,,,,,,120420.0,120420.0,120419.0,120422.0,120420.0,120420.0,120420.0
1012,,,,,,,,,,,,,,,,,,,,,,,,120539.0,120539.0,120538.0,120541.0,120539.0,120539.0,120539.0
1013,,,,,,,,,,,,,,,,,,,,,,,,120658.0,120658.0,120657.0,120660.0,120658.0,120658.0,120658.0
1014,,,,,,,,,,,,,,,,,,,,,,,,120777.0,120777.0,120776.0,120779.0,120777.0,120777.0,120777.0
1015,,,,,,,,,,,,,,,,,,,,,,,,120896.0,120896.0,120895.0,120898.0,120896.0,120896.0,120896.0
1016,,,,,,,,,,,,,,,,,,,,,,,,121015.0,121015.0,121014.0,121017.0,121015.0,121015.0,121015.0
1017,,,,,,,,,,,,,,,,,,,,,,,,121134.0,121134.0,121133.0,121136.0,121134.0,121134.0,121134.0
1018,,,,,,,,,,,,,,,,,,,,,,,,121253.0,121253.0,121252.0,121255.0,121253.0,121253.0,121253.0
1019,,,,,,,,,,,,,,,,,,,,,,,,121372.0,121372.0,121371.0,121374.0,121372.0,121372.0,121372.0
1020,,,,,,,,,,,,,,,,,,,,,,,,121491.0,121491.0,121490.0,121493.0,121491.0,121491.0,121491.0
1021,,,,,,,,,,,,,,,,,,,,,,,,121610.0,121610.0,121609.0,121612.0,121610.0,121610.0,121610.0
1022,,,,,,,,,,,,,,,,,,,,,,,,121729.0,121729.0,121728.0,121731.0,121729.0,121729.0,121729.0
1023,,,,,,,,,,,,,,,,,,,,,,,,121848.0,121848.0,121847.0,121850.0,121848.0,121848.0,121848.0
1024,,,,,,,,,,,,,,,,,,,,,,,,121967.0,121967.0,121966.0,121969.0,121967.0,121967.0,121967.0
1025,,,,,,,,,,,,,,,,,,,,,,,,122086.0,122086.0,122085.0,122088.0,122086.0,122086.0,122086.0
1026,,,,,,,,,,,,,,,,,,,,,,,,122205.0,122205.0,122204.0,122207.0,122205.0,122205.0,122205.0
1027,,,,,,,,,,,,,,,,,,,,,,,,122324.0,122324.0,122323.0,122326.0,122324.0,122324.0,122324.0
1028,,,,,,,,,,,,,,,,,,,,,,,,122443.0,122443.0,122442.0,122445.0,122443.0,122443.0,122443.0
1029,,,,,,,,,,,,,,,,,,,,,,,,122562.0,122562.0,122561.0,122564.0,122562.0,122562.0,122562.0
1030,,,,,,,,,,,,,,,,,,,,,,,,122681.0,122681.0,122680.0,122683.0,122681.0,122681.0,122681.0
1031,,,,,,,,,,,,,,,,,,,,,,,,122800.0,122800.0,122799.0,122802.0,122800.0,122800.0,122800.0
1032,,,,,,,,,,,,,,,,,,,,,,,,122919.0,122919.0,122918.0,122921.0,122919.0,122919.0,122919.0
1033,,,,,,,,,,,,,,,,,,,,,,,,123038.0,123038.0,123037.0,123040.0,123038.0,123038.0,123038.0
1034,,,,,,,,,,,,,,,,,,,,,,,,123157.0,123157.0,123156.0,123159.0,123157.0,123157.0,123157.0
1035,,,,,,,,,,,,,,,,,,,,,,,,123276.0,123276.0,123275.0,123278.0,123276.0,123276.0,123276.0
1036,,,,,,,,,,,,,,,,,,,,,,,,123395.0,123395.0,123394.0,123397.0,123395.0,123395.0,123395.0
1037,,,,,,,,,,,,,,,,,,,,,,,,123514.0,123514.0,123513.0,123516.0,123514.0,123514.0,123514.0
1038,,,,,,,,,,,,,,,,,,,,,,,,123633.0,123633.0,123632.0,123635.0,123633.0,123633.0,123633.0
1039,,,,,,,,,,,,,,,,,,,,,,,,123752.0,123752.0,123751.0,123754.0,123752.0,123752.0,123752.0
1040,,,,,,,,,,,,,,,,,,,,,,,,123871.0,123871.0,123870.0,123873.0,123871.0,123871.0,123871.0
1041,,,,,,,,,,,,,,,,,,,,,,,,123990.0,123990.0,123988.0,123992.0,123990.0,123990.0,123990.0
1042,,,,,,,,,,,,,,,,,,,,,,,,124109.0,124109.0,124107.0,124111.0,124109.0,124109.0,124109.0
1043,,,,,,,,,,,,,,,,,,,,,,,,124228.0,124228.0,124226.0,124230.0,124228.0,124228.0,124228.0
1044,,,,,,,,,,,,,,,,,,,,,,,,124347.0,124347.0,124345.0,124349.0,124347.0,124347.0,124347.0
1045,,,,,,,,,,,,,,,,,,,,,,,,124466.0,124466.0,124464.0,124468.0,124466.0,124466.0,124466.0
1046,,,,,,,,,,,,,,,,,,,,,,,,124585.0,124585.0,124583.0,124587.0,124585.0,124585.0,124585.0
1047,,,,,,,,,,,,,,,,,,,,,,,,124704.0,124704.0,124702.0,124706.0,124704.0,124704.0,124704.0
1048,,,,,,,,,,,,,,,,,,,,,,,,124823.0,124823.0,124821.0,124825.0,124823.0,124823.0,124823.0
1049,,,,,,,,,,,,,,,,,,,,,,,,124942.0,124942.0,124940.0,124944.0,124942.0,124942.0,124942.0
1050,,,,,,,,,,,,,,,,,,,,,,,,125061.0,125061.0,125059.0,125063.0,125061.0,125061.0,125061.0
1051,,,,,,,,,,,,,,,,,,,,,,,,125180.0,125180.0,125178.0,125182.0,125180.0,125180.0,125180.0
1052,,,,,,,,,,,,,,,,,,,,,,,,125299.0,125299.0,125297.0,125301.0,125299.0,125299.0,125299.0
1053,,,,,,,,,,,,,,,,,,,,,,,,125418.0,125418.0,125416.0,125419.0,125418.0,125418.0,125418.0
1054,,,,,,,,,,,,,,,,,,,,,,,,125537.0,125537.0,125535.0,125538.0,125537.0,125537.0,125537.0
1055,,,,,,,,,,,,,,,,,,,,,,,,125656.0,125656.0,125654.0,125657.0,125656.0,125656.0,125656.0
1056,,,,,,,,,,,,,,,,,,,,,,,,125775.0,125775.0,125773.0,125776.0,125775.0,125775.0,125775.0
1057,,,,,,,,,,,,,,,,,,,,,,,,125894.0,125894.0,125892.0,125895.0,125894.0,125894.0,125894.0
1058,,,,,,,,,,,,,,,,,,,,,,,,126013.0,126013.0,126011.0,126014.0,126013.0,126013.0,126013.0
1059,,,,,,,,,,,,,,,,,,,,,,,,126132.0,126132.0,126130.0,126133.0,126132.0,126132.0,126132.0
1060,,,,,,,,,,,,,,,,,,,,,,,,126251.0,126251.0,126249.0,126252.0,126251.0,126251.0,126251.0
1061,,,,,,,,,,,,,,,,,,,,,,,,126370.0,126370.0,126368.0,126371.0,126370.0,126370.0,126370.0
1062,,,,,,,,,,,,,,,,,,,,,,,,126489.0,126489.0,126487.0,126490.0,126489.0,126489.0,126489.0
1063,,,,,,,,,,,,,,,,,,,,,,,,126608.0,126608.0,126606.0,126609.0,126608.0,126608.0,126608.0
1064,,,,,,,,,,,,,,,,,,,,,,,,126727.0,126727.0,126725.0,126728.0,126727.0,126727.0,126727.0
1065,,,,,,,,,,,,,,,,,,,,,,,,126846.0,126846.0,126844.0,126847.0,126846.0,126846.0,126846.0
1066,,,,,,,,,,,,,,,,,,,,,,,,126965.0,126965.0,126963.0,126966.0,126965.0,126965.0,126965.0
1067,,,,,,,,,,,,,,,,,,,,,,,,127084.0,127084.0,127082.0,127085.0,127084.0,127084.0,127084.0
1068,,,,,,,,,,,,,,,,,,,,,,,,127203.0,127203.0,127201.0,127204.0,127203.0,127203.0,127203.0
1069,,,,,,,,,,,,,,,,,,,,,,,,127322.0,127322.0,127320.0,127323.0,127322.0,127322.0,127322.0
1070,,,,,,,,,,,,,,,,,,,,,,,,127441.0,127441.0,127439.0,127442.0,127441.0,127441.0,127441.0
1071,,,,,,,,,,,,,,,,,,,,,,,,127560.0,127560.0,127558.0,127561.0,127560.0,127560.0,127560.0
1072,,,,,,,,,,,,,,,,,,,,,,,,127679.0,127679.0,127677.0,127680.0,127679.0,127679.0,127679.0
1073,,,,,,,,,,,,,,,,,,,,,,,,127798.0,127798.0,127796.0,127799.0,127798.0,127798.0,127798.0
1074,,,,,,,,,,,,,,,,,,,,,,,,127917.0,127917.0,127915.0,127918.0,127917.0,127917.0,127917.0
1075,,,,,,,,,,,,,,,,,,,,,,,,128036.0,128036.0,128034.0,128037.0,128036.0,128036.0,128036.0
1076,,,,,,,,,,,,,,,,,,,,,,,,128155.0,128155.0,128153.0,128156.0,128155.0,128155.0,128155.0
1077,,,,,,,,,,,,,,,,,,,,,,,,128274.0,128274.0,128272.0,128275.0,128274.0,128274.0,128274.0
1078,,,,,,,,,,,,,,,,,,,,,,,,128393.0,128393.0,128391.0,128394.0,128393.0,128393.0,128393.0
1079,,,,,,,,,,,,,,,,,,,,,,,,128512.0,128512.0,128510.0,128513.0,128512.0,128512.0,128512.0
1080,,,,,,,,,,,,,,,,,,,,,,,,128631.0,128631.0,128629.0,128632.0,128631.0,128631.0,128631.0
1081,,,,,,,,,,,,,,,,,,,,,,,,128750.0,128750.0,128748.0,128751.0,128750.0,128750.0,128750.0
1082,,,,,,,,,,,,,,,,,,,,,,,,128869.0,128869.0,128867.0,128870.0,128869.0,128869.0,128869.0
1083,,,,,,,,,,,,,,,,,,,,,,,,128988.0,128988.0,128986.0,128989.0,128988.0,128988.0,128988.0
1084,,,,,,,,,,,,,,,,,,,,,,,,129107.0,129107.0,129105.0,129108.0,129107.0,129107.0,129107.0
1085,,,,,,,,,,,,,,,,,,,,,,,,129226.0,129226.0,129224.0,129227.0,129226.0,129226.0,129226.0
1086,,,,,,,,,,,,,,,,,,,,,,,,129345.0,129345.0,129343.0,129346.0,129345.0,129345.0,129345.0
1087,,,,,,,,,,,,,,,,,,,,,,,,129464.0,129464.0,129462.0,129465.0,129464.0,129464.0,129464.0
1088,,,,,,,,,,,,,,,,,,,,,,,,129583.0,129583.0,129581.0,129584.0,129583.0,129583.0,129583.0
1089,,,,,,,,,,,,,,,,,,,,,,,,129702.0,129702.0,129700.0,129703.0,129702.0,129702.0,129702.0
1090,,,,,,,,,,,,,,,,,,,,,,,,129821.0,129821.0,129819.0,129822.0,129821.0,129821.0,129821.0
1091,,,,,,,,,,,,,,,,,,,,,,,,129940.0,129940.0,129938.0,129941.0,129940.0,129940.0,129940.0
1092,,,,,,,,,,,,,,,,,,,,,,,,130059.0,130059.0,130057.0,130060.0,130059.0,130059.0,130059.0
1093,,,,,,,,,,,,,,,,,,,,,,,,130178.0,130178.0,130176.0,130179.0,130178.0,130178.0,130178.0
1094,,,,,,,,,,,,,,,,,,,,,,,,130297.0,130297.0,130295.0,130298.0,130297.0,130297.0,130297.0
1095,,,,,,,,,,,,,,,,,,,,,,,,130416.0,130416.0,130414.0,130417.0,130416.0,130416.0,130416.0
1096,,,,,,,,,,,,,,,,,,,,,,,,130535.0,130535.0,130533.0,130536.0,130535.0,130535.0,130535.0
1097,,,,,,,,,,,,,,,,,,,,,,,,130654.0,130654.0,130652.0,130655.0,130654.0,130654.0,130654.0
1098,,,,,,,,,,,,,,,,,,,,,,,,130773.0,130773.0,130771.0,130774.0,130773.0,130773.0,130773.0
1099,,,,,,,,,,,,,,,,,,,,,,,,130892.0,130892.0,130890.0,130893.0,130892.0,130892.0,130892.0
1100,,,,,,,,,,,,,,,,,,,,,,,,131011.0,131011.0,131009.0,131012.0,131011.0,131011.0,131011.0
1101,,,,,,,,,,,,,,,,,,,,,,,,131130.0,131130.0,131128.0,131131.0,131130.0,131130.0,131130.0
1102,,,,,,,,,,,,,,,,,,,,,,,,131249.0,131249.0,131247.0,131250.0,131249.0,131249.0,131249.0
1103,,,,,,,,,,,,,,,,,,,,,,,,131368.0,131368.0,131366.0,131369.0,131368.0,131368.0,131368.0
1104,,,,,,,,,,,,,,,,,,,,,,,,131487.0,131487.0,131485.0,131488.0,131487.0,131487.0,131487.0
1105,,,,,,,,,,,,,,,,,,,,,,,,131606.0,131606.0,131604.0,131607.0,131606.0,131606.0,131606.0
1106,,,,,,,,,,,,,,,,,,,,,,,,131725.0,131725.0,131723.0,131726.0,131725.0,131725.0,131725.0
1107,,,,,,,,,,,,,,,,,,,,,,,,131844.0,131844.0,131842.0,131845.0,131844.0,131844.0,131844.0
1108,,,,,,,,,,,,,,,,,,,,,,,,131963.0,131963.0,131961.0,131964.0,131963.0,131963.0,131963.0
1109,,,,,,,,,,,,,,,,,,,,,,,,132082.0,132082.0,132080.0,132083.0,132082.0,132082.0,132082.0
1110,,,,,,,,,,,,,,,,,,,,,,,,132201.0,132201.0,132199.0,132202.0,132201.0,132201.0,132201.0
1111,,,,,,,,,,,,,,,,,,,,,,,,132320.0,132320.0,132318.0,132321.0,132320.0,132320.0,132320.0
1112,,,,,,,,,,,,,,,,,,,,,,,,132439.0,132439.0,132437.0,132440.0,132439.0,132439.0,132439.0
1113,,,,,,,,,,,,,,,,,,,,,,,,132558.0,132558.0,132556.0,132559.0,132558.0,132558.0,132558.0
1114,,,,,,,,,,,,,,,,,,,,,,,,132677.0,132677.0,132675.0,132678.0,132677.0,132677.0,132677.0
1115,,,,,,,,,,,,,,,,,,,,,,,,132796.0,132796.0,132794.0,132797.0,132796.0,132796.0,132796.0
1116,,,,,,,,,,,,,,,,,,,,,,,,132915.0,132915.0,132913.0,132916.0,132915.0,132915.0,132915.0
1117,,,,,,,,,,,,,,,,,,,,,,,,133034.0,133034.0,133032.0,133035.0,133034.0,133034.0,133034.0
1118,,,,,,,,,,,,,,,,,,,,,,,,133153.0,133153.0,133151.0,133154.0,133153.0,133153.0,133153.0
1119,,,,,,,,,,,,,,,,,,,,,,,,133272.0,133272.0,133270.0,133273.0,133272.0,133272.0,133272.0
1120,,,,,,,,,,,,,,,,,,,,,,,,133391.0,133391.0,133389.0,133392.0,133391.0,133391.0,133391.0
1121,,,,,,,,,,,,,,,,,,,,,,,,133510.0,133510.0,133508.0,133511.0,133510.0,133510.0,133510.0
1122,,,,,,,,,,,,,,,,,,,,,,,,133629.0,133629.0,133627.0,133630.0,133629.0,133629.0,133629.0
1123,,,,,,,,,,,,,,,,,,,,,,,,133748.0,133748.0,133746.0,133749.0,133748.0,133748.0,133748.0
1124,,,,,,,,,,,,,,,,,,,,,,,,133867.0,133867.0,133865.0,133868.0,133867.0,133867.0,133867.0
1125,,,,,,,,,,,,,,,,,,,,,,,,133986.0,133986.0,133984.0,133987.0,133986.0,133986.0,133986.0
1126,,,,,,,,,,,,,,,,,,,,,,,,134105.0,134105.0,134103.0,134106.0,134105.0,134105.0,134105.0
1127,,,,,,,,,,,,,,,,,,,,,,,,134224.0,134224.0,134222.0,134225.0,134224.0,134224.0,134224.0
1128,,,,,,,,,,,,,,,,,,,,,,,,134343.0,134343.0,134341.0,134344.0,134343.0,134343.0,134343.0
1129,,,,,,,,,,,,,,,,,,,,,,,,134462.0,134462.0,134460.0,134463.0,134462.0,134462.0,134462.0
1130,,,,,,,,,,,,,,,,,,,,,,,,134581.0,134581.0,134579.0,134582.0,134581.0,134581.0,134581.0
1131,,,,,,,,,,,,,,,,,,,,,,,,134700.0,134700.0,134698.0,134701.0,134700.0,134700.0,134700.0
1132,,,,,,,,,,,,,,,,,,,,,,,,134819.0,134819.0,134817.0,134820.0,134819.0,134819.0,134819.0
1133,,,,,,,,,,,,,,,,,,,,,,,,134938.0,134938.0,134935.0,134939.0,134938.0,134938.0,134938.0
1134,,,,,,,,,,,,,,,,,,,,,,,,135057.0,135057.0,135054.0,135058.0,135057.0,135057.0,135057.0
1135,,,,,,,,,,,,,,,,,,,,,,,,135176.0,135176.0,135173.0,135177.0,135176.0,135176.0,135176.0
1136,,,,,,,,,,,,,,,,,,,,,,,,135295.0,135295.0,135292.0,135296.0,135295.0,135295.0,135295.0
1137,,,,,,,,,,,,,,,,,,,,,,,,135414.0,135414.0,135411.0,135415.0,135414.0,135414.0,135414.0
1138,,,,,,,,,,,,,,,,,,,,,,,,135533.0,135533.0,135530.0,135534.0,135533.0,135533.0,135533.0
1139,,,,,,,,,,,,,,,,,,,,,,,,135652.0,135652.0,135649.0,135653.0,135652.0,135652.0,135652.0
1140,,,,,,,,,,,,,,,,,,,,,,,,135771.0,135771.0,135768.0,135772.0,135771.0,135771.0,135771.0
1141,,,,,,,,,,,,,,,,,,,,,,,,135890.0,135890.0,135887.0,135891.0,135890.0,135890.0,135890.0
1142,,,,,,,,,,,,,,,,,,,,,,,,136009.0,136009.0,136006.0,136010.0,136009.0,136009.0,136009.0
1143,,,,,,,,,,,,,,,,,,,,,,,,136128.0,136128.0,136125.0,136129.0,136128.0,136128.0,136128.0
1144,,,,,,,,,,,,,,,,,,,,,,,,136247.0,136247.0,136244.0,136248.0,136247.0,136247.0,136247.0
1145,,,,,,,,,,,,,,,,,,,,,,,,136366.0,136366.0,136363.0,136367.0,136366.0,136366.0,136366.0
1146,,,,,,,,,,,,,,,,,,,,,,,,136485.0,136485.0,136482.0,136486.0,136485.0,136485.0,136485.0
1147,,,,,,,,,,,,,,,,,,,,,,,,136604.0,136604.0,136601.0,136605.0,136604.0,136604.0,136603.0
1148,,,,,,,,,,,,,,,,,,,,,,,,136723.0,136723.0,136720.0,136724.0,136723.0,136723.0,136722.0
1149,,,,,,,,,,,,,,,,,,,,,,,,136842.0,136842.0,136839.0,136843.0,136842.0,136842.0,136841.0
1150,,,,,,,,,,,,,,,,,,,,,,,,136961.0,136961.0,136958.0,136962.0,136961.0,136961.0,136960.0
1151,,,,,,,,,,,,,,,,,,,,,,,,137080.0,137080.0,137077.0,137081.0,137080.0,137080.0,137079.0
1152,,,,,,,,,,,,,,,,,,,,,,,,137199.0,137199.0,137196.0,137200.0,137199.0,137199.0,137198.0
1153,,,,,,,,,,,,,,,,,,,,,,,,137318.0,137318.0,137315.0,137319.0,137318.0,137318.0,137317.0
1154,,,,,,,,,,,,,,,,,,,,,,,,137437.0,137437.0,137434.0,137438.0,137437.0,137437.0,137436.0
1155,,,,,,,,,,,,,,,,,,,,,,,,137556.0,137556.0,137553.0,137556.0,137556.0,137556.0,137555.0
1156,,,,,,,,,,,,,,,,,,,,,,,,137675.0,137675.0,137672.0,137675.0,137675.0,137675.0,137674.0
1157,,,,,,,,,,,,,,,,,,,,,,,,137794.0,137794.0,137791.0,137794.0,137794.0,137794.0,137793.0
1158,,,,,,,,,,,,,,,,,,,,,,,,137913.0,137913.0,137910.0,137913.0,137913.0,137913.0,137912.0
1159,,,,,,,,,,,,,,,,,,,,,,,,138032.0,138032.0,138029.0,138032.0,138032.0,138032.0,138031.0
1160,,,,,,,,,,,,,,,,,,,,,,,,138151.0,138151.0,138148.0,138151.0,138151.0,138151.0,138150.0
1161,,,,,,,,,,,,,,,,,,,,,,,,138270.0,138270.0,138267.0,138270.0,138270.0,138270.0,138269.0
1162,,,,,,,,,,,,,,,,,,,,,,,,138389.0,138389.0,138386.0,138389.0,138389.0,138389.0,138388.0
1163,,,,,,,,,,,,,,,,,,,,,,,,138508.0,138508.0,138505.0,138508.0,138508.0,138508.0,138507.0
1164,,,,,,,,,,,,,,,,,,,,,,,,138627.0,138627.0,138624.0,138627.0,138627.0,138627.0,138626.0
1165,,,,,,,,,,,,,,,,,,,,,,,,138746.0,138746.0,138743.0,138746.0,138746.0,138746.0,138745.0
1166,,,,,,,,,,,,,,,,,,,,,,,,138865.0,138865.0,138862.0,138865.0,138865.0,138865.0,138864.0
1167,,,,,,,,,,,,,,,,,,,,,,,,138984.0,138984.0,138981.0,138984.0,138984.0,138984.0,138983.0
1168,,,,,,,,,,,,,,,,,,,,,,,,139103.0,139103.0,139100.0,139103.0,139103.0,139103.0,139102.0
1169,,,,,,,,,,,,,,,,,,,,,,,,139222.0,139222.0,139219.0,139222.0,139222.0,139222.0,139221.0
1170,,,,,,,,,,,,,,,,,,,,,,,,139341.0,139341.0,139338.0,139341.0,139341.0,139341.0,139340.0
1171,,,,,,,,,,,,,,,,,,,,,,,,139460.0,139460.0,139457.0,139460.0,139460.0,139460.0,139459.0
1172,,,,,,,,,,,,,,,,,,,,,,,,139579.0,139579.0,139576.0,139579.0,139579.0,139579.0,139578.0
1173,,,,,,,,,,,,,,,,,,,,,,,,139698.0,139698.0,139695.0,139698.0,139698.0,139698.0,139697.0
1174,,,,,,,,,,,,,,,,,,,,,,,,139817.0,139817.0,139814.0,139817.0,139817.0,139817.0,139816.0
1175,,,,,,,,,,,,,,,,,,,,,,,,139936.0,139936.0,139933.0,139936.0,139936.0,139936.0,139935.0
1176,,,,,,,,,,,,,,,,,,,,,,,,140055.0,140055.0,140052.0,140055.0,140055.0,140055.0,140054.0
1177,,,,,,,,,,,,,,,,,,,,,,,,140174.0,140174.0,140171.0,140174.0,140174.0,140174.0,140173.0
1178,,,,,,,,,,,,,,,,,,,,,,,,140293.0,140293.0,140290.0,140293.0,140293.0,140293.0,140292.0
1179,,,,,,,,,,,,,,,,,,,,,,,,140412.0,140412.0,140409.0,140412.0,140412.0,140412.0,140411.0
1180,,,,,,,,,,,,,,,,,,,,,,,,140531.0,140531.0,140528.0,140531.0,140531.0,140531.0,140530.0
1181,,,,,,,,,,,,,,,,,,,,,,,,140650.0,140650.0,140647.0,140650.0,140650.0,140650.0,140649.0
1182,,,,,,,,,,,,,,,,,,,,,,,,140769.0,140769.0,140766.0,140769.0,140769.0,140769.0,140768.0
1183,,,,,,,,,,,,,,,,,,,,,,,,140888.0,140888.0,140885.0,140888.0,140888.0,140888.0,140887.0
1184,,,,,,,,,,,,,,,,,,,,,,,,141007.0,141007.0,141004.0,141007.0,141007.0,141007.0,141006.0
1185,,,,,,,,,,,,,,,,,,,,,,,,141126.0,141126.0,141123.0,141126.0,141126.0,141126.0,141125.0
1186,,,,,,,,,,,,,,,,,,,,,,,,141245.0,141245.0,141242.0,141245.0,141245.0,141245.0,141244.0
1187,,,,,,,,,,,,,,,,,,,,,,,,141364.0,141364.0,141361.0,141364.0,141364.0,141364.0,141363.0
1188,,,,,,,,,,,,,,,,,,,,,,,,141483.0,141483.0,141480.0,141483.0,141483.0,141483.0,141482.0
1189,,,,,,,,,,,,,,,,,,,,,,,,141602.0,141602.0,141599.0,141602.0,141602.0,141602.0,141601.0
1190,,,,,,,,,,,,,,,,,,,,,,,,141721.0,141721.0,141718.0,141721.0,141721.0,141721.0,141720.0
1191,,,,,,,,,,,,,,,,,,,,,,,,141840.0,141840.0,141837.0,141840.0,141840.0,141840.0,141839.0
1192,,,,,,,,,,,,,,,,,,,,,,,,141959.0,141959.0,141956.0,141959.0,141959.0,141958.0,141958.0
1193,,,,,,,,,,,,,,,,,,,,,,,,142078.0,142078.0,142075.0,142078.0,142078.0,142077.0,142077.0
1194,,,,,,,,,,,,,,,,,,,,,,,,142197.0,142197.0,142194.0,142197.0,142197.0,142196.0,142196.0
1195,,,,,,,,,,,,,,,,,,,,,,,,142316.0,142316.0,142313.0,142316.0,142316.0,142315.0,142315.0
1196,,,,,,,,,,,,,,,,,,,,,,,,142435.0,142435.0,142432.0,142435.0,142435.0,142434.0,142434.0
1197,,,,,,,,,,,,,,,,,,,,,,,,142554.0,142554.0,142551.0,142554.0,142554.0,142553.0,142553.0
1198,,,,,,,,,,,,,,,,,,,,,,,,142673.0,142673.0,142670.0,142673.0,142673.0,142672.0,142672.0
1199,,,,,,,,,,,,,,,,,,,,,,,,142792.0,142792.0,142789.0,142792.0,142792.0,142791.0,142791.0
1200,,,,,,,,,,,,,,,,,,,,,,,,142911.0,142911.0,142908.0,142911.0,142911.0,142910.0,142910.0
1201,,,,,,,,,,,,,,,,,,,,,,,,143030.0,143030.0,143027.0,143030.0,143030.0,143029.0,143029.0
1202,,,,,,,,,,,,,,,,,,,,,,,,143149.0,143149.0,143146.0,143149.0,143149.0,143148.0,143148.0
1203,,,,,,,,,,,,,,,,,,,,,,,,143268.0,143268.0,143265.0,143268.0,143268.0,143267.0,143267.0
1204,,,,,,,,,,,,,,,,,,,,,,,,143387.0,143387.0,143384.0,143387.0,143387.0,143386.0,143386.0
1205,,,,,,,,,,,,,,,,,,,,,,,,143506.0,143506.0,143503.0,143506.0,143506.0,143505.0,143505.0
1206,,,,,,,,,,,,,,,,,,,,,,,,143625.0,143625.0,143622.0,143625.0,143625.0,143624.0,143624.0
1207,,,,,,,,,,,,,,,,,,,,,,,,143744.0,143744.0,143741.0,143744.0,143744.0,143743.0,143743.0
1208,,,,,,,,,,,,,,,,,,,,,,,,143863.0,143863.0,143860.0,143863.0,143863.0,143862.0,143862.0
1209,,,,,,,,,,,,,,,,,,,,,,,,143982.0,143982.0,143979.0,143982.0,143982.0,143981.0,143981.0
1210,,,,,,,,,,,,,,,,,,,,,,,,144101.0,144101.0,144098.0,144101.0,144101.0,144100.0,144100.0
1211,,,,,,,,,,,,,,,,,,,,,,,,144220.0,144220.0,144217.0,144220.0,144220.0,144219.0,144219.0
1212,,,,,,,,,,,,,,,,,,,,,,,,144339.0,144339.0,144336.0,144339.0,144339.0,144338.0,144338.0
1213,,,,,,,,,,,,,,,,,,,,,,,,144458.0,144458.0,144455.0,144458.0,144458.0,144457.0,144457.0
1214,,,,,,,,,,,,,,,,,,,,,,,,144577.0,144577.0,144574.0,144577.0,144577.0,144576.0,144576.0
1215,,,,,,,,,,,,,,,,,,,,,,,,144696.0,144696.0,144693.0,144696.0,144696.0,144695.0,144695.0
1216,,,,,,,,,,,,,,,,,,,,,,,,144815.0,144815.0,144812.0,144815.0,144815.0,144814.0,144814.0
1217,,,,,,,,,,,,,,,,,,,,,,,,144934.0,144934.0,144931.0,144934.0,144934.0,144933.0,144933.0
1218,,,,,,,,,,,,,,,,,,,,,,,,145053.0,145053.0,145050.0,145053.0,145053.0,145052.0,145052.0
1219,,,,,,,,,,,,,,,,,,,,,,,,145172.0,145172.0,145169.0,145172.0,145172.0,145171.0,145171.0
1220,,,,,,,,,,,,,,,,,,,,,,,,145291.0,145291.0,145288.0,145291.0,145291.0,145290.0,145290.0
1221,,,,,,,,,,,,,,,,,,,,,,,,145410.0,145410.0,145407.0,145410.0,145410.0,145409.0,145409.0
1222,,,,,,,,,,,,,,,,,,,,,,,,145529.0,145529.0,145526.0,145529.0,145528.0,145528.0,145528.0
1223,,,,,,,,,,,,,,,,,,,,,,,,145648.0,145648.0,145645.0,145648.0,145647.0,145647.0,145647.0
1224,,,,,,,,,,,,,,,,,,,,,,,,145767.0,145767.0,145764.0,145767.0,145766.0,145766.0,145766.0
1225,,,,,,,,,,,,,,,,,,,,,,,,145886.0,145886.0,145883.0,145886.0,145885.0,145885.0,145885.0
1226,,,,,,,,,,,,,,,,,,,,,,,,146005.0,146005.0,146002.0,146005.0,146004.0,146004.0,146004.0
1227,,,,,,,,,,,,,,,,,,,,,,,,146124.0,146124.0,146121.0,146124.0,146123.0,146123.0,146123.0
1228,,,,,,,,,,,,,,,,,,,,,,,,146243.0,146243.0,146240.0,146243.0,146242.0,146242.0,146242.0
1229,,,,,,,,,,,,,,,,,,,,,,,,146362.0,146362.0,146359.0,146362.0,146361.0,146361.0,146361.0
1230,,,,,,,,,,,,,,,,,,,,,,,,146481.0,146481.0,146478.0,146481.0,146480.0,146480.0,146480.0
1231,,,,,,,,,,,,,,,,,,,,,,,,146600.0,146600.0,146597.0,146600.0,146599.0,146599.0,146599.0
1232,,,,,,,,,,,,,,,,,,,,,,,,146719.0,146719.0,146716.0,146719.0,146718.0,146718.0,146718.0
1233,,,,,,,,,,,,,,,,,,,,,,,,146838.0,146838.0,146835.0,146838.0,146837.0,146837.0,146837.0
1234,,,,,,,,,,,,,,,,,,,,,,,,146957.0,146957.0,146954.0,146957.0,146956.0,146956.0,146956.0
1235,,,,,,,,,,,,,,,,,,,,,,,,147076.0,147076.0,147073.0,147076.0,147075.0,147075.0,147075.0
1236,,,,,,,,,,,,,,,,,,,,,,,,147195.0,147195.0,147192.0,147195.0,147194.0,147194.0,147194.0
1237,,,,,,,,,,,,,,,,,,,,,,,,147314.0,147314.0,147311.0,147314.0,147313.0,147313.0,147313.0
1238,,,,,,,,,,,,,,,,,,,,,,,,147433.0,147433.0,147430.0,147433.0,147432.0,147432.0,147432.0
1239,,,,,,,,,,,,,,,,,,,,,,,,147552.0,147552.0,147549.0,147552.0,147551.0,147551.0,147551.0
1240,,,,,,,,,,,,,,,,,,,,,,,,147671.0,147671.0,147668.0,147671.0,147670.0,147670.0,147670.0
1241,,,,,,,,,,,,,,,,,,,,,,,,147790.0,147790.0,147787.0,147790.0,147789.0,147789.0,147789.0
1242,,,,,,,,,,,,,,,,,,,,,,,,147909.0,147909.0,147906.0,147909.0,147908.0,147908.0,147908.0
1243,,,,,,,,,,,,,,,,,,,,,,,,148028.0,148028.0,148025.0,148028.0,148027.0,148027.0,148027.0
1244,,,,,,,,,,,,,,,,,,,,,,,,148147.0,148147.0,148144.0,148147.0,148146.0,148146.0,148146.0
1245,,,,,,,,,,,,,,,,,,,,,,,,148266.0,148266.0,148263.0,148266.0,148265.0,148265.0,148265.0
1246,,,,,,,,,,,,,,,,,,,,,,,,148385.0,148385.0,148382.0,148385.0,148384.0,148384.0,148384.0
1247,,,,,,,,,,,,,,,,,,,,,,,,148504.0,148504.0,148501.0,148504.0,148503.0,148503.0,148503.0
1248,,,,,,,,,,,,,,,,,,,,,,,,148623.0,148623.0,148620.0,148623.0,148622.0,148622.0,148622.0
1249,,,,,,,,,,,,,,,,,,,,,,,,148742.0,148742.0,148739.0,148742.0,148741.0,148741.0,148741.0
1250,,,,,,,,,,,,,,,,,,,,,,,,148861.0,148861.0,148858.0,148861.0,148860.0,148860.0,148860.0
1251,,,,,,,,,,,,,,,,,,,,,,,,148980.0,148980.0,148977.0,148980.0,148979.0,148979.0,148979.0
1252,,,,,,,,,,,,,,,,,,,,,,,,149099.0,149099.0,149096.0,149099.0,149098.0,149098.0,149098.0
1253,,,,,,,,,,,,,,,,,,,,,,,,149218.0,149218.0,149215.0,149218.0,149217.0,149217.0,149217.0
1254,,,,,,,,,,,,,,,,,,,,,,,,149337.0,149337.0,149334.0,149337.0,149336.0,149336.0,149336.0
1255,,,,,,,,,,,,,,,,,,,,,,,,149456.0,149456.0,149453.0,149456.0,149455.0,149455.0,149455.0
1256,,,,,,,,,,,,,,,,,,,,,,,,149575.0,149575.0,149572.0,149575.0,149574.0,149574.0,149574.0
1257,,,,,,,,,,,,,,,,,,,,,,,,149694.0,149694.0,149691.0,149694.0,149693.0,149693.0,149693.0
1258,,,,,,,,,,,,,,,,,,,,,,,,149813.0,149812.0,149810.0,149813.0,149812.0,149812.0,149812.0
1259,,,,,,,,,,,,,,,,,,,,,,,,149932.0,149931.0,149929.0,149932.0,149931.0,149931.0,149931.0
1260,,,,,,,,,,,,,,,,,,,,,,,,150051.0,150050.0,150048.0,150051.0,150050.0,150050.0,150050.0
1261,,,,,,,,,,,,,,,,,,,,,,,,150170.0,150169.0,150167.0,150170.0,150169.0,150169.0,150169.0
1262,,,,,,,,,,,,,,,,,,,,,,,,150289.0,150288.0,150286.0,150289.0,150288.0,150288.0,150288.0
1263,,,,,,,,,,,,,,,,,,,,,,,,150408.0,150407.0,150405.0,150408.0,150407.0,150407.0,150407.0
1264,,,,,,,,,,,,,,,,,,,,,,,,150527.0,150526.0,150524.0,150527.0,150526.0,150526.0,150526.0
1265,,,,,,,,,,,,,,,,,,,,,,,,150646.0,150645.0,150643.0,150646.0,150645.0,150645.0,150645.0
1266,,,,,,,,,,,,,,,,,,,,,,,,150765.0,150764.0,150762.0,150765.0,150764.0,150764.0,150764.0
1267,,,,,,,,,,,,,,,,,,,,,,,,150884.0,150883.0,150881.0,150884.0,150883.0,150883.0,150883.0
1268,,,,,,,,,,,,,,,,,,,,,,,,151003.0,151002.0,151000.0,151003.0,151002.0,151002.0,151002.0
1269,,,,,,,,,,,,,,,,,,,,,,,,151122.0,151121.0,151119.0,151122.0,151121.0,151121.0,151121.0
1270,,,,,,,,,,,,,,,,,,,,,,,,151241.0,151240.0,151238.0,151241.0,151240.0,151240.0,151240.0
1271,,,,,,,,,,,,,,,,,,,,,,,,151360.0,151359.0,151357.0,151360.0,151359.0,151359.0,151359.0
1272,,,,,,,,,,,,,,,,,,,,,,,,151479.0,151478.0,151476.0,151479.0,151478.0,151478.0,151478.0
1273,,,,,,,,,,,,,,,,,,,,,,,,151598.0,151597.0,151595.0,151598.0,151597.0,151597.0,151597.0
1274,,,,,,,,,,,,,,,,,,,,,,,,151717.0,151716.0,151714.0,151717.0,151716.0,151716.0,151716.0
1275,,,,,,,,,,,,,,,,,,,,,,,,151836.0,151835.0,151833.0,151836.0,151835.0,151835.0,151835.0
1276,,,,,,,,,,,,,,,,,,,,,,,,151955.0,151954.0,151952.0,151955.0,151954.0,151954.0,151954.0
1277,,,,,,,,,,,,,,,,,,,,,,,,152074.0,152073.0,152071.0,152074.0,152073.0,152073.0,152073.0
1278,,,,,,,,,,,,,,,,,,,,,,,,152193.0,152192.0,152190.0,152193.0,152192.0,152192.0,152192.0
1279,,,,,,,,,,,,,,,,,,,,,,,,152312.0,152311.0,152309.0,152312.0,152311.0,152311.0,152311.0
1280,,,,,,,,,,,,,,,,,,,,,,,,152431.0,152430.0,152428.0,152431.0,152430.0,152430.0,152430.0
1281,,,,,,,,,,,,,,,,,,,,,,,,152550.0,152549.0,152547.0,152550.0,152549.0,152549.0,152549.0
1282,,,,,,,,,,,,,,,,,,,,,,,,152669.0,152668.0,152666.0,152669.0,152668.0,152668.0,152668.0
1283,,,,,,,,,,,,,,,,,,,,,,,,152788.0,152787.0,152785.0,152788.0,152787.0,152787.0,152787.0
1284,,,,,,,,,,,,,,,,,,,,,,,,152907.0,152906.0,152904.0,152907.0,152906.0,152906.0,152906.0
1285,,,,,,,,,,,,,,,,,,,,,,,,153026.0,153025.0,153023.0,153026.0,153025.0,153025.0,153025.0
1286,,,,,,,,,,,,,,,,,,,,,,,,153145.0,153144.0,153142.0,153145.0,153144.0,153144.0,153144.0
1287,,,,,,,,,,,,,,,,,,,,,,,,153264.0,153263.0,153261.0,153264.0,153263.0,153263.0,153263.0
1288,,,,,,,,,,,,,,,,,,,,,,,,153383.0,153382.0,153380.0,153383.0,153382.0,153382.0,153382.0
1289,,,,,,,,,,,,,,,,,,,,,,,,153502.0,153501.0,153499.0,153502.0,153501.0,153501.0,153501.0
1290,,,,,,,,,,,,,,,,,,,,,,,,153621.0,153620.0,153618.0,153621.0,153620.0,153620.0,153620.0
1291,,,,,,,,,,,,,,,,,,,,,,,,153740.0,153739.0,153737.0,153740.0,153739.0,153739.0,153739.0
1292,,,,,,,,,,,,,,,,,,,,,,,,153859.0,153858.0,153856.0,153859.0,153858.0,153858.0,153858.0
1293,,,,,,,,,,,,,,,,,,,,,,,,153978.0,153977.0,153975.0,153978.0,153977.0,153977.0,153977.0
1294,,,,,,,,,,,,,,,,,,,,,,,,154097.0,154096.0,154094.0,154097.0,154096.0,154096.0,154096.0
1295,,,,,,,,,,,,,,,,,,,,,,,,154216.0,154215.0,154213.0,154216.0,154215.0,154215.0,154215.0
1296,,,,,,,,,,,,,,,,,,,,,,,,154335.0,154334.0,154332.0,154335.0,154334.0,154334.0,154334.0
1297,,,,,,,,,,,,,,,,,,,,,,,,154454.0,154453.0,154451.0,154454.0,154453.0,154453.0,154453.0
1298,,,,,,,,,,,,,,,,,,,,,,,,154573.0,154572.0,154570.0,154573.0,154572.0,154572.0,154572.0
1299,,,,,,,,,,,,,,,,,,,,,,,,154692.0,154691.0,154689.0,154692.0,154691.0,154691.0,154691.0
1300,,,,,,,,,,,,,,,,,,,,,,,,154811.0,154810.0,154808.0,154811.0,154810.0,154810.0,154810.0
1301,,,,,,,,,,,,,,,,,,,,,,,,154930.0,154929.0,154927.0,154930.0,154929.0,154929.0,154929.0
1302,,,,,,,,,,,,,,,,,,,,,,,,155049.0,155048.0,155046.0,155049.0,155048.0,155048.0,155048.0
1303,,,,,,,,,,,,,,,,,,,,,,,,155168.0,155167.0,155165.0,155168.0,155167.0,155167.0,155167.0
1304,,,,,,,,,,,,,,,,,,,,,,,,155287.0,155286.0,155284.0,155287.0,155286.0,155286.0,155286.0
1305,,,,,,,,,,,,,,,,,,,,,,,,155406.0,155405.0,155403.0,155406.0,155405.0,155405.0,155405.0
1306,,,,,,,,,,,,,,,,,,,,,,,,155525.0,155524.0,155522.0,155525.0,155524.0,155524.0,155524.0
1307,,,,,,,,,,,,,,,,,,,,,,,,155644.0,155643.0,155641.0,155644.0,155643.0,155643.0,155643.0
1308,,,,,,,,,,,,,,,,,,,,,,,,155763.0,155762.0,155760.0,155763.0,155762.0,155762.0,155762.0
1309,,,,,,,,,,,,,,,,,,,,,,,,155882.0,155881.0,155879.0,155882.0,155881.0,155881.0,155881.0
1310,,,,,,,,,,,,,,,,,,,,,,,,156001.0,156000.0,155998.0,156001.0,156000.0,156000.0,156000.0
1311,,,,,,,,,,,,,,,,,,,,,,,,156120.0,156119.0,156117.0,156120.0,156119.0,156119.0,156119.0
1312,,,,,,,,,,,,,,,,,,,,,,,,156239.0,156238.0,156236.0,156239.0,156238.0,156238.0,156238.0
1313,,,,,,,,,,,,,,,,,,,,,,,,156358.0,156357.0,156355.0,156358.0,156357.0,156357.0,156357.0
1314,,,,,,,,,,,,,,,,,,,,,,,,156477.0,156476.0,156474.0,156477.0,156476.0,156476.0,156476.0
1315,,,,,,,,,,,,,,,,,,,,,,,,156596.0,156595.0,156593.0,156596.0,156595.0,156595.0,156595.0
1316,,,,,,,,,,,,,,,,,,,,,,,,156715.0,156714.0,156712.0,156715.0,156714.0,156714.0,156714.0
1317,,,,,,,,,,,,,,,,,,,,,,,,156834.0,156833.0,156831.0,156834.0,156833.0,156833.0,156833.0
1318,,,,,,,,,,,,,,,,,,,,,,,,156953.0,156952.0,156950.0,156953.0,156951.0,156952.0,156952.0
1319,,,,,,,,,,,,,,,,,,,,,,,,157072.0,157071.0,157069.0,157072.0,157070.0,157071.0,157071.0
1320,,,,,,,,,,,,,,,,,,,,,,,,157191.0,157190.0,157188.0,157191.0,157189.0,157190.0,157190.0
1321,,,,,,,,,,,,,,,,,,,,,,,,157310.0,157309.0,157307.0,157310.0,157308.0,157309.0,157309.0
1322,,,,,,,,,,,,,,,,,,,,,,,,157429.0,157428.0,157426.0,157429.0,157427.0,157428.0,157428.0
1323,,,,,,,,,,,,,,,,,,,,,,,,157548.0,157547.0,157545.0,157548.0,157546.0,157547.0,157547.0
1324,,,,,,,,,,,,,,,,,,,,,,,,157667.0,157666.0,157664.0,157667.0,157665.0,157666.0,157666.0
1325,,,,,,,,,,,,,,,,,,,,,,,,157786.0,157785.0,157783.0,157786.0,157784.0,157785.0,157785.0
1326,,,,,,,,,,,,,,,,,,,,,,,,157905.0,157904.0,157902.0,157905.0,157903.0,157904.0,157904.0
1327,,,,,,,,,,,,,,,,,,,,,,,,158024.0,158023.0,158021.0,158024.0,158022.0,158023.0,158023.0
1328,,,,,,,,,,,,,,,,,,,,,,,,158142.0,158142.0,158140.0,158143.0,158141.0,158142.0,158142.0
1329,,,,,,,,,,,,,,,,,,,,,,,,158261.0,158261.0,158259.0,158262.0,158260.0,158261.0,158261.0
1330,,,,,,,,,,,,,,,,,,,,,,,,158380.0,158380.0,158378.0,158381.0,158379.0,158380.0,158380.0
1331,,,,,,,,,,,,,,,,,,,,,,,,158499.0,158499.0,158497.0,158500.0,158497.0,158499.0,158499.0
1332,,,,,,,,,,,,,,,,,,,,,,,,158618.0,158618.0,158616.0,158619.0,158616.0,158618.0,158618.0
1333,,,,,,,,,,,,,,,,,,,,,,,,158737.0,158737.0,158735.0,158738.0,158735.0,158737.0,158737.0
1334,,,,,,,,,,,,,,,,,,,,,,,,158856.0,158856.0,158854.0,158857.0,158854.0,158856.0,158855.0
1335,,,,,,,,,,,,,,,,,,,,,,,,158975.0,158975.0,158973.0,158976.0,158973.0,158975.0,158974.0
1336,,,,,,,,,,,,,,,,,,,,,,,,159094.0,159094.0,159092.0,159095.0,159092.0,159094.0,159093.0
1337,,,,,,,,,,,,,,,,,,,,,,,,159213.0,159213.0,159211.0,159214.0,159211.0,159213.0,159212.0
1338,,,,,,,,,,,,,,,,,,,,,,,,159332.0,159332.0,159330.0,159333.0,159330.0,159332.0,159331.0
1339,,,,,,,,,,,,,,,,,,,,,,,,159451.0,159451.0,159449.0,159452.0,159449.0,159451.0,159450.0
1340,,,,,,,,,,,,,,,,,,,,,,,,159570.0,159570.0,159568.0,159571.0,159568.0,159570.0,159569.0
1341,,,,,,,,,,,,,,,,,,,,,,,,159689.0,159689.0,159687.0,159690.0,159687.0,159689.0,159688.0
1342,,,,,,,,,,,,,,,,,,,,,,,,159808.0,159808.0,159806.0,159809.0,159806.0,159808.0,159807.0
1343,,,,,,,,,,,,,,,,,,,,,,,,159927.0,159927.0,159925.0,159928.0,159925.0,159927.0,159926.0
1344,,,,,,,,,,,,,,,,,,,,,,,,160046.0,160046.0,160044.0,160047.0,160044.0,160046.0,160045.0
1345,,,,,,,,,,,,,,,,,,,,,,,,160165.0,160165.0,160163.0,160166.0,160163.0,160165.0,160164.0
1346,,,,,,,,,,,,,,,,,,,,,,,,160284.0,160284.0,160282.0,160285.0,160282.0,160284.0,160283.0
1347,,,,,,,,,,,,,,,,,,,,,,,,160403.0,160403.0,160401.0,160404.0,160401.0,160403.0,160402.0
1348,,,,,,,,,,,,,,,,,,,,,,,,160522.0,160522.0,160520.0,160523.0,160520.0,160522.0,160521.0
1349,,,,,,,,,,,,,,,,,,,,,,,,160641.0,160641.0,160639.0,160642.0,160639.0,160641.0,160640.0
1350,,,,,,,,,,,,,,,,,,,,,,,,160760.0,160760.0,160758.0,160761.0,160758.0,160760.0,160759.0
1351,,,,,,,,,,,,,,,,,,,,,,,,160879.0,160879.0,160877.0,160880.0,160877.0,160879.0,160878.0
1352,,,,,,,,,,,,,,,,,,,,,,,,160998.0,160998.0,160996.0,160999.0,160996.0,160998.0,160997.0
1353,,,,,,,,,,,,,,,,,,,,,,,,161117.0,161117.0,161115.0,161118.0,161115.0,161117.0,161116.0
1354,,,,,,,,,,,,,,,,,,,,,,,,161236.0,161236.0,161234.0,161236.0,161234.0,161236.0,161235.0
1355,,,,,,,,,,,,,,,,,,,,,,,,161355.0,161355.0,161353.0,161355.0,161353.0,161355.0,161354.0
1356,,,,,,,,,,,,,,,,,,,,,,,,161474.0,161474.0,161472.0,161474.0,161472.0,161474.0,161473.0
1357,,,,,,,,,,,,,,,,,,,,,,,,161593.0,161593.0,161591.0,161593.0,161591.0,161593.0,161592.0
1358,,,,,,,,,,,,,,,,,,,,,,,,161712.0,161712.0,161710.0,161712.0,161710.0,161712.0,161711.0
1359,,,,,,,,,,,,,,,,,,,,,,,,161831.0,161831.0,161829.0,161831.0,161829.0,161831.0,161830.0
1360,,,,,,,,,,,,,,,,,,,,,,,,161950.0,161950.0,161948.0,161950.0,161948.0,161950.0,161949.0
1361,,,,,,,,,,,,,,,,,,,,,,,,162069.0,162069.0,162067.0,162069.0,162067.0,162069.0,162068.0
1362,,,,,,,,,,,,,,,,,,,,,,,,162188.0,162188.0,162186.0,162188.0,162186.0,162188.0,162187.0
1363,,,,,,,,,,,,,,,,,,,,,,,,162307.0,162307.0,162305.0,162307.0,162305.0,162307.0,162306.0
1364,,,,,,,,,,,,,,,,,,,,,,,,162426.0,162426.0,162424.0,162426.0,162424.0,162426.0,162425.0
1365,,,,,,,,,,,,,,,,,,,,,,,,162545.0,162545.0,162543.0,162545.0,162543.0,162545.0,162544.0
1366,,,,,,,,,,,,,,,,,,,,,,,,162664.0,162664.0,162662.0,162664.0,162662.0,162664.0,162663.0
1367,,,,,,,,,,,,,,,,,,,,,,,,162783.0,162783.0,162781.0,162783.0,162781.0,162783.0,162782.0
1368,,,,,,,,,,,,,,,,,,,,,,,,162902.0,162902.0,162900.0,162902.0,162900.0,162902.0,162901.0
1369,,,,,,,,,,,,,,,,,,,,,,,,163021.0,163021.0,163019.0,163021.0,163019.0,163021.0,163020.0
1370,,,,,,,,,,,,,,,,,,,,,,,,163140.0,163140.0,163138.0,163140.0,163138.0,163140.0,163139.0
1371,,,,,,,,,,,,,,,,,,,,,,,,163259.0,163259.0,163257.0,163259.0,163257.0,163259.0,163258.0
1372,,,,,,,,,,,,,,,,,,,,,,,,163378.0,163378.0,163376.0,163378.0,163376.0,163378.0,163377.0
1373,,,,,,,,,,,,,,,,,,,,,,,,163497.0,163497.0,163495.0,163497.0,163495.0,163497.0,163496.0
1374,,,,,,,,,,,,,,,,,,,,,,,,163616.0,163616.0,163614.0,163616.0,163614.0,163616.0,163615.0
1375,,,,,,,,,,,,,,,,,,,,,,,,163735.0,163735.0,163733.0,163735.0,163733.0,163735.0,163734.0
1376,,,,,,,,,,,,,,,,,,,,,,,,163854.0,163854.0,163852.0,163854.0,163852.0,163854.0,163853.0
1377,,,,,,,,,,,,,,,,,,,,,,,,163973.0,163973.0,163971.0,163973.0,163971.0,163973.0,163972.0
1378,,,,,,,,,,,,,,,,,,,,,,,,164092.0,164092.0,164090.0,164092.0,164090.0,164092.0,164091.0
1379,,,,,,,,,,,,,,,,,,,,,,,,164211.0,164211.0,164209.0,164211.0,164209.0,164211.0,164210.0
1380,,,,,,,,,,,,,,,,,,,,,,,,164330.0,164330.0,164328.0,164330.0,164328.0,164330.0,164329.0
1381,,,,,,,,,,,,,,,,,,,,,,,,164449.0,164449.0,164447.0,164449.0,164447.0,164449.0,164448.0
1382,,,,,,,,,,,,,,,,,,,,,,,,164568.0,164568.0,164566.0,164568.0,164566.0,164568.0,164567.0
1383,,,,,,,,,,,,,,,,,,,,,,,,164687.0,164687.0,164685.0,164687.0,164685.0,164687.0,164686.0
1384,,,,,,,,,,,,,,,,,,,,,,,,164806.0,164806.0,164804.0,164806.0,164804.0,164806.0,164805.0
1385,,,,,,,,,,,,,,,,,,,,,,,,164925.0,164925.0,164923.0,164925.0,164923.0,164925.0,164924.0
1386,,,,,,,,,,,,,,,,,,,,,,,,165044.0,165044.0,165042.0,165044.0,165042.0,165044.0,165043.0
1387,,,,,,,,,,,,,,,,,,,,,,,,165163.0,165163.0,165161.0,165163.0,165161.0,165163.0,165162.0
1388,,,,,,,,,,,,,,,,,,,,,,,,165282.0,165282.0,165280.0,165282.0,165280.0,165282.0,165281.0
1389,,,,,,,,,,,,,,,,,,,,,,,,165401.0,165401.0,165399.0,165401.0,165399.0,165401.0,165400.0
1390,,,,,,,,,,,,,,,,,,,,,,,,165520.0,165520.0,165518.0,165520.0,165518.0,165520.0,165519.0
1391,,,,,,,,,,,,,,,,,,,,,,,,165639.0,165639.0,165637.0,165639.0,165637.0,165639.0,165638.0
1392,,,,,,,,,,,,,,,,,,,,,,,,165758.0,165758.0,165756.0,165758.0,165756.0,165758.0,165757.0
1393,,,,,,,,,,,,,,,,,,,,,,,,165877.0,165877.0,165875.0,165877.0,165875.0,165877.0,165876.0
1394,,,,,,,,,,,,,,,,,,,,,,,,165996.0,165996.0,165994.0,165996.0,165994.0,165996.0,165995.0
1395,,,,,,,,,,,,,,,,,,,,,,,,166115.0,166115.0,166113.0,166115.0,166113.0,166115.0,166114.0
1396,,,,,,,,,,,,,,,,,,,,,,,,166234.0,166234.0,166232.0,166234.0,166232.0,166234.0,166233.0
1397,,,,,,,,,,,,,,,,,,,,,,,,166353.0,166353.0,166351.0,166353.0,166351.0,166353.0,166352.0
1398,,,,,,,,,,,,,,,,,,,,,,,,166472.0,166472.0,166470.0,166472.0,166470.0,166472.0,166471.0
1399,,,,,,,,,,,,,,,,,,,,,,,,166591.0,166591.0,166589.0,166591.0,166589.0,166591.0,166590.0
1400,,,,,,,,,,,,,,,,,,,,,,,,166710.0,166710.0,166708.0,166710.0,166708.0,166710.0,166709.0
1401,,,,,,,,,,,,,,,,,,,,,,,,166829.0,166829.0,166827.0,166829.0,166827.0,166829.0,166828.0
1402,,,,,,,,,,,,,,,,,,,,,,,,166948.0,166948.0,166946.0,166948.0,166946.0,166948.0,166947.0
1403,,,,,,,,,,,,,,,,,,,,,,,,167067.0,167067.0,167065.0,167067.0,167065.0,167067.0,167066.0
1404,,,,,,,,,,,,,,,,,,,,,,,,167186.0,167186.0,167184.0,167186.0,167184.0,167186.0,167185.0
1405,,,,,,,,,,,,,,,,,,,,,,,,167305.0,167305.0,167303.0,167305.0,167303.0,167305.0,167304.0
1406,,,,,,,,,,,,,,,,,,,,,,,,167424.0,167424.0,167422.0,167424.0,167422.0,167424.0,167423.0
1407,,,,,,,,,,,,,,,,,,,,,,,,167543.0,167543.0,167541.0,167543.0,167541.0,167543.0,167542.0
1408,,,,,,,,,,,,,,,,,,,,,,,,167662.0,167662.0,167660.0,167662.0,167660.0,167662.0,167661.0
1409,,,,,,,,,,,,,,,,,,,,,,,,167781.0,167781.0,167779.0,167781.0,167779.0,167781.0,167780.0
1410,,,,,,,,,,,,,,,,,,,,,,,,167900.0,167900.0,167898.0,167900.0,167898.0,167900.0,167899.0
1411,,,,,,,,,,,,,,,,,,,,,,,,168019.0,168019.0,168017.0,168019.0,168017.0,168019.0,168018.0
1412,,,,,,,,,,,,,,,,,,,,,,,,168138.0,168138.0,168136.0,168138.0,168136.0,168138.0,168137.0
1413,,,,,,,,,,,,,,,,,,,,,,,,168257.0,168257.0,168255.0,168257.0,168255.0,168257.0,168256.0
1414,,,,,,,,,,,,,,,,,,,,,,,,168376.0,168376.0,168374.0,168376.0,168374.0,168376.0,168375.0
1415,,,,,,,,,,,,,,,,,,,,,,,,168495.0,168495.0,168493.0,168495.0,168493.0,168495.0,168494.0
1416,,,,,,,,,,,,,,,,,,,,,,,,168614.0,168614.0,168612.0,168614.0,168612.0,168614.0,168613.0
1417,,,,,,,,,,,,,,,,,,,,,,,,168733.0,168733.0,168731.0,168733.0,168731.0,168733.0,168732.0
1418,,,,,,,,,,,,,,,,,,,,,,,,168852.0,168852.0,168850.0,168852.0,168850.0,168852.0,168851.0
1419,,,,,,,,,,,,,,,,,,,,,,,,168971.0,168971.0,168969.0,168971.0,168969.0,168971.0,168970.0
1420,,,,,,,,,,,,,,,,,,,,,,,,169090.0,169090.0,169088.0,169090.0,169088.0,169090.0,169089.0
1421,,,,,,,,,,,,,,,,,,,,,,,,169209.0,169209.0,169207.0,169209.0,169207.0,169209.0,169208.0
1422,,,,,,,,,,,,,,,,,,,,,,,,169328.0,169328.0,169326.0,169328.0,169326.0,169328.0,169327.0
1423,,,,,,,,,,,,,,,,,,,,,,,,169447.0,169447.0,169445.0,169447.0,169445.0,169447.0,169446.0
1424,,,,,,,,,,,,,,,,,,,,,,,,169566.0,169566.0,169564.0,169566.0,169564.0,169566.0,169565.0
1425,,,,,,,,,,,,,,,,,,,,,,,,169685.0,169685.0,169683.0,169685.0,169683.0,169685.0,169684.0
1426,,,,,,,,,,,,,,,,,,,,,,,,169804.0,169804.0,169802.0,169804.0,169802.0,169804.0,169803.0
1427,,,,,,,,,,,,,,,,,,,,,,,,169923.0,169923.0,169921.0,169923.0,169921.0,169923.0,169922.0
1428,,,,,,,,,,,,,,,,,,,,,,,,170042.0,170042.0,170040.0,170042.0,170040.0,170042.0,170041.0
1429,,,,,,,,,,,,,,,,,,,,,,,,170161.0,170161.0,170159.0,170161.0,170159.0,170161.0,170160.0
1430,,,,,,,,,,,,,,,,,,,,,,,,170280.0,170280.0,170278.0,170280.0,170278.0,170280.0,170279.0
1431,,,,,,,,,,,,,,,,,,,,,,,,170399.0,170399.0,170397.0,170399.0,170397.0,170399.0,170398.0
1432,,,,,,,,,,,,,,,,,,,,,,,,170518.0,170518.0,170516.0,170518.0,170516.0,170518.0,170517.0
1433,,,,,,,,,,,,,,,,,,,,,,,,170637.0,170636.0,170635.0,170637.0,170635.0,170637.0,170636.0
1434,,,,,,,,,,,,,,,,,,,,,,,,170756.0,170755.0,170754.0,170756.0,170754.0,170756.0,170754.0
1435,,,,,,,,,,,,,,,,,,,,,,,,170875.0,170874.0,170873.0,170875.0,170873.0,170875.0,170873.0
1436,,,,,,,,,,,,,,,,,,,,,,,,170994.0,170993.0,170992.0,170994.0,170992.0,170994.0,170992.0
1437,,,,,,,,,,,,,,,,,,,,,,,,171113.0,171112.0,171111.0,171113.0,171111.0,171113.0,171111.0
1438,,,,,,,,,,,,,,,,,,,,,,,,171232.0,171231.0,171230.0,171232.0,171230.0,171232.0,171230.0
1439,,,,,,,,,,,,,,,,,,,,,,,,171351.0,171350.0,171349.0,171351.0,171349.0,171351.0,171349.0
1440,,,,,,,,,,,,,,,,,,,,,,,,171470.0,171469.0,171468.0,171470.0,171468.0,171470.0,171468.0
1441,,,,,,,,,,,,,,,,,,,,,,,,171589.0,171588.0,171587.0,171589.0,171587.0,171589.0,171587.0
1442,,,,,,,,,,,,,,,,,,,,,,,,171708.0,171707.0,171706.0,171708.0,171706.0,171708.0,171706.0
1443,,,,,,,,,,,,,,,,,,,,,,,,171827.0,171826.0,171825.0,171827.0,171825.0,171827.0,171825.0
1444,,,,,,,,,,,,,,,,,,,,,,,,171946.0,171945.0,171944.0,171946.0,171944.0,171946.0,171944.0
1445,,,,,,,,,,,,,,,,,,,,,,,,172065.0,172064.0,172063.0,172065.0,172063.0,172065.0,172063.0
1446,,,,,,,,,,,,,,,,,,,,,,,,172184.0,172183.0,172182.0,172184.0,172182.0,172184.0,172182.0
1447,,,,,,,,,,,,,,,,,,,,,,,,172303.0,172302.0,172301.0,172303.0,172301.0,172303.0,172301.0
1448,,,,,,,,,,,,,,,,,,,,,,,,172422.0,172421.0,172420.0,172422.0,172420.0,172422.0,172420.0
1449,,,,,,,,,,,,,,,,,,,,,,,,172541.0,172540.0,172539.0,172541.0,172539.0,172541.0,172539.0
1450,,,,,,,,,,,,,,,,,,,,,,,,172660.0,172659.0,172658.0,172660.0,172658.0,172660.0,172658.0
1451,,,,,,,,,,,,,,,,,,,,,,,,172779.0,172778.0,172777.0,172779.0,172777.0,172779.0,172777.0
1452,,,,,,,,,,,,,,,,,,,,,,,,172898.0,172897.0,172896.0,172898.0,172896.0,172898.0,172896.0
1453,,,,,,,,,,,,,,,,,,,,,,,,173017.0,173016.0,173015.0,173017.0,173015.0,173017.0,173015.0
1454,,,,,,,,,,,,,,,,,,,,,,,,173136.0,173135.0,173134.0,173136.0,173134.0,173136.0,173134.0
1455,,,,,,,,,,,,,,,,,,,,,,,,173255.0,173254.0,173253.0,173255.0,173253.0,173255.0,173253.0
1456,,,,,,,,,,,,,,,,,,,,,,,,173374.0,173373.0,173372.0,173374.0,173372.0,173374.0,173372.0
1457,,,,,,,,,,,,,,,,,,,,,,,,173493.0,173492.0,173491.0,173493.0,173491.0,173493.0,173491.0
1458,,,,,,,,,,,,,,,,,,,,,,,,173612.0,173611.0,173610.0,173612.0,173610.0,173612.0,173610.0
1459,,,,,,,,,,,,,,,,,,,,,,,,173731.0,173730.0,173729.0,173731.0,173729.0,173731.0,173729.0
1460,,,,,,,,,,,,,,,,,,,,,,,,173850.0,173849.0,173848.0,173850.0,173848.0,173850.0,173848.0
1461,,,,,,,,,,,,,,,,,,,,,,,,173969.0,173968.0,173967.0,173969.0,173967.0,173969.0,173967.0
1462,,,,,,,,,,,,,,,,,,,,,,,,174088.0,174087.0,174086.0,174088.0,174086.0,174088.0,174086.0
1463,,,,,,,,,,,,,,,,,,,,,,,,174207.0,174206.0,174205.0,174207.0,174205.0,174207.0,174205.0
1464,,,,,,,,,,,,,,,,,,,,,,,,174326.0,174325.0,174324.0,174326.0,174324.0,174326.0,174324.0
1465,,,,,,,,,,,,,,,,,,,,,,,,174445.0,174444.0,174443.0,174445.0,174443.0,174445.0,174443.0
1466,,,,,,,,,,,,,,,,,,,,,,,,174564.0,174563.0,174562.0,174564.0,174562.0,174564.0,174562.0
1467,,,,,,,,,,,,,,,,,,,,,,,,174683.0,174682.0,174681.0,174683.0,174681.0,174682.0,174681.0
1468,,,,,,,,,,,,,,,,,,,,,,,,174802.0,174801.0,174800.0,174802.0,174800.0,174801.0,174800.0
1469,,,,,,,,,,,,,,,,,,,,,,,,174921.0,174920.0,174919.0,174921.0,174919.0,174920.0,174919.0
1470,,,,,,,,,,,,,,,,,,,,,,,,175040.0,175039.0,175038.0,175040.0,175038.0,175039.0,175038.0
1471,,,,,,,,,,,,,,,,,,,,,,,,175159.0,175158.0,175157.0,175159.0,175157.0,175158.0,175157.0
1472,,,,,,,,,,,,,,,,,,,,,,,,175278.0,175277.0,175276.0,175278.0,175276.0,175277.0,175276.0
1473,,,,,,,,,,,,,,,,,,,,,,,,175397.0,175396.0,175395.0,175397.0,175395.0,175396.0,175395.0
1474,,,,,,,,,,,,,,,,,,,,,,,,175516.0,175515.0,175514.0,175516.0,175514.0,175515.0,175514.0
1475,,,,,,,,,,,,,,,,,,,,,,,,175635.0,175634.0,175633.0,175635.0,175633.0,175634.0,175633.0
1476,,,,,,,,,,,,,,,,,,,,,,,,175754.0,175753.0,175752.0,175754.0,175752.0,175753.0,175752.0
1477,,,,,,,,,,,,,,,,,,,,,,,,175873.0,175872.0,175871.0,175873.0,175871.0,175872.0,175871.0
1478,,,,,,,,,,,,,,,,,,,,,,,,175992.0,175991.0,175990.0,175992.0,175990.0,175991.0,175990.0
1479,,,,,,,,,,,,,,,,,,,,,,,,176111.0,176110.0,176109.0,176111.0,176109.0,176110.0,176109.0
1480,,,,,,,,,,,,,,,,,,,,,,,,176230.0,176229.0,176228.0,176230.0,176228.0,176229.0,176228.0
1481,,,,,,,,,,,,,,,,,,,,,,,,176349.0,176348.0,176347.0,176349.0,176347.0,176348.0,176347.0
1482,,,,,,,,,,,,,,,,,,,,,,,,176468.0,176467.0,176466.0,176468.0,176466.0,176467.0,176466.0
1483,,,,,,,,,,,,,,,,,,,,,,,,176587.0,176586.0,176585.0,176587.0,176585.0,176586.0,176585.0
1484,,,,,,,,,,,,,,,,,,,,,,,,176706.0,176705.0,176704.0,176706.0,176704.0,176705.0,176704.0
1485,,,,,,,,,,,,,,,,,,,,,,,,176825.0,176824.0,176823.0,176825.0,176823.0,176824.0,176823.0
1486,,,,,,,,,,,,,,,,,,,,,,,,176944.0,176943.0,176942.0,176944.0,176942.0,176943.0,176942.0
1487,,,,,,,,,,,,,,,,,,,,,,,,177063.0,177062.0,177061.0,177063.0,177061.0,177062.0,177061.0
1488,,,,,,,,,,,,,,,,,,,,,,,,177182.0,177181.0,177180.0,177182.0,177180.0,177181.0,177180.0
1489,,,,,,,,,,,,,,,,,,,,,,,,177301.0,177300.0,177299.0,177301.0,177299.0,177300.0,177299.0
1490,,,,,,,,,,,,,,,,,,,,,,,,177420.0,177419.0,177418.0,177420.0,177418.0,177419.0,177418.0
1491,,,,,,,,,,,,,,,,,,,,,,,,177539.0,177538.0,177537.0,177539.0,177537.0,177538.0,177537.0
1492,,,,,,,,,,,,,,,,,,,,,,,,177658.0,177657.0,177656.0,177658.0,177656.0,177657.0,177656.0
1493,,,,,,,,,,,,,,,,,,,,,,,,177777.0,177776.0,177775.0,177777.0,177775.0,177776.0,177775.0
1494,,,,,,,,,,,,,,,,,,,,,,,,177896.0,177895.0,177894.0,177896.0,177894.0,177895.0,177894.0
1495,,,,,,,,,,,,,,,,,,,,,,,,178015.0,178014.0,178013.0,178015.0,178013.0,178014.0,178013.0
1496,,,,,,,,,,,,,,,,,,,,,,,,178134.0,178133.0,178132.0,178134.0,178132.0,178133.0,178132.0
1497,,,,,,,,,,,,,,,,,,,,,,,,178253.0,178252.0,178251.0,178253.0,178251.0,178252.0,178251.0
1498,,,,,,,,,,,,,,,,,,,,,,,,178372.0,178371.0,178370.0,178372.0,178370.0,178371.0,178370.0
1499,,,,,,,,,,,,,,,,,,,,,,,,178491.0,178490.0,178489.0,178491.0,178489.0,178490.0,178489.0
1500,,,,,,,,,,,,,,,,,,,,,,,,178610.0,178609.0,178608.0,178610.0,178608.0,178609.0,178608.0
1501,,,,,,,,,,,,,,,,,,,,,,,,178728.0,178728.0,178727.0,178729.0,178727.0,178728.0,178727.0
1502,,,,,,,,,,,,,,,,,,,,,,,,178847.0,178847.0,178846.0,178848.0,178846.0,178847.0,178846.0
1503,,,,,,,,,,,,,,,,,,,,,,,,178966.0,178966.0,178965.0,178967.0,178965.0,178966.0,178965.0
1504,,,,,,,,,,,,,,,,,,,,,,,,179085.0,179085.0,179084.0,179086.0,179084.0,179085.0,179084.0
1505,,,,,,,,,,,,,,,,,,,,,,,,179204.0,179204.0,179203.0,179205.0,179203.0,179204.0,179203.0
1506,,,,,,,,,,,,,,,,,,,,,,,,179323.0,179323.0,179322.0,179324.0,179322.0,179323.0,179322.0
1507,,,,,,,,,,,,,,,,,,,,,,,,179442.0,179442.0,179441.0,179443.0,179441.0,179442.0,179441.0
1508,,,,,,,,,,,,,,,,,,,,,,,,179561.0,179561.0,179560.0,179562.0,179560.0,179561.0,179560.0
1509,,,,,,,,,,,,,,,,,,,,,,,,179680.0,179680.0,179679.0,179681.0,179679.0,179680.0,179679.0
1510,,,,,,,,,,,,,,,,,,,,,,,,179799.0,179799.0,179798.0,179800.0,179798.0,179799.0,179798.0
1511,,,,,,,,,,,,,,,,,,,,,,,,179918.0,179918.0,179917.0,179919.0,179917.0,179918.0,179917.0
1512,,,,,,,,,,,,,,,,,,,,,,,,180037.0,180037.0,180036.0,180038.0,180036.0,180037.0,180036.0
1513,,,,,,,,,,,,,,,,,,,,,,,,180156.0,180156.0,180155.0,180157.0,180155.0,180156.0,180155.0
1514,,,,,,,,,,,,,,,,,,,,,,,,180275.0,180275.0,180274.0,180276.0,180274.0,180275.0,180274.0
1515,,,,,,,,,,,,,,,,,,,,,,,,180394.0,180394.0,180393.0,180395.0,180393.0,180394.0,180393.0
1516,,,,,,,,,,,,,,,,,,,,,,,,180513.0,180513.0,180512.0,180514.0,180512.0,180513.0,180512.0
1517,,,,,,,,,,,,,,,,,,,,,,,,180632.0,180632.0,180631.0,180633.0,180631.0,180632.0,180631.0
1518,,,,,,,,,,,,,,,,,,,,,,,,180751.0,180751.0,180750.0,180752.0,180750.0,180751.0,180750.0
1519,,,,,,,,,,,,,,,,,,,,,,,,180870.0,180870.0,180869.0,180871.0,180869.0,180870.0,180869.0
1520,,,,,,,,,,,,,,,,,,,,,,,,180989.0,180989.0,180988.0,180990.0,180988.0,180989.0,180988.0
1521,,,,,,,,,,,,,,,,,,,,,,,,181108.0,181108.0,181107.0,181109.0,181107.0,181108.0,181107.0
1522,,,,,,,,,,,,,,,,,,,,,,,,181227.0,181227.0,181226.0,181228.0,181226.0,181227.0,181226.0
1523,,,,,,,,,,,,,,,,,,,,,,,,181346.0,181346.0,181345.0,181347.0,181345.0,181346.0,181345.0
1524,,,,,,,,,,,,,,,,,,,,,,,,181465.0,181465.0,181464.0,181466.0,181464.0,181465.0,181464.0
1525,,,,,,,,,,,,,,,,,,,,,,,,181584.0,181584.0,181583.0,181585.0,181583.0,181584.0,181583.0
1526,,,,,,,,,,,,,,,,,,,,,,,,181703.0,181703.0,181702.0,181704.0,181702.0,181703.0,181702.0
1527,,,,,,,,,,,,,,,,,,,,,,,,181822.0,181822.0,181821.0,181823.0,181821.0,181822.0,181821.0
1528,,,,,,,,,,,,,,,,,,,,,,,,181941.0,181941.0,181940.0,181942.0,181940.0,181941.0,181940.0
1529,,,,,,,,,,,,,,,,,,,,,,,,182060.0,182060.0,182059.0,182061.0,182059.0,182060.0,182059.0
1530,,,,,,,,,,,,,,,,,,,,,,,,182179.0,182179.0,182178.0,182180.0,182178.0,182179.0,182178.0
1531,,,,,,,,,,,,,,,,,,,,,,,,182298.0,182298.0,182297.0,182299.0,182297.0,182298.0,182297.0
1532,,,,,,,,,,,,,,,,,,,,,,,,182417.0,182417.0,182416.0,182418.0,182416.0,182417.0,182416.0
1533,,,,,,,,,,,,,,,,,,,,,,,,182536.0,182536.0,182535.0,182537.0,182535.0,182536.0,182535.0
1534,,,,,,,,,,,,,,,,,,,,,,,,182655.0,182655.0,182654.0,182656.0,182654.0,182655.0,182654.0
1535,,,,,,,,,,,,,,,,,,,,,,,,182774.0,182774.0,182773.0,182775.0,182773.0,182774.0,182773.0
1536,,,,,,,,,,,,,,,,,,,,,,,,182893.0,182893.0,182892.0,182894.0,182892.0,182893.0,182892.0
1537,,,,,,,,,,,,,,,,,,,,,,,,183012.0,183012.0,183011.0,183013.0,183011.0,183012.0,183011.0
1538,,,,,,,,,,,,,,,,,,,,,,,,183131.0,183131.0,183130.0,183132.0,183130.0,183131.0,183130.0
1539,,,,,,,,,,,,,,,,,,,,,,,,183250.0,183250.0,183249.0,183251.0,183249.0,183250.0,183249.0
1540,,,,,,,,,,,,,,,,,,,,,,,,183369.0,183369.0,183368.0,183370.0,183368.0,183369.0,183368.0
1541,,,,,,,,,,,,,,,,,,,,,,,,183488.0,183488.0,183487.0,183489.0,183487.0,183488.0,183487.0
1542,,,,,,,,,,,,,,,,,,,,,,,,183607.0,183607.0,183606.0,183608.0,183606.0,183607.0,183606.0
1543,,,,,,,,,,,,,,,,,,,,,,,,183726.0,183726.0,183725.0,183727.0,183725.0,183726.0,183725.0
1544,,,,,,,,,,,,,,,,,,,,,,,,183845.0,183845.0,183844.0,183846.0,183844.0,183845.0,183844.0
1545,,,,,,,,,,,,,,,,,,,,,,,,183964.0,183964.0,183963.0,183965.0,183963.0,183964.0,183963.0
1546,,,,,,,,,,,,,,,,,,,,,,,,184083.0,184083.0,184082.0,184084.0,184082.0,184083.0,184082.0
1547,,,,,,,,,,,,,,,,,,,,,,,,184202.0,184202.0,184201.0,184203.0,184201.0,184202.0,184201.0
1548,,,,,,,,,,,,,,,,,,,,,,,,184321.0,184321.0,184320.0,184322.0,184320.0,184321.0,184320.0
1549,,,,,,,,,,,,,,,,,,,,,,,,184440.0,184440.0,184439.0,184441.0,184439.0,184440.0,184439.0
1550,,,,,,,,,,,,,,,,,,,,,,,,184559.0,184559.0,184558.0,184560.0,184558.0,184559.0,184558.0
1551,,,,,,,,,,,,,,,,,,,,,,,,184678.0,184678.0,184677.0,184679.0,184677.0,184678.0,184677.0
1552,,,,,,,,,,,,,,,,,,,,,,,,184797.0,184797.0,184796.0,184798.0,184796.0,184797.0,184796.0
1553,,,,,,,,,,,,,,,,,,,,,,,,184916.0,184916.0,184915.0,184917.0,184915.0,184916.0,184915.0
1554,,,,,,,,,,,,,,,,,,,,,,,,185035.0,185035.0,185034.0,185036.0,185034.0,185035.0,185034.0
1555,,,,,,,,,,,,,,,,,,,,,,,,185154.0,185154.0,185153.0,185155.0,185153.0,185154.0,185153.0
1556,,,,,,,,,,,,,,,,,,,,,,,,185273.0,185273.0,185272.0,185274.0,185272.0,185273.0,185272.0
1557,,,,,,,,,,,,,,,,,,,,,,,,185392.0,185392.0,185391.0,185393.0,185391.0,185392.0,185391.0
1558,,,,,,,,,,,,,,,,,,,,,,,,185511.0,185511.0,185510.0,185512.0,185510.0,185511.0,185510.0
1559,,,,,,,,,,,,,,,,,,,,,,,,185630.0,185630.0,185629.0,185631.0,185629.0,185630.0,185629.0
1560,,,,,,,,,,,,,,,,,,,,,,,,185748.0,185749.0,185748.0,185750.0,185748.0,185749.0,185748.0
1561,,,,,,,,,,,,,,,,,,,,,,,,185867.0,185868.0,185867.0,185869.0,185867.0,185868.0,185867.0
1562,,,,,,,,,,,,,,,,,,,,,,,,185986.0,185987.0,185986.0,185988.0,185986.0,185987.0,185986.0
1563,,,,,,,,,,,,,,,,,,,,,,,,186105.0,186106.0,186105.0,186107.0,186105.0,186106.0,186105.0
1564,,,,,,,,,,,,,,,,,,,,,,,,186224.0,186225.0,186224.0,186226.0,186224.0,186225.0,186224.0
1565,,,,,,,,,,,,,,,,,,,,,,,,186343.0,186344.0,186343.0,186345.0,186343.0,186344.0,186343.0
1566,,,,,,,,,,,,,,,,,,,,,,,,186462.0,186463.0,186462.0,186464.0,186462.0,186463.0,186462.0
1567,,,,,,,,,,,,,,,,,,,,,,,,186581.0,186582.0,186581.0,186583.0,186581.0,186582.0,186581.0
1568,,,,,,,,,,,,,,,,,,,,,,,,186700.0,186701.0,186700.0,186702.0,186700.0,186701.0,186700.0
1569,,,,,,,,,,,,,,,,,,,,,,,,186819.0,186820.0,186819.0,186821.0,186819.0,186820.0,186819.0
1570,,,,,,,,,,,,,,,,,,,,,,,,186938.0,186939.0,186938.0,186940.0,186938.0,186939.0,186938.0
1571,,,,,,,,,,,,,,,,,,,,,,,,187057.0,187058.0,187057.0,187059.0,187057.0,187058.0,187057.0
1572,,,,,,,,,,,,,,,,,,,,,,,,187176.0,187177.0,187176.0,187178.0,187176.0,187177.0,187176.0
1573,,,,,,,,,,,,,,,,,,,,,,,,187295.0,187296.0,187295.0,187297.0,187295.0,187296.0,187295.0
1574,,,,,,,,,,,,,,,,,,,,,,,,187414.0,187415.0,187414.0,187416.0,187414.0,187415.0,187414.0
1575,,,,,,,,,,,,,,,,,,,,,,,,187533.0,187534.0,187533.0,187535.0,187533.0,187534.0,187533.0
1576,,,,,,,,,,,,,,,,,,,,,,,,187652.0,187653.0,187652.0,187654.0,187652.0,187653.0,187652.0
1577,,,,,,,,,,,,,,,,,,,,,,,,187771.0,187772.0,187771.0,187773.0,187771.0,187772.0,187771.0
1578,,,,,,,,,,,,,,,,,,,,,,,,187890.0,187891.0,187890.0,187892.0,187890.0,187891.0,187890.0
1579,,,,,,,,,,,,,,,,,,,,,,,,188009.0,188010.0,188009.0,188011.0,188009.0,188010.0,188009.0
1580,,,,,,,,,,,,,,,,,,,,,,,,188128.0,188129.0,188128.0,188130.0,188128.0,188129.0,188128.0
1581,,,,,,,,,,,,,,,,,,,,,,,,188247.0,188248.0,188247.0,188249.0,188247.0,188248.0,188247.0
1582,,,,,,,,,,,,,,,,,,,,,,,,188366.0,188367.0,188366.0,188368.0,188366.0,188367.0,188366.0
1583,,,,,,,,,,,,,,,,,,,,,,,,188485.0,188486.0,188485.0,188487.0,188485.0,188486.0,188485.0
1584,,,,,,,,,,,,,,,,,,,,,,,,188604.0,188605.0,188604.0,188606.0,188604.0,188605.0,188604.0
1585,,,,,,,,,,,,,,,,,,,,,,,,188723.0,188724.0,188723.0,188725.0,188723.0,188724.0,188723.0
1586,,,,,,,,,,,,,,,,,,,,,,,,188842.0,188843.0,188842.0,188844.0,188842.0,188843.0,188842.0
1587,,,,,,,,,,,,,,,,,,,,,,,,188961.0,188962.0,188961.0,188963.0,188961.0,188962.0,188961.0
1588,,,,,,,,,,,,,,,,,,,,,,,,189080.0,189081.0,189080.0,189082.0,189080.0,189081.0,189080.0
1589,,,,,,,,,,,,,,,,,,,,,,,,189199.0,189200.0,189199.0,189201.0,189199.0,189200.0,189199.0
1590,,,,,,,,,,,,,,,,,,,,,,,,189318.0,189319.0,189318.0,189320.0,189318.0,189319.0,189318.0
1591,,,,,,,,,,,,,,,,,,,,,,,,189437.0,189438.0,189437.0,189439.0,189437.0,189438.0,189437.0
1592,,,,,,,,,,,,,,,,,,,,,,,,189556.0,189557.0,189556.0,189558.0,189556.0,189557.0,189556.0
1593,,,,,,,,,,,,,,,,,,,,,,,,189675.0,189676.0,189675.0,189677.0,189675.0,189676.0,189675.0
1594,,,,,,,,,,,,,,,,,,,,,,,,189794.0,189795.0,189794.0,189796.0,189794.0,189795.0,189794.0
1595,,,,,,,,,,,,,,,,,,,,,,,,189913.0,189914.0,189913.0,189915.0,189913.0,189914.0,189912.0
1596,,,,,,,,,,,,,,,,,,,,,,,,190032.0,190033.0,190032.0,190034.0,190032.0,190033.0,190031.0
1597,,,,,,,,,,,,,,,,,,,,,,,,190151.0,190152.0,190151.0,190153.0,190151.0,190152.0,190150.0
1598,,,,,,,,,,,,,,,,,,,,,,,,190270.0,190271.0,190270.0,190272.0,190270.0,190271.0,190269.0
1599,,,,,,,,,,,,,,,,,,,,,,,,190389.0,190390.0,190389.0,190391.0,190389.0,190390.0,190388.0
1600,,,,,,,,,,,,,,,,,,,,,,,,190508.0,190509.0,190508.0,190509.0,190508.0,190509.0,190507.0
1601,,,,,,,,,,,,,,,,,,,,,,,,190627.0,190628.0,190627.0,190628.0,190627.0,190628.0,190626.0
1602,,,,,,,,,,,,,,,,,,,,,,,,190746.0,190747.0,190746.0,190747.0,190746.0,190747.0,190745.0
1603,,,,,,,,,,,,,,,,,,,,,,,,190865.0,190866.0,190865.0,190866.0,190865.0,190866.0,190864.0
1604,,,,,,,,,,,,,,,,,,,,,,,,190984.0,190985.0,190984.0,190985.0,190984.0,190985.0,190983.0
1605,,,,,,,,,,,,,,,,,,,,,,,,191103.0,191104.0,191103.0,191104.0,191103.0,191104.0,191102.0
1606,,,,,,,,,,,,,,,,,,,,,,,,191222.0,191223.0,191222.0,191223.0,191222.0,191223.0,191221.0
1607,,,,,,,,,,,,,,,,,,,,,,,,191341.0,191342.0,191341.0,191342.0,191341.0,191342.0,191340.0
1608,,,,,,,,,,,,,,,,,,,,,,,,191460.0,191461.0,191460.0,191461.0,191460.0,191461.0,191459.0
1609,,,,,,,,,,,,,,,,,,,,,,,,191579.0,191580.0,191579.0,191580.0,191579.0,191580.0,191578.0
1610,,,,,,,,,,,,,,,,,,,,,,,,191698.0,191699.0,191698.0,191699.0,191698.0,191699.0,191697.0
1611,,,,,,,,,,,,,,,,,,,,,,,,191817.0,191818.0,191817.0,191818.0,191817.0,191818.0,191816.0
1612,,,,,,,,,,,,,,,,,,,,,,,,191936.0,191937.0,191936.0,191937.0,191936.0,191937.0,191935.0
1613,,,,,,,,,,,,,,,,,,,,,,,,192055.0,192056.0,192055.0,192056.0,192055.0,192056.0,192054.0
1614,,,,,,,,,,,,,,,,,,,,,,,,192174.0,192175.0,192174.0,192175.0,192174.0,192175.0,192173.0
1615,,,,,,,,,,,,,,,,,,,,,,,,192293.0,192294.0,192293.0,192294.0,192293.0,192294.0,192292.0
1616,,,,,,,,,,,,,,,,,,,,,,,,192412.0,192413.0,192412.0,192413.0,192412.0,192413.0,192411.0
1617,,,,,,,,,,,,,,,,,,,,,,,,192531.0,192532.0,192531.0,192532.0,192531.0,192532.0,192530.0
1618,,,,,,,,,,,,,,,,,,,,,,,,192650.0,192651.0,192650.0,192651.0,192650.0,192651.0,192649.0
1619,,,,,,,,,,,,,,,,,,,,,,,,192769.0,192770.0,192769.0,192770.0,192769.0,192770.0,192768.0
1620,,,,,,,,,,,,,,,,,,,,,,,,192888.0,192889.0,192888.0,192889.0,192888.0,192889.0,192887.0
1621,,,,,,,,,,,,,,,,,,,,,,,,193007.0,193008.0,193007.0,193008.0,193007.0,193008.0,193006.0
1622,,,,,,,,,,,,,,,,,,,,,,,,193126.0,193127.0,193126.0,193127.0,193126.0,193127.0,193125.0
1623,,,,,,,,,,,,,,,,,,,,,,,,193245.0,193246.0,193245.0,193246.0,193245.0,193246.0,193244.0
1624,,,,,,,,,,,,,,,,,,,,,,,,193364.0,193365.0,193364.0,193365.0,193364.0,193365.0,193363.0
1625,,,,,,,,,,,,,,,,,,,,,,,,193483.0,193484.0,193483.0,193484.0,193483.0,193484.0,193482.0
1626,,,,,,,,,,,,,,,,,,,,,,,,193602.0,193603.0,193602.0,193603.0,193602.0,193603.0,193601.0
1627,,,,,,,,,,,,,,,,,,,,,,,,193721.0,193722.0,193721.0,193722.0,193721.0,193722.0,193720.0
1628,,,,,,,,,,,,,,,,,,,,,,,,193840.0,193841.0,193840.0,193841.0,193840.0,193841.0,193839.0
1629,,,,,,,,,,,,,,,,,,,,,,,,193959.0,193960.0,193959.0,193960.0,193959.0,193960.0,193958.0
1630,,,,,,,,,,,,,,,,,,,,,,,,194078.0,194079.0,194078.0,194079.0,194078.0,194079.0,194077.0
1631,,,,,,,,,,,,,,,,,,,,,,,,194197.0,194198.0,194197.0,194198.0,194197.0,194198.0,194196.0
1632,,,,,,,,,,,,,,,,,,,,,,,,194316.0,194317.0,194316.0,194317.0,194316.0,194317.0,194315.0
1633,,,,,,,,,,,,,,,,,,,,,,,,194435.0,194436.0,194435.0,194436.0,194435.0,194436.0,194434.0
1634,,,,,,,,,,,,,,,,,,,,,,,,194554.0,194555.0,194554.0,194555.0,194554.0,194555.0,194553.0
1635,,,,,,,,,,,,,,,,,,,,,,,,194673.0,194674.0,194673.0,194674.0,194673.0,194674.0,194672.0
1636,,,,,,,,,,,,,,,,,,,,,,,,194792.0,194793.0,194792.0,194793.0,194792.0,194793.0,194791.0
1637,,,,,,,,,,,,,,,,,,,,,,,,194911.0,194912.0,194911.0,194912.0,194911.0,194912.0,194910.0
1638,,,,,,,,,,,,,,,,,,,,,,,,195030.0,195031.0,195030.0,195031.0,195030.0,195031.0,195029.0
1639,,,,,,,,,,,,,,,,,,,,,,,,195149.0,195150.0,195149.0,195150.0,195149.0,195150.0,195148.0
1640,,,,,,,,,,,,,,,,,,,,,,,,195268.0,195269.0,195268.0,195269.0,195268.0,195269.0,195267.0
1641,,,,,,,,,,,,,,,,,,,,,,,,195387.0,195387.0,195387.0,195388.0,195387.0,195388.0,195386.0
1642,,,,,,,,,,,,,,,,,,,,,,,,195506.0,195506.0,195506.0,195507.0,195506.0,195507.0,195505.0
1643,,,,,,,,,,,,,,,,,,,,,,,,195625.0,195625.0,195625.0,195626.0,195625.0,195626.0,195624.0
1644,,,,,,,,,,,,,,,,,,,,,,,,195744.0,195744.0,195744.0,195745.0,195744.0,195745.0,195743.0
1645,,,,,,,,,,,,,,,,,,,,,,,,195863.0,195863.0,195863.0,195864.0,195863.0,195864.0,195862.0
1646,,,,,,,,,,,,,,,,,,,,,,,,195982.0,195982.0,195982.0,195983.0,195982.0,195983.0,195981.0
1647,,,,,,,,,,,,,,,,,,,,,,,,196101.0,196101.0,196101.0,196102.0,196101.0,196102.0,196100.0
1648,,,,,,,,,,,,,,,,,,,,,,,,196220.0,196220.0,196220.0,196221.0,196220.0,196221.0,196219.0
1649,,,,,,,,,,,,,,,,,,,,,,,,196339.0,196339.0,196339.0,196340.0,196339.0,196340.0,196338.0
1650,,,,,,,,,,,,,,,,,,,,,,,,196458.0,196458.0,196458.0,196459.0,196458.0,196459.0,196457.0
1651,,,,,,,,,,,,,,,,,,,,,,,,196577.0,196577.0,196577.0,196578.0,196577.0,196578.0,196576.0
1652,,,,,,,,,,,,,,,,,,,,,,,,196696.0,196696.0,196696.0,196697.0,196696.0,196697.0,196695.0
1653,,,,,,,,,,,,,,,,,,,,,,,,196815.0,196815.0,196815.0,196816.0,196815.0,196816.0,196814.0
1654,,,,,,,,,,,,,,,,,,,,,,,,196934.0,196934.0,196934.0,196935.0,196934.0,196935.0,196933.0
1655,,,,,,,,,,,,,,,,,,,,,,,,197053.0,197053.0,197053.0,197054.0,197053.0,197054.0,197052.0
1656,,,,,,,,,,,,,,,,,,,,,,,,197172.0,197172.0,197172.0,197173.0,197172.0,197173.0,197171.0
1657,,,,,,,,,,,,,,,,,,,,,,,,197291.0,197291.0,197291.0,197292.0,197291.0,197292.0,197290.0
1658,,,,,,,,,,,,,,,,,,,,,,,,197410.0,197410.0,197410.0,197411.0,197410.0,197411.0,197409.0
1659,,,,,,,,,,,,,,,,,,,,,,,,197529.0,197529.0,197528.0,197530.0,197529.0,197530.0,197528.0
1660,,,,,,,,,,,,,,,,,,,,,,,,197648.0,197648.0,197647.0,197649.0,197648.0,197649.0,197647.0
1661,,,,,,,,,,,,,,,,,,,,,,,,197767.0,197767.0,197766.0,197768.0,197767.0,197768.0,197766.0
1662,,,,,,,,,,,,,,,,,,,,,,,,197886.0,197886.0,197885.0,197887.0,197886.0,197887.0,197885.0
1663,,,,,,,,,,,,,,,,,,,,,,,,198005.0,198005.0,198004.0,198006.0,198005.0,198006.0,198004.0
1664,,,,,,,,,,,,,,,,,,,,,,,,198124.0,198124.0,198123.0,198125.0,198124.0,198125.0,198123.0
1665,,,,,,,,,,,,,,,,,,,,,,,,198243.0,198243.0,198242.0,198244.0,198243.0,198244.0,198242.0
1666,,,,,,,,,,,,,,,,,,,,,,,,198362.0,198362.0,198361.0,198363.0,198362.0,198363.0,198361.0
1667,,,,,,,,,,,,,,,,,,,,,,,,198481.0,198481.0,198480.0,198482.0,198481.0,198482.0,198480.0
1668,,,,,,,,,,,,,,,,,,,,,,,,198600.0,198600.0,198599.0,198601.0,198600.0,198601.0,198599.0
1669,,,,,,,,,,,,,,,,,,,,,,,,198719.0,198719.0,198718.0,198720.0,198719.0,198720.0,198718.0
1670,,,,,,,,,,,,,,,,,,,,,,,,198838.0,198838.0,198837.0,198839.0,198838.0,198839.0,198837.0
1671,,,,,,,,,,,,,,,,,,,,,,,,198957.0,198957.0,198956.0,198958.0,198957.0,198958.0,198956.0
1672,,,,,,,,,,,,,,,,,,,,,,,,199076.0,199076.0,199075.0,199077.0,199076.0,199077.0,199075.0
1673,,,,,,,,,,,,,,,,,,,,,,,,199195.0,199195.0,199194.0,199196.0,199195.0,199196.0,199194.0
1674,,,,,,,,,,,,,,,,,,,,,,,,199314.0,199314.0,199313.0,199315.0,199314.0,199315.0,199313.0
1675,,,,,,,,,,,,,,,,,,,,,,,,199433.0,199433.0,199432.0,199434.0,199433.0,199434.0,199432.0
1676,,,,,,,,,,,,,,,,,,,,,,,,199552.0,199552.0,199551.0,199553.0,199552.0,199553.0,199551.0
1677,,,,,,,,,,,,,,,,,,,,,,,,199671.0,199671.0,199670.0,199672.0,199671.0,199672.0,199670.0
1678,,,,,,,,,,,,,,,,,,,,,,,,199790.0,199790.0,199789.0,199791.0,199790.0,199791.0,199789.0
1679,,,,,,,,,,,,,,,,,,,,,,,,199909.0,199909.0,199908.0,199910.0,199909.0,199910.0,199908.0
1680,,,,,,,,,,,,,,,,,,,,,,,,200028.0,200028.0,200027.0,200029.0,200028.0,200029.0,200027.0
1681,,,,,,,,,,,,,,,,,,,,,,,,200147.0,200147.0,200146.0,200148.0,200147.0,200148.0,200146.0
1682,,,,,,,,,,,,,,,,,,,,,,,,200266.0,200266.0,200265.0,200267.0,200266.0,200267.0,200265.0
1683,,,,,,,,,,,,,,,,,,,,,,,,200385.0,200385.0,200384.0,200386.0,200385.0,200386.0,200384.0
1684,,,,,,,,,,,,,,,,,,,,,,,,200504.0,200504.0,200503.0,200505.0,200504.0,200505.0,200503.0
1685,,,,,,,,,,,,,,,,,,,,,,,,200623.0,200623.0,200622.0,200624.0,200623.0,200624.0,200622.0
1686,,,,,,,,,,,,,,,,,,,,,,,,200742.0,200742.0,200741.0,200743.0,200742.0,200743.0,200741.0
1687,,,,,,,,,,,,,,,,,,,,,,,,200861.0,200861.0,200860.0,200862.0,200861.0,200862.0,200860.0
1688,,,,,,,,,,,,,,,,,,,,,,,,200980.0,200980.0,200979.0,200981.0,200980.0,200981.0,200979.0
1689,,,,,,,,,,,,,,,,,,,,,,,,201099.0,201099.0,201098.0,201100.0,201099.0,201100.0,201098.0
1690,,,,,,,,,,,,,,,,,,,,,,,,201218.0,201218.0,201217.0,201219.0,201218.0,201219.0,201217.0
1691,,,,,,,,,,,,,,,,,,,,,,,,201337.0,201337.0,201336.0,201338.0,201337.0,201338.0,201336.0
1692,,,,,,,,,,,,,,,,,,,,,,,,201456.0,201456.0,201455.0,201457.0,201456.0,201457.0,201455.0
1693,,,,,,,,,,,,,,,,,,,,,,,,201575.0,201575.0,201574.0,201576.0,201575.0,201576.0,201574.0
1694,,,,,,,,,,,,,,,,,,,,,,,,201694.0,201694.0,201693.0,201695.0,201694.0,201695.0,201693.0
1695,,,,,,,,,,,,,,,,,,,,,,,,201813.0,201813.0,201812.0,201814.0,201813.0,201814.0,201812.0
1696,,,,,,,,,,,,,,,,,,,,,,,,201932.0,201932.0,201931.0,201933.0,201932.0,201933.0,201931.0
1697,,,,,,,,,,,,,,,,,,,,,,,,202051.0,202051.0,202050.0,202052.0,202051.0,202052.0,202050.0
1698,,,,,,,,,,,,,,,,,,,,,,,,202170.0,202170.0,202169.0,202171.0,202170.0,202171.0,202169.0
1699,,,,,,,,,,,,,,,,,,,,,,,,202289.0,202289.0,202288.0,202290.0,202289.0,202290.0,202288.0
1700,,,,,,,,,,,,,,,,,,,,,,,,202408.0,202408.0,202407.0,202409.0,202408.0,202409.0,202407.0
1701,,,,,,,,,,,,,,,,,,,,,,,,202527.0,202527.0,202526.0,202528.0,202527.0,202528.0,202526.0
1702,,,,,,,,,,,,,,,,,,,,,,,,202646.0,202646.0,202645.0,202647.0,202646.0,202647.0,202645.0
1703,,,,,,,,,,,,,,,,,,,,,,,,202765.0,202765.0,202764.0,202766.0,202765.0,202766.0,202764.0
1704,,,,,,,,,,,,,,,,,,,,,,,,202884.0,202884.0,202883.0,202885.0,202884.0,202884.0,202883.0
1705,,,,,,,,,,,,,,,,,,,,,,,,203003.0,203003.0,203002.0,203004.0,203003.0,203003.0,203002.0
1706,,,,,,,,,,,,,,,,,,,,,,,,203122.0,203122.0,203121.0,203123.0,203122.0,203122.0,203121.0
1707,,,,,,,,,,,,,,,,,,,,,,,,203241.0,203241.0,203240.0,203242.0,203241.0,203241.0,203240.0
1708,,,,,,,,,,,,,,,,,,,,,,,,203360.0,203360.0,203359.0,203361.0,203360.0,203360.0,203359.0
1709,,,,,,,,,,,,,,,,,,,,,,,,203479.0,203479.0,203478.0,203480.0,203479.0,203479.0,203478.0
1710,,,,,,,,,,,,,,,,,,,,,,,,203598.0,203598.0,203597.0,203599.0,203598.0,203598.0,203597.0
1711,,,,,,,,,,,,,,,,,,,,,,,,203717.0,203717.0,203716.0,203718.0,203717.0,203717.0,203716.0
1712,,,,,,,,,,,,,,,,,,,,,,,,203836.0,203836.0,203835.0,203837.0,203836.0,203836.0,203835.0
1713,,,,,,,,,,,,,,,,,,,,,,,,203955.0,203955.0,203954.0,203956.0,203955.0,203955.0,203954.0
1714,,,,,,,,,,,,,,,,,,,,,,,,204074.0,204074.0,204073.0,204075.0,204074.0,204074.0,204073.0
1715,,,,,,,,,,,,,,,,,,,,,,,,204193.0,204193.0,204192.0,204194.0,204193.0,204193.0,204192.0
1716,,,,,,,,,,,,,,,,,,,,,,,,204312.0,204312.0,204311.0,204313.0,204312.0,204312.0,204311.0
1717,,,,,,,,,,,,,,,,,,,,,,,,204431.0,204431.0,204430.0,204432.0,204431.0,204431.0,204430.0
1718,,,,,,,,,,,,,,,,,,,,,,,,204550.0,204550.0,204549.0,204551.0,204550.0,204550.0,204549.0
1719,,,,,,,,,,,,,,,,,,,,,,,,204669.0,204669.0,204668.0,204670.0,204669.0,204669.0,204668.0
1720,,,,,,,,,,,,,,,,,,,,,,,,204788.0,204788.0,204787.0,204789.0,204788.0,204788.0,204787.0
1721,,,,,,,,,,,,,,,,,,,,,,,,204907.0,204907.0,204906.0,204908.0,204907.0,204907.0,204906.0
1722,,,,,,,,,,,,,,,,,,,,,,,,205026.0,205026.0,205025.0,205027.0,205026.0,205026.0,205025.0
1723,,,,,,,,,,,,,,,,,,,,,,,,205145.0,205145.0,205144.0,205146.0,205145.0,205145.0,205144.0
1724,,,,,,,,,,,,,,,,,,,,,,,,205264.0,205264.0,205263.0,205265.0,205264.0,205264.0,205263.0
1725,,,,,,,,,,,,,,,,,,,,,,,,205383.0,205383.0,205382.0,205384.0,205383.0,205383.0,205382.0
1726,,,,,,,,,,,,,,,,,,,,,,,,205502.0,205502.0,205501.0,205503.0,205502.0,205502.0,205501.0
1727,,,,,,,,,,,,,,,,,,,,,,,,205621.0,205621.0,205620.0,205622.0,205621.0,205621.0,205620.0
1728,,,,,,,,,,,,,,,,,,,,,,,,205740.0,205740.0,205739.0,205741.0,205740.0,205740.0,205739.0
1729,,,,,,,,,,,,,,,,,,,,,,,,205859.0,205859.0,205858.0,205860.0,205859.0,205859.0,205858.0
1730,,,,,,,,,,,,,,,,,,,,,,,,205978.0,205978.0,205977.0,205979.0,205978.0,205978.0,205977.0
1731,,,,,,,,,,,,,,,,,,,,,,,,206097.0,206096.0,206096.0,206098.0,206097.0,206097.0,206096.0
1732,,,,,,,,,,,,,,,,,,,,,,,,206216.0,206215.0,206215.0,206217.0,206216.0,206216.0,206215.0
1733,,,,,,,,,,,,,,,,,,,,,,,,206335.0,206334.0,206334.0,206336.0,206335.0,206335.0,206334.0
1734,,,,,,,,,,,,,,,,,,,,,,,,206454.0,206453.0,206453.0,206455.0,206454.0,206454.0,206453.0
1735,,,,,,,,,,,,,,,,,,,,,,,,206573.0,206572.0,206572.0,206574.0,206573.0,206573.0,206572.0
1736,,,,,,,,,,,,,,,,,,,,,,,,206692.0,206691.0,206691.0,206693.0,206692.0,206692.0,206691.0
1737,,,,,,,,,,,,,,,,,,,,,,,,206811.0,206810.0,206810.0,206812.0,206811.0,206811.0,206810.0
1738,,,,,,,,,,,,,,,,,,,,,,,,206930.0,206929.0,206929.0,206931.0,206930.0,206930.0,206929.0
1739,,,,,,,,,,,,,,,,,,,,,,,,207049.0,207048.0,207048.0,207050.0,207049.0,207049.0,207048.0
1740,,,,,,,,,,,,,,,,,,,,,,,,207168.0,207167.0,207167.0,207169.0,207168.0,207168.0,207167.0
1741,,,,,,,,,,,,,,,,,,,,,,,,207287.0,207286.0,207286.0,207288.0,207287.0,207287.0,207286.0
1742,,,,,,,,,,,,,,,,,,,,,,,,207406.0,207405.0,207405.0,207407.0,207406.0,207406.0,207405.0
1743,,,,,,,,,,,,,,,,,,,,,,,,207525.0,207524.0,207524.0,207526.0,207525.0,207525.0,207524.0
1744,,,,,,,,,,,,,,,,,,,,,,,,207644.0,207643.0,207643.0,207645.0,207644.0,207644.0,207643.0
1745,,,,,,,,,,,,,,,,,,,,,,,,207763.0,207762.0,207762.0,207764.0,207763.0,207763.0,207762.0
1746,,,,,,,,,,,,,,,,,,,,,,,,207882.0,207881.0,207881.0,207883.0,207882.0,207882.0,207881.0
1747,,,,,,,,,,,,,,,,,,,,,,,,208001.0,208000.0,208000.0,208002.0,208001.0,208001.0,208000.0
1748,,,,,,,,,,,,,,,,,,,,,,,,208120.0,208119.0,208119.0,208121.0,208120.0,208120.0,208119.0
1749,,,,,,,,,,,,,,,,,,,,,,,,208239.0,208238.0,208238.0,208240.0,208239.0,208239.0,208238.0
1750,,,,,,,,,,,,,,,,,,,,,,,,208358.0,208357.0,208357.0,208359.0,208358.0,208358.0,208357.0
1751,,,,,,,,,,,,,,,,,,,,,,,,208477.0,208476.0,208476.0,208478.0,208477.0,208477.0,208476.0
1752,,,,,,,,,,,,,,,,,,,,,,,,208596.0,208595.0,208595.0,208597.0,208596.0,208596.0,208595.0
1753,,,,,,,,,,,,,,,,,,,,,,,,208715.0,208714.0,208714.0,208716.0,208715.0,208715.0,208714.0
1754,,,,,,,,,,,,,,,,,,,,,,,,208834.0,208833.0,208833.0,208835.0,208834.0,208834.0,208833.0
1755,,,,,,,,,,,,,,,,,,,,,,,,208953.0,208952.0,208952.0,208954.0,208953.0,208953.0,208952.0
1756,,,,,,,,,,,,,,,,,,,,,,,,209072.0,209071.0,209071.0,209073.0,209072.0,209072.0,209071.0
1757,,,,,,,,,,,,,,,,,,,,,,,,209191.0,209190.0,209190.0,209192.0,209191.0,209191.0,209190.0
1758,,,,,,,,,,,,,,,,,,,,,,,,209310.0,209309.0,209309.0,209311.0,209310.0,209310.0,209309.0
1759,,,,,,,,,,,,,,,,,,,,,,,,209429.0,209428.0,209428.0,209430.0,209429.0,209429.0,209428.0
1760,,,,,,,,,,,,,,,,,,,,,,,,209548.0,209547.0,209547.0,209549.0,209548.0,209548.0,209547.0
1761,,,,,,,,,,,,,,,,,,,,,,,,209667.0,209666.0,209666.0,209668.0,209667.0,209667.0,209666.0
1762,,,,,,,,,,,,,,,,,,,,,,,,209786.0,209785.0,209785.0,209787.0,209786.0,209786.0,209785.0
1763,,,,,,,,,,,,,,,,,,,,,,,,209905.0,209904.0,209904.0,209906.0,209905.0,209905.0,209904.0
1764,,,,,,,,,,,,,,,,,,,,,,,,210024.0,210023.0,210023.0,210025.0,210024.0,210024.0,210023.0
1765,,,,,,,,,,,,,,,,,,,,,,,,210143.0,210142.0,210142.0,210144.0,210143.0,210143.0,210142.0
1766,,,,,,,,,,,,,,,,,,,,,,,,210262.0,210261.0,210261.0,210263.0,210262.0,210262.0,210261.0
1767,,,,,,,,,,,,,,,,,,,,,,,,210381.0,210380.0,210380.0,210382.0,210381.0,210381.0,210380.0
1768,,,,,,,,,,,,,,,,,,,,,,,,210500.0,210499.0,210499.0,210501.0,210500.0,210500.0,210498.0
1769,,,,,,,,,,,,,,,,,,,,,,,,210619.0,210618.0,210618.0,210620.0,210619.0,210619.0,210617.0
1770,,,,,,,,,,,,,,,,,,,,,,,,210738.0,210737.0,210737.0,210739.0,210738.0,210738.0,210736.0
1771,,,,,,,,,,,,,,,,,,,,,,,,210857.0,210856.0,210856.0,210858.0,210857.0,210857.0,210855.0
1772,,,,,,,,,,,,,,,,,,,,,,,,210976.0,210975.0,210975.0,210977.0,210976.0,210976.0,210974.0
1773,,,,,,,,,,,,,,,,,,,,,,,,211095.0,211094.0,211094.0,211096.0,211095.0,211095.0,211093.0
1774,,,,,,,,,,,,,,,,,,,,,,,,211214.0,211213.0,211213.0,211215.0,211214.0,211214.0,211212.0
1775,,,,,,,,,,,,,,,,,,,,,,,,211333.0,211332.0,211332.0,211334.0,211333.0,211333.0,211331.0
1776,,,,,,,,,,,,,,,,,,,,,,,,211452.0,211451.0,211451.0,211453.0,211451.0,211452.0,211450.0
1777,,,,,,,,,,,,,,,,,,,,,,,,211571.0,211569.0,211570.0,211572.0,211570.0,211571.0,211569.0
1778,,,,,,,,,,,,,,,,,,,,,,,,211690.0,211688.0,211689.0,211691.0,211689.0,211690.0,211688.0
1779,,,,,,,,,,,,,,,,,,,,,,,,211809.0,211807.0,211808.0,211810.0,211808.0,211809.0,211807.0
1780,,,,,,,,,,,,,,,,,,,,,,,,211928.0,211926.0,211927.0,211929.0,211927.0,211928.0,211926.0
1781,,,,,,,,,,,,,,,,,,,,,,,,212047.0,212045.0,212046.0,212048.0,212046.0,212047.0,212045.0
1782,,,,,,,,,,,,,,,,,,,,,,,,212166.0,212164.0,212165.0,212167.0,212165.0,212166.0,212164.0
1783,,,,,,,,,,,,,,,,,,,,,,,,212285.0,212283.0,212284.0,212286.0,212284.0,212285.0,212283.0
1784,,,,,,,,,,,,,,,,,,,,,,,,212404.0,212402.0,212403.0,212405.0,212403.0,212404.0,212402.0
1785,,,,,,,,,,,,,,,,,,,,,,,,212523.0,212521.0,212522.0,212524.0,212522.0,212523.0,212521.0
1786,,,,,,,,,,,,,,,,,,,,,,,,212642.0,212640.0,212641.0,212643.0,212641.0,212642.0,212640.0
1787,,,,,,,,,,,,,,,,,,,,,,,,212761.0,212759.0,212760.0,212762.0,212760.0,212761.0,212759.0
1788,,,,,,,,,,,,,,,,,,,,,,,,212880.0,212878.0,212879.0,212881.0,212879.0,212880.0,212878.0
1789,,,,,,,,,,,,,,,,,,,,,,,,212999.0,212997.0,212998.0,213000.0,212998.0,212999.0,212997.0
1790,,,,,,,,,,,,,,,,,,,,,,,,213118.0,213116.0,213117.0,213119.0,213117.0,213118.0,213116.0
1791,,,,,,,,,,,,,,,,,,,,,,,,213237.0,213235.0,213236.0,213238.0,213236.0,213237.0,213235.0
1792,,,,,,,,,,,,,,,,,,,,,,,,213356.0,213354.0,213355.0,213357.0,213355.0,213356.0,213354.0
1793,,,,,,,,,,,,,,,,,,,,,,,,213475.0,213473.0,213474.0,213476.0,213474.0,213475.0,213473.0
1794,,,,,,,,,,,,,,,,,,,,,,,,213594.0,213592.0,213593.0,213595.0,213593.0,213594.0,213592.0
1795,,,,,,,,,,,,,,,,,,,,,,,,213713.0,213711.0,213712.0,213714.0,213712.0,213713.0,213711.0
1796,,,,,,,,,,,,,,,,,,,,,,,,213832.0,213830.0,213831.0,213833.0,213831.0,213832.0,213830.0
1797,,,,,,,,,,,,,,,,,,,,,,,,213951.0,213949.0,213950.0,213952.0,213950.0,213951.0,213949.0
1798,,,,,,,,,,,,,,,,,,,,,,,,214070.0,214068.0,214069.0,214071.0,214069.0,214070.0,214068.0
1799,,,,,,,,,,,,,,,,,,,,,,,,214189.0,214187.0,214188.0,214190.0,214188.0,214189.0,214187.0
1800,,,,,,,,,,,,,,,,,,,,,,,,214308.0,214306.0,214307.0,214309.0,214307.0,214308.0,214306.0
1801,,,,,,,,,,,,,,,,,,,,,,,,214427.0,214425.0,214426.0,214428.0,214426.0,214427.0,214425.0
1802,,,,,,,,,,,,,,,,,,,,,,,,214546.0,214544.0,214545.0,214547.0,214545.0,214546.0,214544.0
1803,,,,,,,,,,,,,,,,,,,,,,,,214665.0,214663.0,214664.0,214666.0,214664.0,214665.0,214663.0
1804,,,,,,,,,,,,,,,,,,,,,,,,214784.0,214782.0,214783.0,214785.0,214783.0,214784.0,214782.0
1805,,,,,,,,,,,,,,,,,,,,,,,,214903.0,214901.0,214902.0,214904.0,214902.0,214903.0,214901.0
1806,,,,,,,,,,,,,,,,,,,,,,,,215022.0,215020.0,215021.0,215023.0,215021.0,215022.0,215020.0
1807,,,,,,,,,,,,,,,,,,,,,,,,215141.0,215139.0,215140.0,215142.0,215140.0,215141.0,215139.0
1808,,,,,,,,,,,,,,,,,,,,,,,,215260.0,215258.0,215259.0,215261.0,215259.0,215260.0,215258.0
1809,,,,,,,,,,,,,,,,,,,,,,,,215379.0,215377.0,215378.0,215380.0,215378.0,215379.0,215377.0
1810,,,,,,,,,,,,,,,,,,,,,,,,215498.0,215496.0,215497.0,215499.0,215497.0,215498.0,215496.0
1811,,,,,,,,,,,,,,,,,,,,,,,,215617.0,215615.0,215616.0,215618.0,215616.0,215617.0,215615.0
1812,,,,,,,,,,,,,,,,,,,,,,,,215736.0,215734.0,215735.0,215737.0,215735.0,215736.0,215734.0
1813,,,,,,,,,,,,,,,,,,,,,,,,215855.0,215853.0,215854.0,215856.0,215854.0,215855.0,215853.0
1814,,,,,,,,,,,,,,,,,,,,,,,,215974.0,215972.0,215973.0,215975.0,215973.0,215974.0,215972.0
1815,,,,,,,,,,,,,,,,,,,,,,,,216093.0,216091.0,216092.0,216094.0,216092.0,216093.0,216091.0
1816,,,,,,,,,,,,,,,,,,,,,,,,216212.0,216210.0,216211.0,216213.0,216211.0,216212.0,216210.0
1817,,,,,,,,,,,,,,,,,,,,,,,,216331.0,216329.0,216330.0,216332.0,216330.0,216331.0,216329.0
1818,,,,,,,,,,,,,,,,,,,,,,,,216450.0,216448.0,216448.0,216451.0,216449.0,216450.0,216448.0
1819,,,,,,,,,,,,,,,,,,,,,,,,216569.0,216567.0,216567.0,216570.0,216568.0,216569.0,216567.0
1820,,,,,,,,,,,,,,,,,,,,,,,,216688.0,216686.0,216686.0,216689.0,216687.0,216688.0,216686.0
1821,,,,,,,,,,,,,,,,,,,,,,,,216807.0,216805.0,216805.0,216808.0,216806.0,216807.0,216805.0
1822,,,,,,,,,,,,,,,,,,,,,,,,216926.0,216924.0,216924.0,216927.0,216925.0,216926.0,216924.0
1823,,,,,,,,,,,,,,,,,,,,,,,,217045.0,217043.0,217043.0,217046.0,217044.0,217045.0,217043.0
1824,,,,,,,,,,,,,,,,,,,,,,,,217164.0,217162.0,217162.0,217165.0,217163.0,217164.0,217162.0
1825,,,,,,,,,,,,,,,,,,,,,,,,217283.0,217281.0,217281.0,217284.0,217282.0,217283.0,217281.0
1826,,,,,,,,,,,,,,,,,,,,,,,,217402.0,217400.0,217400.0,217403.0,217401.0,217402.0,217400.0
1827,,,,,,,,,,,,,,,,,,,,,,,,217521.0,217519.0,217519.0,217522.0,217520.0,217521.0,217519.0
1828,,,,,,,,,,,,,,,,,,,,,,,,217640.0,217638.0,217638.0,217641.0,217639.0,217640.0,217638.0
1829,,,,,,,,,,,,,,,,,,,,,,,,217759.0,217757.0,217757.0,217760.0,217758.0,217759.0,217757.0
1830,,,,,,,,,,,,,,,,,,,,,,,,217878.0,217876.0,217876.0,217879.0,217877.0,217878.0,217876.0
1831,,,,,,,,,,,,,,,,,,,,,,,,217997.0,217995.0,217995.0,217998.0,217996.0,217997.0,217995.0
1832,,,,,,,,,,,,,,,,,,,,,,,,218116.0,218114.0,218114.0,218117.0,218115.0,218116.0,218114.0
1833,,,,,,,,,,,,,,,,,,,,,,,,218235.0,218233.0,218233.0,218236.0,218234.0,218235.0,218233.0
1834,,,,,,,,,,,,,,,,,,,,,,,,218354.0,218352.0,218352.0,218355.0,218353.0,218354.0,218352.0
1835,,,,,,,,,,,,,,,,,,,,,,,,218473.0,218471.0,218471.0,218474.0,218472.0,218473.0,218471.0
1836,,,,,,,,,,,,,,,,,,,,,,,,218592.0,218590.0,218590.0,218593.0,218591.0,218592.0,218590.0
1837,,,,,,,,,,,,,,,,,,,,,,,,218711.0,218709.0,218709.0,218712.0,218710.0,218711.0,218709.0
1838,,,,,,,,,,,,,,,,,,,,,,,,218830.0,218828.0,218828.0,218831.0,218829.0,218830.0,218828.0
1839,,,,,,,,,,,,,,,,,,,,,,,,218949.0,218947.0,218947.0,218950.0,218948.0,218949.0,218947.0
1840,,,,,,,,,,,,,,,,,,,,,,,,219068.0,219066.0,219066.0,219069.0,219067.0,219068.0,219066.0
1841,,,,,,,,,,,,,,,,,,,,,,,,219187.0,219185.0,219185.0,219188.0,219186.0,219187.0,219185.0
1842,,,,,,,,,,,,,,,,,,,,,,,,219306.0,219304.0,219304.0,219307.0,219305.0,219306.0,219304.0
1843,,,,,,,,,,,,,,,,,,,,,,,,219425.0,219423.0,219423.0,219426.0,219424.0,219425.0,219423.0
1844,,,,,,,,,,,,,,,,,,,,,,,,219544.0,219542.0,219542.0,219545.0,219543.0,219544.0,219542.0
1845,,,,,,,,,,,,,,,,,,,,,,,,219663.0,219661.0,219661.0,219664.0,219662.0,219663.0,219661.0
1846,,,,,,,,,,,,,,,,,,,,,,,,219782.0,219780.0,219780.0,219783.0,219781.0,219782.0,219780.0
1847,,,,,,,,,,,,,,,,,,,,,,,,219901.0,219899.0,219899.0,219902.0,219900.0,219901.0,219899.0
1848,,,,,,,,,,,,,,,,,,,,,,,,220020.0,220018.0,220018.0,220021.0,220019.0,220020.0,220018.0
1849,,,,,,,,,,,,,,,,,,,,,,,,220139.0,220137.0,220137.0,220140.0,220138.0,220139.0,220137.0
1850,,,,,,,,,,,,,,,,,,,,,,,,220258.0,220256.0,220256.0,220259.0,220257.0,220258.0,220256.0
1851,,,,,,,,,,,,,,,,,,,,,,,,220377.0,220375.0,220375.0,220378.0,220376.0,220377.0,220375.0
1852,,,,,,,,,,,,,,,,,,,,,,,,220496.0,220494.0,220494.0,220497.0,220495.0,220496.0,220494.0
1853,,,,,,,,,,,,,,,,,,,,,,,,220615.0,220613.0,220613.0,220616.0,220614.0,220615.0,220613.0
1854,,,,,,,,,,,,,,,,,,,,,,,,220734.0,220732.0,220732.0,220735.0,220733.0,220734.0,220732.0
1855,,,,,,,,,,,,,,,,,,,,,,,,220853.0,220851.0,220851.0,220854.0,220852.0,220853.0,220851.0
1856,,,,,,,,,,,,,,,,,,,,,,,,220972.0,220970.0,220970.0,220973.0,220971.0,220972.0,220970.0
1857,,,,,,,,,,,,,,,,,,,,,,,,221091.0,221089.0,221089.0,221092.0,221090.0,221091.0,221089.0
1858,,,,,,,,,,,,,,,,,,,,,,,,221210.0,221208.0,221208.0,221211.0,221209.0,221210.0,221208.0
1859,,,,,,,,,,,,,,,,,,,,,,,,221329.0,221327.0,221327.0,221330.0,221328.0,221329.0,221327.0
1860,,,,,,,,,,,,,,,,,,,,,,,,221448.0,221446.0,221446.0,221449.0,221447.0,221448.0,221446.0
1861,,,,,,,,,,,,,,,,,,,,,,,,221567.0,221565.0,221565.0,221568.0,221566.0,221567.0,221565.0
1862,,,,,,,,,,,,,,,,,,,,,,,,221686.0,221684.0,221684.0,221687.0,221685.0,221686.0,221684.0
1863,,,,,,,,,,,,,,,,,,,,,,,,221805.0,221803.0,221803.0,221806.0,221804.0,221805.0,221803.0
1864,,,,,,,,,,,,,,,,,,,,,,,,221924.0,221922.0,221922.0,221925.0,221923.0,221924.0,221922.0
1865,,,,,,,,,,,,,,,,,,,,,,,,222043.0,222041.0,222041.0,222044.0,222042.0,222043.0,222041.0
1866,,,,,,,,,,,,,,,,,,,,,,,,222162.0,222160.0,222160.0,222162.0,222161.0,222162.0,222160.0
1867,,,,,,,,,,,,,,,,,,,,,,,,222281.0,222279.0,222279.0,222281.0,222280.0,222281.0,222279.0
1868,,,,,,,,,,,,,,,,,,,,,,,,222400.0,222398.0,222398.0,222400.0,222399.0,222400.0,222398.0
1869,,,,,,,,,,,,,,,,,,,,,,,,222519.0,222517.0,222517.0,222519.0,222518.0,222519.0,222517.0
1870,,,,,,,,,,,,,,,,,,,,,,,,222638.0,222636.0,222636.0,222638.0,222637.0,222638.0,222636.0
1871,,,,,,,,,,,,,,,,,,,,,,,,222757.0,222755.0,222755.0,222757.0,222756.0,222757.0,222755.0
1872,,,,,,,,,,,,,,,,,,,,,,,,222876.0,222874.0,222874.0,222876.0,222875.0,222876.0,222874.0
1873,,,,,,,,,,,,,,,,,,,,,,,,222995.0,222993.0,222993.0,222995.0,222994.0,222995.0,222993.0
1874,,,,,,,,,,,,,,,,,,,,,,,,223114.0,223112.0,223112.0,223114.0,223113.0,223114.0,223112.0
1875,,,,,,,,,,,,,,,,,,,,,,,,223233.0,223231.0,223231.0,223233.0,223232.0,223233.0,223231.0
1876,,,,,,,,,,,,,,,,,,,,,,,,223352.0,223350.0,223350.0,223352.0,223351.0,223352.0,223350.0
1877,,,,,,,,,,,,,,,,,,,,,,,,223471.0,223469.0,223469.0,223471.0,223470.0,223471.0,223469.0
1878,,,,,,,,,,,,,,,,,,,,,,,,223590.0,223588.0,223588.0,223590.0,223589.0,223590.0,223588.0
1879,,,,,,,,,,,,,,,,,,,,,,,,223709.0,223707.0,223707.0,223709.0,223708.0,223709.0,223707.0
1880,,,,,,,,,,,,,,,,,,,,,,,,223828.0,223826.0,223826.0,223828.0,223827.0,223828.0,223826.0
1881,,,,,,,,,,,,,,,,,,,,,,,,223947.0,223945.0,223945.0,223947.0,223946.0,223947.0,223945.0
1882,,,,,,,,,,,,,,,,,,,,,,,,224066.0,224064.0,224064.0,224066.0,224065.0,224066.0,224064.0
1883,,,,,,,,,,,,,,,,,,,,,,,,224185.0,224183.0,224183.0,224185.0,224184.0,224185.0,224183.0
1884,,,,,,,,,,,,,,,,,,,,,,,,224304.0,224302.0,224302.0,224304.0,224303.0,224304.0,224302.0
1885,,,,,,,,,,,,,,,,,,,,,,,,224423.0,224421.0,224421.0,224423.0,224422.0,224423.0,224421.0
1886,,,,,,,,,,,,,,,,,,,,,,,,224542.0,224540.0,224540.0,224542.0,224541.0,224542.0,224540.0
1887,,,,,,,,,,,,,,,,,,,,,,,,224661.0,224659.0,224659.0,224661.0,224660.0,224661.0,224659.0
1888,,,,,,,,,,,,,,,,,,,,,,,,224780.0,224778.0,224778.0,224780.0,224779.0,224780.0,224778.0
1889,,,,,,,,,,,,,,,,,,,,,,,,224899.0,224897.0,224897.0,224899.0,224898.0,224899.0,224897.0
1890,,,,,,,,,,,,,,,,,,,,,,,,225018.0,225016.0,225016.0,225018.0,225017.0,225018.0,225016.0
1891,,,,,,,,,,,,,,,,,,,,,,,,225137.0,225135.0,225135.0,225137.0,225136.0,225137.0,225135.0
1892,,,,,,,,,,,,,,,,,,,,,,,,225256.0,225254.0,225254.0,225256.0,225255.0,225256.0,225254.0
1893,,,,,,,,,,,,,,,,,,,,,,,,225375.0,225373.0,225373.0,225375.0,225374.0,225375.0,225373.0
1894,,,,,,,,,,,,,,,,,,,,,,,,225494.0,225492.0,225492.0,225494.0,225493.0,225494.0,225492.0
1895,,,,,,,,,,,,,,,,,,,,,,,,225613.0,225611.0,225611.0,225613.0,225612.0,225613.0,225611.0
1896,,,,,,,,,,,,,,,,,,,,,,,,225732.0,225730.0,225730.0,225732.0,225731.0,225732.0,225730.0
1897,,,,,,,,,,,,,,,,,,,,,,,,225851.0,225849.0,225849.0,225851.0,225850.0,225851.0,225849.0
1898,,,,,,,,,,,,,,,,,,,,,,,,225970.0,225968.0,225968.0,225970.0,225969.0,225970.0,225968.0
1899,,,,,,,,,,,,,,,,,,,,,,,,226089.0,226087.0,226087.0,226089.0,226088.0,226089.0,226087.0
1900,,,,,,,,,,,,,,,,,,,,,,,,226208.0,226206.0,226206.0,226208.0,226207.0,226208.0,226206.0
1901,,,,,,,,,,,,,,,,,,,,,,,,226327.0,226325.0,226325.0,226327.0,226326.0,226327.0,226325.0
1902,,,,,,,,,,,,,,,,,,,,,,,,226446.0,226444.0,226444.0,226446.0,226445.0,226446.0,226444.0
1903,,,,,,,,,,,,,,,,,,,,,,,,226565.0,226563.0,226563.0,226565.0,226564.0,226565.0,226563.0
1904,,,,,,,,,,,,,,,,,,,,,,,,226684.0,226682.0,226682.0,226684.0,226683.0,226684.0,226682.0
1905,,,,,,,,,,,,,,,,,,,,,,,,226803.0,226801.0,226801.0,226803.0,226802.0,226803.0,226801.0
1906,,,,,,,,,,,,,,,,,,,,,,,,226922.0,226920.0,226920.0,226922.0,226921.0,226922.0,226920.0
1907,,,,,,,,,,,,,,,,,,,,,,,,227041.0,227039.0,227039.0,227041.0,227040.0,227041.0,227039.0
1908,,,,,,,,,,,,,,,,,,,,,,,,227160.0,227158.0,227158.0,227160.0,227159.0,227160.0,227158.0
1909,,,,,,,,,,,,,,,,,,,,,,,,227279.0,227277.0,227277.0,227279.0,227278.0,227279.0,227277.0
1910,,,,,,,,,,,,,,,,,,,,,,,,227398.0,227396.0,227396.0,227398.0,227397.0,227398.0,227396.0
1911,,,,,,,,,,,,,,,,,,,,,,,,227517.0,227515.0,227515.0,227517.0,227516.0,227517.0,227515.0
1912,,,,,,,,,,,,,,,,,,,,,,,,227636.0,227634.0,227634.0,227636.0,227635.0,227636.0,227634.0
1913,,,,,,,,,,,,,,,,,,,,,,,,227755.0,227753.0,227753.0,227755.0,227754.0,227755.0,227753.0
1914,,,,,,,,,,,,,,,,,,,,,,,,227874.0,227872.0,227872.0,227874.0,227873.0,227874.0,227872.0
1915,,,,,,,,,,,,,,,,,,,,,,,,227993.0,227991.0,227991.0,227993.0,227992.0,227993.0,227991.0
1916,,,,,,,,,,,,,,,,,,,,,,,,228112.0,228110.0,228110.0,228112.0,228111.0,228112.0,228110.0
1917,,,,,,,,,,,,,,,,,,,,,,,,228231.0,228229.0,228229.0,228231.0,228230.0,228231.0,228229.0
1918,,,,,,,,,,,,,,,,,,,,,,,,228350.0,228348.0,228348.0,228350.0,228349.0,228350.0,228348.0
1919,,,,,,,,,,,,,,,,,,,,,,,,228469.0,228467.0,228467.0,228469.0,228468.0,228469.0,228467.0
1920,,,,,,,,,,,,,,,,,,,,,,,,228588.0,228586.0,228586.0,228588.0,228587.0,228588.0,228586.0
1921,,,,,,,,,,,,,,,,,,,,,,,,228707.0,228705.0,228705.0,228707.0,228706.0,228707.0,228705.0
1922,,,,,,,,,,,,,,,,,,,,,,,,228826.0,228824.0,228824.0,228826.0,228825.0,228826.0,228824.0
1923,,,,,,,,,,,,,,,,,,,,,,,,228945.0,228943.0,228943.0,228945.0,228944.0,228945.0,228943.0
1924,,,,,,,,,,,,,,,,,,,,,,,,229064.0,229062.0,229062.0,229064.0,229063.0,229064.0,229062.0
1925,,,,,,,,,,,,,,,,,,,,,,,,229183.0,229181.0,229181.0,229183.0,229182.0,229183.0,229181.0
1926,,,,,,,,,,,,,,,,,,,,,,,,229302.0,229300.0,229300.0,229302.0,229301.0,229302.0,229300.0
1927,,,,,,,,,,,,,,,,,,,,,,,,229421.0,229419.0,229419.0,229421.0,229420.0,229421.0,229419.0
1928,,,,,,,,,,,,,,,,,,,,,,,,229540.0,229538.0,229538.0,229540.0,229539.0,229540.0,229538.0
1929,,,,,,,,,,,,,,,,,,,,,,,,229659.0,229657.0,229657.0,229659.0,229658.0,229659.0,229657.0
1930,,,,,,,,,,,,,,,,,,,,,,,,229778.0,229776.0,229776.0,229778.0,229777.0,229778.0,229776.0
1931,,,,,,,,,,,,,,,,,,,,,,,,229897.0,229895.0,229895.0,229897.0,229896.0,229897.0,229895.0
1932,,,,,,,,,,,,,,,,,,,,,,,,230016.0,230014.0,230014.0,230016.0,230015.0,230016.0,230014.0
1933,,,,,,,,,,,,,,,,,,,,,,,,230135.0,230133.0,230133.0,230135.0,230134.0,230135.0,230133.0
1934,,,,,,,,,,,,,,,,,,,,,,,,230254.0,230252.0,230252.0,230254.0,230253.0,230254.0,230252.0
1935,,,,,,,,,,,,,,,,,,,,,,,,230373.0,230371.0,230371.0,230373.0,230372.0,230373.0,230371.0
1936,,,,,,,,,,,,,,,,,,,,,,,,230492.0,230490.0,230490.0,230492.0,230491.0,230492.0,230490.0
1937,,,,,,,,,,,,,,,,,,,,,,,,230611.0,230609.0,230609.0,230611.0,230610.0,230611.0,230609.0
1938,,,,,,,,,,,,,,,,,,,,,,,,230730.0,230728.0,230728.0,230730.0,230729.0,230730.0,230728.0
1939,,,,,,,,,,,,,,,,,,,,,,,,230849.0,230847.0,230847.0,230849.0,230848.0,230849.0,230847.0
1940,,,,,,,,,,,,,,,,,,,,,,,,230968.0,230966.0,230966.0,230968.0,230967.0,230968.0,230966.0
1941,,,,,,,,,,,,,,,,,,,,,,,,231087.0,231085.0,231085.0,231087.0,231086.0,231087.0,231085.0
1942,,,,,,,,,,,,,,,,,,,,,,,,231206.0,231204.0,231204.0,231206.0,231205.0,231206.0,231204.0
1943,,,,,,,,,,,,,,,,,,,,,,,,231325.0,231323.0,231323.0,231325.0,231324.0,231325.0,231323.0
1944,,,,,,,,,,,,,,,,,,,,,,,,231444.0,231442.0,231442.0,231444.0,231443.0,231444.0,231442.0
1945,,,,,,,,,,,,,,,,,,,,,,,,231563.0,231561.0,231561.0,231563.0,231562.0,231563.0,231561.0
1946,,,,,,,,,,,,,,,,,,,,,,,,231682.0,231680.0,231680.0,231682.0,231681.0,231682.0,231680.0
1947,,,,,,,,,,,,,,,,,,,,,,,,231801.0,231799.0,231799.0,231801.0,231800.0,231801.0,231799.0
1948,,,,,,,,,,,,,,,,,,,,,,,,231920.0,231918.0,231918.0,231920.0,231919.0,231920.0,231918.0
1949,,,,,,,,,,,,,,,,,,,,,,,,232039.0,232037.0,232037.0,232039.0,232038.0,232039.0,232037.0
1950,,,,,,,,,,,,,,,,,,,,,,,,232158.0,232156.0,232156.0,232158.0,232157.0,232158.0,232156.0
1951,,,,,,,,,,,,,,,,,,,,,,,,232277.0,232275.0,232275.0,232277.0,232276.0,232277.0,232275.0
1952,,,,,,,,,,,,,,,,,,,,,,,,232396.0,232394.0,232394.0,232396.0,232395.0,232396.0,232394.0
1953,,,,,,,,,,,,,,,,,,,,,,,,232515.0,232513.0,232513.0,232515.0,232514.0,232515.0,232513.0
1954,,,,,,,,,,,,,,,,,,,,,,,,232634.0,232632.0,232632.0,232634.0,232633.0,232634.0,232632.0
1955,,,,,,,,,,,,,,,,,,,,,,,,232753.0,232751.0,232751.0,232753.0,232752.0,232753.0,232751.0
1956,,,,,,,,,,,,,,,,,,,,,,,,232872.0,232870.0,232870.0,232872.0,232871.0,232872.0,232870.0
1957,,,,,,,,,,,,,,,,,,,,,,,,232991.0,232989.0,232989.0,232991.0,232990.0,232991.0,232989.0
1958,,,,,,,,,,,,,,,,,,,,,,,,233110.0,233108.0,233108.0,233110.0,233109.0,233110.0,233108.0
1959,,,,,,,,,,,,,,,,,,,,,,,,233229.0,233227.0,233227.0,233229.0,233227.0,233229.0,233227.0
1960,,,,,,,,,,,,,,,,,,,,,,,,233348.0,233346.0,233346.0,233348.0,233346.0,233348.0,233346.0
1961,,,,,,,,,,,,,,,,,,,,,,,,233467.0,233465.0,233465.0,233467.0,233465.0,233467.0,233465.0
1962,,,,,,,,,,,,,,,,,,,,,,,,233586.0,233584.0,233584.0,233586.0,233584.0,233586.0,233584.0
1963,,,,,,,,,,,,,,,,,,,,,,,,233705.0,233703.0,233703.0,233705.0,233703.0,233705.0,233703.0
1964,,,,,,,,,,,,,,,,,,,,,,,,233824.0,233822.0,233822.0,233824.0,233822.0,233824.0,233822.0
1965,,,,,,,,,,,,,,,,,,,,,,,,233943.0,233941.0,233941.0,233943.0,233941.0,233943.0,233941.0
1966,,,,,,,,,,,,,,,,,,,,,,,,234062.0,234060.0,234060.0,234062.0,234060.0,234062.0,234060.0
1967,,,,,,,,,,,,,,,,,,,,,,,,234181.0,234179.0,234179.0,234181.0,234179.0,234181.0,234179.0
1968,,,,,,,,,,,,,,,,,,,,,,,,234299.0,234298.0,234298.0,234300.0,234298.0,234300.0,234298.0
1969,,,,,,,,,,,,,,,,,,,,,,,,234418.0,234417.0,234417.0,234419.0,234417.0,234419.0,234417.0
1970,,,,,,,,,,,,,,,,,,,,,,,,234537.0,234536.0,234536.0,234538.0,234536.0,234538.0,234536.0
1971,,,,,,,,,,,,,,,,,,,,,,,,234656.0,234655.0,234655.0,234657.0,234655.0,234657.0,234655.0
1972,,,,,,,,,,,,,,,,,,,,,,,,234775.0,234774.0,234774.0,234776.0,234774.0,234776.0,234774.0
1973,,,,,,,,,,,,,,,,,,,,,,,,234894.0,234893.0,234893.0,234895.0,234893.0,234895.0,234893.0
1974,,,,,,,,,,,,,,,,,,,,,,,,235013.0,235012.0,235012.0,235014.0,235012.0,235014.0,235012.0
1975,,,,,,,,,,,,,,,,,,,,,,,,235132.0,235131.0,235131.0,235133.0,235131.0,235133.0,235131.0
1976,,,,,,,,,,,,,,,,,,,,,,,,235251.0,235250.0,235250.0,235252.0,235250.0,235252.0,235250.0
1977,,,,,,,,,,,,,,,,,,,,,,,,235370.0,235369.0,235369.0,235371.0,235369.0,235371.0,235369.0
1978,,,,,,,,,,,,,,,,,,,,,,,,235489.0,235488.0,235488.0,235490.0,235488.0,235490.0,235488.0
1979,,,,,,,,,,,,,,,,,,,,,,,,235608.0,235607.0,235607.0,235609.0,235607.0,235609.0,235607.0
1980,,,,,,,,,,,,,,,,,,,,,,,,235727.0,235726.0,235726.0,235728.0,235726.0,235728.0,235726.0
1981,,,,,,,,,,,,,,,,,,,,,,,,235846.0,235845.0,235845.0,235847.0,235845.0,235847.0,235845.0
1982,,,,,,,,,,,,,,,,,,,,,,,,235965.0,235964.0,235964.0,235966.0,235964.0,235966.0,235964.0
1983,,,,,,,,,,,,,,,,,,,,,,,,236084.0,236083.0,236083.0,236085.0,236083.0,236085.0,236083.0
1984,,,,,,,,,,,,,,,,,,,,,,,,236203.0,236202.0,236202.0,236204.0,236202.0,236204.0,236202.0
1985,,,,,,,,,,,,,,,,,,,,,,,,236322.0,236321.0,236321.0,236323.0,236321.0,236323.0,236321.0
1986,,,,,,,,,,,,,,,,,,,,,,,,236441.0,236440.0,236440.0,236442.0,236440.0,236442.0,236440.0
1987,,,,,,,,,,,,,,,,,,,,,,,,236560.0,236559.0,236559.0,236561.0,236559.0,236561.0,236559.0
1988,,,,,,,,,,,,,,,,,,,,,,,,236679.0,236678.0,236678.0,236680.0,236678.0,236680.0,236678.0
1989,,,,,,,,,,,,,,,,,,,,,,,,236798.0,236797.0,236797.0,236799.0,236797.0,236799.0,236797.0
1990,,,,,,,,,,,,,,,,,,,,,,,,236917.0,236916.0,236916.0,236918.0,236916.0,236918.0,236916.0
1991,,,,,,,,,,,,,,,,,,,,,,,,237036.0,237035.0,237035.0,237037.0,237035.0,237037.0,237035.0
1992,,,,,,,,,,,,,,,,,,,,,,,,237155.0,237154.0,237154.0,237156.0,237154.0,237156.0,237154.0
1993,,,,,,,,,,,,,,,,,,,,,,,,237274.0,237273.0,237273.0,237275.0,237273.0,237275.0,237273.0
1994,,,,,,,,,,,,,,,,,,,,,,,,237393.0,237392.0,237392.0,237394.0,237392.0,237394.0,237392.0
1995,,,,,,,,,,,,,,,,,,,,,,,,237512.0,237511.0,237511.0,237513.0,237511.0,237513.0,237511.0
1996,,,,,,,,,,,,,,,,,,,,,,,,237631.0,237630.0,237630.0,237632.0,237630.0,237632.0,237630.0
1997,,,,,,,,,,,,,,,,,,,,,,,,237750.0,237749.0,237749.0,237751.0,237749.0,237751.0,237749.0
1998,,,,,,,,,,,,,,,,,,,,,,,,237869.0,237868.0,237868.0,237870.0,237868.0,237870.0,237868.0
1999,,,,,,,,,,,,,,,,,,,,,,,,237988.0,237987.0,237987.0,237989.0,237987.0,237989.0,237987.0
2000,,,,,,,,,,,,,,,,,,,,,,,,238107.0,238106.0,238106.0,238108.0,238106.0,238108.0,238106.0
2001,,,,,,,,,,,,,,,,,,,,,,,,238226.0,238225.0,238225.0,238227.0,238225.0,238227.0,238225.0
2002,,,,,,,,,,,,,,,,,,,,,,,,238345.0,238344.0,238344.0,238346.0,238344.0,238346.0,238344.0
2003,,,,,,,,,,,,,,,,,,,,,,,,238464.0,238463.0,238463.0,238465.0,238463.0,238465.0,238463.0
2004,,,,,,,,,,,,,,,,,,,,,,,,238583.0,238582.0,238582.0,238584.0,238582.0,238584.0,238582.0
2005,,,,,,,,,,,,,,,,,,,,,,,,238702.0,238701.0,238701.0,238703.0,238701.0,238703.0,238701.0
2006,,,,,,,,,,,,,,,,,,,,,,,,238821.0,238820.0,238820.0,238822.0,238820.0,238822.0,238820.0
2007,,,,,,,,,,,,,,,,,,,,,,,,238940.0,238939.0,238939.0,238941.0,238939.0,238941.0,238939.0
2008,,,,,,,,,,,,,,,,,,,,,,,,239059.0,239058.0,239058.0,239060.0,239058.0,239060.0,239058.0
2009,,,,,,,,,,,,,,,,,,,,,,,,239178.0,239177.0,239177.0,239179.0,239177.0,239179.0,239177.0
2010,,,,,,,,,,,,,,,,,,,,,,,,239297.0,239296.0,239296.0,239298.0,239296.0,239298.0,239296.0
2011,,,,,,,,,,,,,,,,,,,,,,,,239416.0,239415.0,239415.0,239417.0,239415.0,239417.0,239415.0
2012,,,,,,,,,,,,,,,,,,,,,,,,239535.0,239534.0,239534.0,239536.0,239534.0,239536.0,239534.0
2013,,,,,,,,,,,,,,,,,,,,,,,,239654.0,239653.0,239653.0,239655.0,239653.0,239655.0,239653.0
2014,,,,,,,,,,,,,,,,,,,,,,,,239773.0,239772.0,239772.0,239774.0,239772.0,239774.0,239772.0
2015,,,,,,,,,,,,,,,,,,,,,,,,239892.0,239891.0,239891.0,239893.0,239891.0,239893.0,239891.0
2016,,,,,,,,,,,,,,,,,,,,,,,,240011.0,240010.0,240010.0,240012.0,240010.0,240012.0,240010.0
2017,,,,,,,,,,,,,,,,,,,,,,,,240130.0,240129.0,240129.0,240131.0,240129.0,240131.0,240129.0
2018,,,,,,,,,,,,,,,,,,,,,,,,240249.0,240248.0,240248.0,240250.0,240248.0,240250.0,240248.0
2019,,,,,,,,,,,,,,,,,,,,,,,,240368.0,240367.0,240367.0,240369.0,240367.0,240369.0,240367.0
2020,,,,,,,,,,,,,,,,,,,,,,,,240487.0,240486.0,240486.0,240488.0,240486.0,240488.0,240486.0
2021,,,,,,,,,,,,,,,,,,,,,,,,240606.0,240605.0,240605.0,240607.0,240605.0,240607.0,240605.0
2022,,,,,,,,,,,,,,,,,,,,,,,,240725.0,240724.0,240724.0,240726.0,240723.0,240726.0,240724.0
2023,,,,,,,,,,,,,,,,,,,,,,,,240844.0,240843.0,240843.0,240845.0,240842.0,240845.0,240843.0
2024,,,,,,,,,,,,,,,,,,,,,,,,240963.0,240962.0,240962.0,240964.0,240961.0,240964.0,240962.0
2025,,,,,,,,,,,,,,,,,,,,,,,,241082.0,241081.0,241081.0,241083.0,241080.0,241083.0,241081.0
2026,,,,,,,,,,,,,,,,,,,,,,,,241201.0,241200.0,241200.0,241202.0,241199.0,241202.0,241200.0
2027,,,,,,,,,,,,,,,,,,,,,,,,241320.0,241319.0,241319.0,241321.0,241318.0,241321.0,241319.0
2028,,,,,,,,,,,,,,,,,,,,,,,,241439.0,241438.0,241438.0,241440.0,241437.0,241440.0,241438.0
2029,,,,,,,,,,,,,,,,,,,,,,,,241558.0,241557.0,241557.0,241559.0,241556.0,241559.0,241557.0
2030,,,,,,,,,,,,,,,,,,,,,,,,241677.0,241676.0,241676.0,241678.0,241675.0,241678.0,241676.0
2031,,,,,,,,,,,,,,,,,,,,,,,,241796.0,241795.0,241794.0,241797.0,241794.0,241797.0,241795.0
2032,,,,,,,,,,,,,,,,,,,,,,,,241915.0,241914.0,241913.0,241915.0,241913.0,241916.0,241914.0
2033,,,,,,,,,,,,,,,,,,,,,,,,242034.0,242033.0,242032.0,242034.0,242032.0,242035.0,242033.0
2034,,,,,,,,,,,,,,,,,,,,,,,,242153.0,242152.0,242151.0,242153.0,242151.0,242154.0,242152.0
2035,,,,,,,,,,,,,,,,,,,,,,,,242272.0,242271.0,242270.0,242272.0,242270.0,242273.0,242271.0
2036,,,,,,,,,,,,,,,,,,,,,,,,242391.0,242390.0,242389.0,242391.0,242389.0,242392.0,242390.0
2037,,,,,,,,,,,,,,,,,,,,,,,,242510.0,242509.0,242508.0,242510.0,242508.0,242511.0,242509.0
2038,,,,,,,,,,,,,,,,,,,,,,,,242629.0,242628.0,242627.0,242629.0,242627.0,242630.0,242628.0
2039,,,,,,,,,,,,,,,,,,,,,,,,242748.0,242747.0,242746.0,242748.0,242746.0,242749.0,242747.0
2040,,,,,,,,,,,,,,,,,,,,,,,,242867.0,242866.0,242865.0,242867.0,242865.0,242868.0,242866.0
2041,,,,,,,,,,,,,,,,,,,,,,,,242986.0,242985.0,242984.0,242986.0,242984.0,242987.0,242985.0
2042,,,,,,,,,,,,,,,,,,,,,,,,243105.0,243104.0,243103.0,243105.0,243103.0,243106.0,243104.0
2043,,,,,,,,,,,,,,,,,,,,,,,,243224.0,243223.0,243222.0,243224.0,243222.0,243225.0,243223.0
2044,,,,,,,,,,,,,,,,,,,,,,,,243343.0,243342.0,243341.0,243343.0,243341.0,243344.0,243342.0
2045,,,,,,,,,,,,,,,,,,,,,,,,243462.0,243461.0,243460.0,243462.0,243460.0,243463.0,243461.0
2046,,,,,,,,,,,,,,,,,,,,,,,,243581.0,243580.0,243579.0,243581.0,243579.0,243582.0,243579.0
2047,,,,,,,,,,,,,,,,,,,,,,,,243700.0,243699.0,243698.0,243700.0,243698.0,243701.0,243698.0
2048,,,,,,,,,,,,,,,,,,,,,,,,243819.0,243818.0,243817.0,243819.0,243817.0,243820.0,243817.0
2049,,,,,,,,,,,,,,,,,,,,,,,,243938.0,243937.0,243936.0,243938.0,243936.0,243939.0,243936.0
2050,,,,,,,,,,,,,,,,,,,,,,,,244057.0,244056.0,244055.0,244056.0,244055.0,244058.0,244055.0
2051,,,,,,,,,,,,,,,,,,,,,,,,244176.0,244175.0,244174.0,244175.0,244174.0,244177.0,244174.0
2052,,,,,,,,,,,,,,,,,,,,,,,,244295.0,244294.0,244293.0,244294.0,244293.0,244296.0,244293.0
2053,,,,,,,,,,,,,,,,,,,,,,,,244414.0,244413.0,244412.0,244413.0,244412.0,244415.0,244412.0
2054,,,,,,,,,,,,,,,,,,,,,,,,244533.0,244532.0,244531.0,244532.0,244531.0,244534.0,244531.0
2055,,,,,,,,,,,,,,,,,,,,,,,,244652.0,244651.0,244650.0,244651.0,244650.0,244653.0,244650.0
2056,,,,,,,,,,,,,,,,,,,,,,,,244771.0,244770.0,244769.0,244770.0,244769.0,244772.0,244769.0
2057,,,,,,,,,,,,,,,,,,,,,,,,244890.0,244889.0,244888.0,244889.0,244888.0,244891.0,244888.0
2058,,,,,,,,,,,,,,,,,,,,,,,,245009.0,245008.0,245007.0,245008.0,245007.0,245010.0,245007.0
2059,,,,,,,,,,,,,,,,,,,,,,,,245128.0,245127.0,245126.0,245127.0,245126.0,245129.0,245126.0
2060,,,,,,,,,,,,,,,,,,,,,,,,245247.0,245246.0,245245.0,245246.0,245245.0,245248.0,245244.0
2061,,,,,,,,,,,,,,,,,,,,,,,,245366.0,245365.0,245364.0,245365.0,245364.0,245367.0,245363.0
2062,,,,,,,,,,,,,,,,,,,,,,,,245485.0,245484.0,245483.0,245484.0,245483.0,245486.0,245482.0
2063,,,,,,,,,,,,,,,,,,,,,,,,245604.0,245603.0,245602.0,245603.0,245602.0,245605.0,245601.0
2064,,,,,,,,,,,,,,,,,,,,,,,,245723.0,245722.0,245721.0,245722.0,245721.0,245724.0,245720.0
2065,,,,,,,,,,,,,,,,,,,,,,,,245842.0,245841.0,245840.0,245841.0,245840.0,245843.0,245839.0
2066,,,,,,,,,,,,,,,,,,,,,,,,245961.0,245960.0,245959.0,245960.0,245959.0,245962.0,245958.0
2067,,,,,,,,,,,,,,,,,,,,,,,,246080.0,246079.0,246078.0,246079.0,246078.0,246081.0,246077.0
2068,,,,,,,,,,,,,,,,,,,,,,,,246199.0,246198.0,246197.0,246198.0,246197.0,246200.0,246196.0
2069,,,,,,,,,,,,,,,,,,,,,,,,246318.0,246317.0,246316.0,246317.0,246316.0,246319.0,246315.0
2070,,,,,,,,,,,,,,,,,,,,,,,,246437.0,246436.0,246435.0,246436.0,246435.0,246438.0,246434.0
2071,,,,,,,,,,,,,,,,,,,,,,,,246556.0,246555.0,246554.0,246555.0,246554.0,246557.0,246553.0
2072,,,,,,,,,,,,,,,,,,,,,,,,246675.0,246674.0,246673.0,246674.0,246673.0,246676.0,246672.0
2073,,,,,,,,,,,,,,,,,,,,,,,,246794.0,246793.0,246792.0,246793.0,246792.0,246795.0,246791.0
2074,,,,,,,,,,,,,,,,,,,,,,,,246913.0,246912.0,246911.0,246912.0,246911.0,246914.0,246910.0
2075,,,,,,,,,,,,,,,,,,,,,,,,247032.0,247031.0,247030.0,247031.0,247030.0,247033.0,247029.0
2076,,,,,,,,,,,,,,,,,,,,,,,,247151.0,247150.0,247149.0,247150.0,247149.0,247152.0,247148.0
2077,,,,,,,,,,,,,,,,,,,,,,,,247270.0,247269.0,247268.0,247269.0,247268.0,247271.0,247267.0
2078,,,,,,,,,,,,,,,,,,,,,,,,247389.0,247388.0,247387.0,247388.0,247387.0,247390.0,247386.0
2079,,,,,,,,,,,,,,,,,,,,,,,,247508.0,247507.0,247506.0,247507.0,247506.0,247509.0,247505.0
2080,,,,,,,,,,,,,,,,,,,,,,,,247627.0,247626.0,247625.0,247626.0,247625.0,247628.0,247624.0
2081,,,,,,,,,,,,,,,,,,,,,,,,247746.0,247745.0,247744.0,247745.0,247744.0,247747.0,247743.0
2082,,,,,,,,,,,,,,,,,,,,,,,,247865.0,247864.0,247863.0,247864.0,247863.0,247866.0,247862.0
2083,,,,,,,,,,,,,,,,,,,,,,,,247984.0,247983.0,247982.0,247983.0,247982.0,247985.0,247981.0
2084,,,,,,,,,,,,,,,,,,,,,,,,248103.0,248102.0,248101.0,248102.0,248101.0,248104.0,248100.0
2085,,,,,,,,,,,,,,,,,,,,,,,,248222.0,248221.0,248220.0,248221.0,248220.0,248223.0,248219.0
2086,,,,,,,,,,,,,,,,,,,,,,,,248341.0,248340.0,248339.0,248340.0,248339.0,248342.0,248338.0
2087,,,,,,,,,,,,,,,,,,,,,,,,248460.0,248459.0,248458.0,248459.0,248458.0,248461.0,248457.0
2088,,,,,,,,,,,,,,,,,,,,,,,,248579.0,248578.0,248577.0,248578.0,248577.0,248580.0,248576.0
2089,,,,,,,,,,,,,,,,,,,,,,,,248698.0,248697.0,248696.0,248697.0,248696.0,248699.0,248695.0
2090,,,,,,,,,,,,,,,,,,,,,,,,248817.0,248816.0,248815.0,248816.0,248815.0,248818.0,248814.0
2091,,,,,,,,,,,,,,,,,,,,,,,,248936.0,248935.0,248934.0,248935.0,248934.0,248937.0,248933.0
2092,,,,,,,,,,,,,,,,,,,,,,,,249055.0,249054.0,249053.0,249054.0,249053.0,249056.0,249052.0
2093,,,,,,,,,,,,,,,,,,,,,,,,249174.0,249173.0,249172.0,249173.0,249172.0,249175.0,249171.0
2094,,,,,,,,,,,,,,,,,,,,,,,,249293.0,249292.0,249291.0,249292.0,249291.0,249294.0,249290.0
2095,,,,,,,,,,,,,,,,,,,,,,,,249412.0,249411.0,249410.0,249411.0,249410.0,249413.0,249409.0
2096,,,,,,,,,,,,,,,,,,,,,,,,249531.0,249530.0,249529.0,249530.0,249529.0,249532.0,249528.0
2097,,,,,,,,,,,,,,,,,,,,,,,,249650.0,249649.0,249648.0,249649.0,249648.0,249651.0,249647.0
2098,,,,,,,,,,,,,,,,,,,,,,,,249769.0,249768.0,249767.0,249768.0,249767.0,249770.0,249766.0
2099,,,,,,,,,,,,,,,,,,,,,,,,249888.0,249887.0,249886.0,249887.0,249886.0,249889.0,249885.0
2100,,,,,,,,,,,,,,,,,,,,,,,,250007.0,250006.0,250005.0,250006.0,250005.0,250008.0,250004.0
2101,,,,,,,,,,,,,,,,,,,,,,,,250126.0,250125.0,250124.0,250125.0,250124.0,250127.0,250123.0
2102,,,,,,,,,,,,,,,,,,,,,,,,250245.0,250244.0,250243.0,250244.0,250243.0,250246.0,250242.0
2103,,,,,,,,,,,,,,,,,,,,,,,,250364.0,250363.0,250362.0,250363.0,250362.0,250365.0,250361.0
2104,,,,,,,,,,,,,,,,,,,,,,,,250483.0,250482.0,250481.0,250482.0,250481.0,250484.0,250480.0
2105,,,,,,,,,,,,,,,,,,,,,,,,250602.0,250601.0,250600.0,250601.0,250600.0,250603.0,250599.0
2106,,,,,,,,,,,,,,,,,,,,,,,,250721.0,250720.0,250719.0,250720.0,250719.0,250722.0,250718.0
2107,,,,,,,,,,,,,,,,,,,,,,,,250840.0,250839.0,250838.0,250839.0,250838.0,250841.0,250837.0
2108,,,,,,,,,,,,,,,,,,,,,,,,250959.0,250958.0,250957.0,250958.0,250957.0,250960.0,250956.0
2109,,,,,,,,,,,,,,,,,,,,,,,,251078.0,251077.0,251076.0,251077.0,251076.0,251079.0,251075.0
2110,,,,,,,,,,,,,,,,,,,,,,,,251197.0,251196.0,251195.0,251196.0,251195.0,251198.0,251194.0
2111,,,,,,,,,,,,,,,,,,,,,,,,251316.0,251315.0,251314.0,251315.0,251314.0,251317.0,251313.0
2112,,,,,,,,,,,,,,,,,,,,,,,,251435.0,251434.0,251433.0,251434.0,251433.0,251436.0,251431.0
2113,,,,,,,,,,,,,,,,,,,,,,,,251554.0,251553.0,251552.0,251553.0,251552.0,251555.0,251550.0
2114,,,,,,,,,,,,,,,,,,,,,,,,251673.0,251672.0,251671.0,251672.0,251671.0,251674.0,251669.0
2115,,,,,,,,,,,,,,,,,,,,,,,,251792.0,251791.0,251790.0,251791.0,251790.0,251793.0,251788.0
2116,,,,,,,,,,,,,,,,,,,,,,,,251911.0,251910.0,251909.0,251910.0,251909.0,251912.0,251907.0
2117,,,,,,,,,,,,,,,,,,,,,,,,252030.0,252029.0,252028.0,252029.0,252028.0,252031.0,252026.0
2118,,,,,,,,,,,,,,,,,,,,,,,,252149.0,252148.0,252147.0,252148.0,252147.0,252150.0,252145.0
2119,,,,,,,,,,,,,,,,,,,,,,,,252268.0,252267.0,252266.0,252267.0,252266.0,252269.0,252264.0
2120,,,,,,,,,,,,,,,,,,,,,,,,252387.0,252386.0,252385.0,252386.0,252385.0,252388.0,252383.0
2121,,,,,,,,,,,,,,,,,,,,,,,,252506.0,252505.0,252504.0,252505.0,252504.0,252507.0,252502.0
2122,,,,,,,,,,,,,,,,,,,,,,,,252625.0,252624.0,252623.0,252624.0,252623.0,252626.0,252621.0
2123,,,,,,,,,,,,,,,,,,,,,,,,252744.0,252743.0,252742.0,252743.0,252742.0,252745.0,252740.0
2124,,,,,,,,,,,,,,,,,,,,,,,,252863.0,252862.0,252861.0,252862.0,252861.0,252864.0,252859.0
2125,,,,,,,,,,,,,,,,,,,,,,,,252982.0,252981.0,252980.0,252981.0,252980.0,252983.0,252978.0
2126,,,,,,,,,,,,,,,,,,,,,,,,253101.0,253100.0,253099.0,253100.0,253099.0,253102.0,253097.0
2127,,,,,,,,,,,,,,,,,,,,,,,,253220.0,253219.0,253218.0,253219.0,253218.0,253221.0,253216.0
2128,,,,,,,,,,,,,,,,,,,,,,,,253339.0,253338.0,253337.0,253338.0,253337.0,253340.0,253335.0
2129,,,,,,,,,,,,,,,,,,,,,,,,253458.0,253457.0,253456.0,253457.0,253456.0,253459.0,253454.0
2130,,,,,,,,,,,,,,,,,,,,,,,,253577.0,253576.0,253575.0,253576.0,253575.0,253578.0,253573.0
2131,,,,,,,,,,,,,,,,,,,,,,,,253696.0,253695.0,253694.0,253695.0,253694.0,253697.0,253692.0
2132,,,,,,,,,,,,,,,,,,,,,,,,253815.0,253814.0,253813.0,253814.0,253813.0,253816.0,253811.0
2133,,,,,,,,,,,,,,,,,,,,,,,,253934.0,253933.0,253932.0,253933.0,253932.0,253935.0,253930.0
2134,,,,,,,,,,,,,,,,,,,,,,,,254053.0,254052.0,254051.0,254052.0,254051.0,254054.0,254049.0
2135,,,,,,,,,,,,,,,,,,,,,,,,254172.0,254171.0,254170.0,254171.0,254170.0,254173.0,254168.0
2136,,,,,,,,,,,,,,,,,,,,,,,,254291.0,254290.0,254289.0,254290.0,254289.0,254292.0,254287.0
2137,,,,,,,,,,,,,,,,,,,,,,,,254410.0,254409.0,254408.0,254409.0,254408.0,254411.0,254406.0
2138,,,,,,,,,,,,,,,,,,,,,,,,254529.0,254528.0,254527.0,254528.0,254527.0,254530.0,254525.0
2139,,,,,,,,,,,,,,,,,,,,,,,,254648.0,254647.0,254646.0,254647.0,254646.0,254649.0,254644.0
2140,,,,,,,,,,,,,,,,,,,,,,,,254767.0,254766.0,254765.0,254766.0,254765.0,254768.0,254763.0
2141,,,,,,,,,,,,,,,,,,,,,,,,254886.0,254885.0,254884.0,254885.0,254884.0,254887.0,254882.0
2142,,,,,,,,,,,,,,,,,,,,,,,,255005.0,255004.0,255003.0,255004.0,255003.0,255006.0,255001.0
2143,,,,,,,,,,,,,,,,,,,,,,,,255124.0,255123.0,255122.0,255123.0,255122.0,255125.0,255120.0
2144,,,,,,,,,,,,,,,,,,,,,,,,255243.0,255242.0,255241.0,255242.0,255241.0,255244.0,255239.0
2145,,,,,,,,,,,,,,,,,,,,,,,,255362.0,255361.0,255360.0,255361.0,255360.0,255363.0,255358.0
2146,,,,,,,,,,,,,,,,,,,,,,,,255481.0,255480.0,255479.0,255480.0,255479.0,255482.0,255477.0
2147,,,,,,,,,,,,,,,,,,,,,,,,255600.0,255599.0,255598.0,255599.0,255598.0,255601.0,255596.0
2148,,,,,,,,,,,,,,,,,,,,,,,,255719.0,255718.0,255717.0,255718.0,255717.0,255720.0,255715.0
2149,,,,,,,,,,,,,,,,,,,,,,,,255838.0,255837.0,255836.0,255837.0,255836.0,255839.0,255834.0
2150,,,,,,,,,,,,,,,,,,,,,,,,255957.0,255956.0,255955.0,255956.0,255955.0,255958.0,255953.0
2151,,,,,,,,,,,,,,,,,,,,,,,,256076.0,256075.0,256074.0,256075.0,256074.0,256077.0,256072.0
2152,,,,,,,,,,,,,,,,,,,,,,,,256195.0,256194.0,256193.0,256194.0,256193.0,256196.0,256191.0
2153,,,,,,,,,,,,,,,,,,,,,,,,256314.0,256313.0,256312.0,256313.0,256312.0,256315.0,256310.0
2154,,,,,,,,,,,,,,,,,,,,,,,,256433.0,256432.0,256431.0,256432.0,256431.0,256434.0,256429.0
2155,,,,,,,,,,,,,,,,,,,,,,,,256552.0,256551.0,256550.0,256551.0,256550.0,256553.0,256548.0
2156,,,,,,,,,,,,,,,,,,,,,,,,256671.0,256670.0,256669.0,256670.0,256669.0,256672.0,256667.0
2157,,,,,,,,,,,,,,,,,,,,,,,,256790.0,256789.0,256788.0,256789.0,256788.0,256791.0,256786.0
2158,,,,,,,,,,,,,,,,,,,,,,,,256909.0,256908.0,256907.0,256908.0,256907.0,256910.0,256905.0
2159,,,,,,,,,,,,,,,,,,,,,,,,257028.0,257027.0,257026.0,257027.0,257026.0,257029.0,257024.0
2160,,,,,,,,,,,,,,,,,,,,,,,,257147.0,257146.0,257145.0,257146.0,257145.0,257148.0,257143.0
2161,,,,,,,,,,,,,,,,,,,,,,,,257266.0,257265.0,257264.0,257265.0,257264.0,257267.0,257262.0
2162,,,,,,,,,,,,,,,,,,,,,,,,257385.0,257384.0,257383.0,257384.0,257383.0,257386.0,257381.0
2163,,,,,,,,,,,,,,,,,,,,,,,,257504.0,257503.0,257502.0,257503.0,257502.0,257505.0,257500.0
2164,,,,,,,,,,,,,,,,,,,,,,,,257623.0,257622.0,257621.0,257622.0,257621.0,257624.0,257619.0
2165,,,,,,,,,,,,,,,,,,,,,,,,257742.0,257741.0,257740.0,257741.0,257740.0,257743.0,257738.0
2166,,,,,,,,,,,,,,,,,,,,,,,,257861.0,257860.0,257859.0,257860.0,257859.0,257862.0,257857.0
2167,,,,,,,,,,,,,,,,,,,,,,,,257980.0,257979.0,257978.0,257979.0,257978.0,257981.0,257976.0
2168,,,,,,,,,,,,,,,,,,,,,,,,258099.0,258098.0,258097.0,258098.0,258097.0,258100.0,258095.0
2169,,,,,,,,,,,,,,,,,,,,,,,,258218.0,258217.0,258216.0,258217.0,258216.0,258219.0,258214.0
2170,,,,,,,,,,,,,,,,,,,,,,,,258337.0,258336.0,258335.0,258336.0,258335.0,258338.0,258333.0
2171,,,,,,,,,,,,,,,,,,,,,,,,258456.0,258455.0,258454.0,258455.0,258454.0,258457.0,258452.0
2172,,,,,,,,,,,,,,,,,,,,,,,,258575.0,258574.0,258573.0,258574.0,258573.0,258576.0,258571.0
2173,,,,,,,,,,,,,,,,,,,,,,,,258694.0,258693.0,258692.0,258693.0,258692.0,258695.0,258690.0
2174,,,,,,,,,,,,,,,,,,,,,,,,258813.0,258812.0,258811.0,258812.0,258811.0,258814.0,258809.0
2175,,,,,,,,,,,,,,,,,,,,,,,,258932.0,258931.0,258930.0,258931.0,258930.0,258933.0,258928.0
2176,,,,,,,,,,,,,,,,,,,,,,,,259051.0,259050.0,259049.0,259050.0,259049.0,259052.0,259047.0
2177,,,,,,,,,,,,,,,,,,,,,,,,259170.0,259169.0,259168.0,259169.0,259168.0,259171.0,259166.0
2178,,,,,,,,,,,,,,,,,,,,,,,,259289.0,259288.0,259287.0,259288.0,259287.0,259290.0,259285.0
2179,,,,,,,,,,,,,,,,,,,,,,,,259408.0,259407.0,259406.0,259407.0,259406.0,259409.0,259404.0
2180,,,,,,,,,,,,,,,,,,,,,,,,259527.0,259526.0,259525.0,259526.0,259525.0,259528.0,259523.0
2181,,,,,,,,,,,,,,,,,,,,,,,,259646.0,259645.0,259644.0,259645.0,259644.0,259647.0,259642.0
2182,,,,,,,,,,,,,,,,,,,,,,,,259765.0,259764.0,259763.0,259764.0,259763.0,259766.0,259761.0
2183,,,,,,,,,,,,,,,,,,,,,,,,259884.0,259883.0,259882.0,259883.0,259882.0,259885.0,259880.0
2184,,,,,,,,,,,,,,,,,,,,,,,,260003.0,260002.0,260001.0,260002.0,260001.0,260004.0,259999.0
2185,,,,,,,,,,,,,,,,,,,,,,,,260122.0,260121.0,260120.0,260121.0,260120.0,260123.0,260118.0
2186,,,,,,,,,,,,,,,,,,,,,,,,260241.0,260240.0,260239.0,260240.0,260239.0,260242.0,260237.0
2187,,,,,,,,,,,,,,,,,,,,,,,,260360.0,260359.0,260358.0,260359.0,260358.0,260361.0,260356.0
2188,,,,,,,,,,,,,,,,,,,,,,,,260479.0,260478.0,260477.0,260478.0,260477.0,260480.0,260475.0
2189,,,,,,,,,,,,,,,,,,,,,,,,260598.0,260597.0,260596.0,260597.0,260596.0,260599.0,260594.0
2190,,,,,,,,,,,,,,,,,,,,,,,,260717.0,260716.0,260715.0,260716.0,260715.0,260718.0,260713.0
2191,,,,,,,,,,,,,,,,,,,,,,,,260836.0,260835.0,260834.0,260835.0,260834.0,260837.0,260832.0
2192,,,,,,,,,,,,,,,,,,,,,,,,260955.0,260954.0,260953.0,260954.0,260953.0,260956.0,260951.0
2193,,,,,,,,,,,,,,,,,,,,,,,,261074.0,261073.0,261072.0,261073.0,261072.0,261075.0,261070.0
2194,,,,,,,,,,,,,,,,,,,,,,,,261193.0,261192.0,261191.0,261192.0,261191.0,261194.0,261189.0
2195,,,,,,,,,,,,,,,,,,,,,,,,261312.0,261311.0,261310.0,261311.0,261310.0,261313.0,261308.0
2196,,,,,,,,,,,,,,,,,,,,,,,,261431.0,261430.0,261429.0,261430.0,261429.0,261432.0,261427.0
2197,,,,,,,,,,,,,,,,,,,,,,,,261550.0,261549.0,261548.0,261549.0,261548.0,261551.0,261546.0
2198,,,,,,,,,,,,,,,,,,,,,,,,261669.0,261668.0,261667.0,261668.0,261667.0,261670.0,261665.0
2199,,,,,,,,,,,,,,,,,,,,,,,,261788.0,261787.0,261786.0,261787.0,261786.0,261789.0,261784.0
2200,,,,,,,,,,,,,,,,,,,,,,,,261907.0,261906.0,261905.0,261906.0,261905.0,261908.0,261903.0
2201,,,,,,,,,,,,,,,,,,,,,,,,262026.0,262025.0,262024.0,262025.0,262024.0,262027.0,262022.0
2202,,,,,,,,,,,,,,,,,,,,,,,,262145.0,262144.0,262143.0,262144.0,262143.0,262146.0,262141.0
2203,,,,,,,,,,,,,,,,,,,,,,,,262264.0,262263.0,262262.0,262263.0,262262.0,262265.0,262260.0
2204,,,,,,,,,,,,,,,,,,,,,,,,262383.0,262382.0,262381.0,262382.0,262381.0,262384.0,262379.0
2205,,,,,,,,,,,,,,,,,,,,,,,,262502.0,262501.0,262500.0,262501.0,262500.0,262503.0,262498.0
2206,,,,,,,,,,,,,,,,,,,,,,,,262621.0,262620.0,262619.0,262620.0,262619.0,262622.0,262617.0
2207,,,,,,,,,,,,,,,,,,,,,,,,262740.0,262739.0,262738.0,262739.0,262738.0,262741.0,262736.0
2208,,,,,,,,,,,,,,,,,,,,,,,,262859.0,262858.0,262857.0,262858.0,262857.0,262860.0,262855.0
2209,,,,,,,,,,,,,,,,,,,,,,,,262978.0,262977.0,262976.0,262977.0,262976.0,262979.0,262974.0
2210,,,,,,,,,,,,,,,,,,,,,,,,263097.0,263096.0,263095.0,263096.0,263095.0,263098.0,263093.0
2211,,,,,,,,,,,,,,,,,,,,,,,,263216.0,263215.0,263214.0,263215.0,263214.0,263217.0,263212.0
2212,,,,,,,,,,,,,,,,,,,,,,,,263335.0,263334.0,263333.0,263334.0,263333.0,263336.0,263331.0
2213,,,,,,,,,,,,,,,,,,,,,,,,263454.0,263453.0,263452.0,263453.0,263452.0,263455.0,263450.0
2214,,,,,,,,,,,,,,,,,,,,,,,,263573.0,263572.0,263571.0,263572.0,263571.0,263574.0,263569.0
2215,,,,,,,,,,,,,,,,,,,,,,,,263692.0,263691.0,263690.0,263691.0,263690.0,263693.0,263688.0
2216,,,,,,,,,,,,,,,,,,,,,,,,263811.0,263810.0,263809.0,263810.0,263809.0,263812.0,263807.0
2217,,,,,,,,,,,,,,,,,,,,,,,,263930.0,263929.0,263928.0,263929.0,263928.0,263931.0,263926.0
2218,,,,,,,,,,,,,,,,,,,,,,,,264049.0,264048.0,264047.0,264048.0,264047.0,264050.0,264045.0
2219,,,,,,,,,,,,,,,,,,,,,,,,264168.0,264167.0,264166.0,264167.0,264166.0,264169.0,264164.0
2220,,,,,,,,,,,,,,,,,,,,,,,,264287.0,264286.0,264285.0,264286.0,264285.0,264288.0,264283.0
2221,,,,,,,,,,,,,,,,,,,,,,,,264406.0,264405.0,264404.0,264405.0,264404.0,264407.0,264402.0
2222,,,,,,,,,,,,,,,,,,,,,,,,264525.0,264524.0,264523.0,264524.0,264523.0,264526.0,264521.0
2223,,,,,,,,,,,,,,,,,,,,,,,,264644.0,264643.0,264642.0,264643.0,264642.0,264645.0,264640.0
2224,,,,,,,,,,,,,,,,,,,,,,,,264763.0,264762.0,264761.0,264762.0,264761.0,264764.0,264759.0
2225,,,,,,,,,,,,,,,,,,,,,,,,264882.0,264881.0,264880.0,264881.0,264880.0,264883.0,264878.0
2226,,,,,,,,,,,,,,,,,,,,,,,,265001.0,265000.0,264999.0,265000.0,264999.0,265002.0,264997.0
2227,,,,,,,,,,,,,,,,,,,,,,,,265120.0,265119.0,265118.0,265119.0,265118.0,265121.0,265116.0
2228,,,,,,,,,,,,,,,,,,,,,,,,265239.0,265238.0,265237.0,265238.0,265237.0,265240.0,265235.0
2229,,,,,,,,,,,,,,,,,,,,,,,,265358.0,265357.0,265356.0,265357.0,265356.0,265359.0,265354.0
2230,,,,,,,,,,,,,,,,,,,,,,,,265477.0,265476.0,265475.0,265476.0,265475.0,265478.0,265473.0
2231,,,,,,,,,,,,,,,,,,,,,,,,265596.0,265595.0,265594.0,265595.0,265594.0,265597.0,265592.0
2232,,,,,,,,,,,,,,,,,,,,,,,,265715.0,265714.0,265713.0,265714.0,265713.0,265716.0,265711.0
2233,,,,,,,,,,,,,,,,,,,,,,,,265834.0,265833.0,265832.0,265833.0,265832.0,265835.0,265830.0
2234,,,,,,,,,,,,,,,,,,,,,,,,265953.0,265952.0,265951.0,265952.0,265951.0,265954.0,265949.0
2235,,,,,,,,,,,,,,,,,,,,,,,,266072.0,266071.0,266070.0,266071.0,266070.0,266073.0,266068.0
2236,,,,,,,,,,,,,,,,,,,,,,,,266191.0,266190.0,266189.0,266190.0,266189.0,266192.0,266187.0
2237,,,,,,,,,,,,,,,,,,,,,,,,266310.0,266309.0,266308.0,266309.0,266308.0,266311.0,266306.0
2238,,,,,,,,,,,,,,,,,,,,,,,,266429.0,266428.0,266427.0,266428.0,266427.0,266430.0,266425.0
2239,,,,,,,,,,,,,,,,,,,,,,,,266548.0,266547.0,266546.0,266547.0,266546.0,266549.0,266544.0
2240,,,,,,,,,,,,,,,,,,,,,,,,266667.0,266666.0,266665.0,266666.0,266665.0,266668.0,266663.0
2241,,,,,,,,,,,,,,,,,,,,,,,,266786.0,266785.0,266784.0,266785.0,266784.0,266787.0,266782.0
2242,,,,,,,,,,,,,,,,,,,,,,,,266905.0,266904.0,266903.0,266904.0,266903.0,266906.0,266901.0
2243,,,,,,,,,,,,,,,,,,,,,,,,267024.0,267023.0,267022.0,267023.0,267022.0,267025.0,267020.0
2244,,,,,,,,,,,,,,,,,,,,,,,,267143.0,267142.0,267141.0,267142.0,267141.0,267144.0,267139.0
2245,,,,,,,,,,,,,,,,,,,,,,,,267262.0,267261.0,267260.0,267261.0,267260.0,267263.0,267258.0
2246,,,,,,,,,,,,,,,,,,,,,,,,267381.0,267380.0,267379.0,267380.0,267379.0,267382.0,267377.0
2247,,,,,,,,,,,,,,,,,,,,,,,,267500.0,267499.0,267498.0,267499.0,267498.0,267501.0,267496.0
2248,,,,,,,,,,,,,,,,,,,,,,,,267619.0,267618.0,267617.0,267618.0,267617.0,267619.0,267615.0
2249,,,,,,,,,,,,,,,,,,,,,,,,267738.0,267737.0,267736.0,267737.0,267736.0,267738.0,267734.0
2250,,,,,,,,,,,,,,,,,,,,,,,,267857.0,267856.0,267855.0,267856.0,267855.0,267857.0,267853.0
2251,,,,,,,,,,,,,,,,,,,,,,,,267976.0,267975.0,267974.0,267975.0,267974.0,267976.0,267972.0
2252,,,,,,,,,,,,,,,,,,,,,,,,268095.0,268094.0,268093.0,268094.0,268093.0,268095.0,268091.0
2253,,,,,,,,,,,,,,,,,,,,,,,,268214.0,268213.0,268212.0,268213.0,268212.0,268214.0,268210.0
2254,,,,,,,,,,,,,,,,,,,,,,,,,268332.0,268331.0,268332.0,268331.0,268333.0,268329.0
2255,,,,,,,,,,,,,,,,,,,,,,,,,268451.0,268450.0,268451.0,268450.0,268452.0,268448.0
2256,,,,,,,,,,,,,,,,,,,,,,,,,268570.0,268569.0,268570.0,268569.0,268571.0,268567.0
2257,,,,,,,,,,,,,,,,,,,,,,,,,268689.0,268688.0,268689.0,268688.0,268690.0,268686.0
2258,,,,,,,,,,,,,,,,,,,,,,,,,268808.0,268807.0,268808.0,268807.0,268809.0,268805.0
2259,,,,,,,,,,,,,,,,,,,,,,,,,268927.0,268926.0,268927.0,268926.0,268928.0,268924.0
2260,,,,,,,,,,,,,,,,,,,,,,,,,269046.0,269045.0,269046.0,269045.0,269047.0,269043.0
2261,,,,,,,,,,,,,,,,,,,,,,,,,269165.0,269164.0,269165.0,269164.0,269166.0,269162.0
2262,,,,,,,,,,,,,,,,,,,,,,,,,269284.0,269282.0,269284.0,269283.0,269285.0,269281.0
2263,,,,,,,,,,,,,,,,,,,,,,,,,269403.0,269401.0,269403.0,269402.0,269404.0,269400.0
2264,,,,,,,,,,,,,,,,,,,,,,,,,269522.0,269520.0,269522.0,269521.0,269523.0,269519.0
2265,,,,,,,,,,,,,,,,,,,,,,,,,269641.0,269639.0,269641.0,269640.0,269642.0,269638.0
2266,,,,,,,,,,,,,,,,,,,,,,,,,269760.0,269758.0,269760.0,269759.0,269761.0,269757.0
2267,,,,,,,,,,,,,,,,,,,,,,,,,269879.0,269877.0,269879.0,269878.0,269880.0,269876.0
2268,,,,,,,,,,,,,,,,,,,,,,,,,269998.0,269996.0,269998.0,269997.0,269999.0,269995.0
2269,,,,,,,,,,,,,,,,,,,,,,,,,270117.0,270115.0,270117.0,270116.0,270118.0,270114.0
2270,,,,,,,,,,,,,,,,,,,,,,,,,270236.0,270234.0,270236.0,270235.0,270237.0,270233.0
2271,,,,,,,,,,,,,,,,,,,,,,,,,270355.0,270353.0,270355.0,270354.0,270356.0,270352.0
2272,,,,,,,,,,,,,,,,,,,,,,,,,270474.0,270472.0,270474.0,270473.0,270475.0,270471.0
2273,,,,,,,,,,,,,,,,,,,,,,,,,270593.0,270591.0,270593.0,270592.0,270594.0,270590.0
2274,,,,,,,,,,,,,,,,,,,,,,,,,270712.0,270710.0,270712.0,270711.0,270713.0,270709.0
2275,,,,,,,,,,,,,,,,,,,,,,,,,270831.0,270829.0,270831.0,270830.0,270832.0,270828.0
2276,,,,,,,,,,,,,,,,,,,,,,,,,270950.0,270948.0,270950.0,270949.0,270951.0,270947.0
2277,,,,,,,,,,,,,,,,,,,,,,,,,271069.0,271067.0,271069.0,271068.0,271070.0,271066.0
2278,,,,,,,,,,,,,,,,,,,,,,,,,271188.0,271186.0,271188.0,271187.0,271189.0,271185.0
2279,,,,,,,,,,,,,,,,,,,,,,,,,271307.0,271305.0,271307.0,271306.0,271308.0,271304.0
2280,,,,,,,,,,,,,,,,,,,,,,,,,271426.0,271424.0,271426.0,271425.0,271427.0,271423.0
2281,,,,,,,,,,,,,,,,,,,,,,,,,271545.0,271543.0,271545.0,271544.0,271546.0,271542.0
2282,,,,,,,,,,,,,,,,,,,,,,,,,271664.0,271662.0,271664.0,271663.0,271665.0,271661.0
2283,,,,,,,,,,,,,,,,,,,,,,,,,271783.0,271781.0,271783.0,271782.0,271784.0,271780.0
2284,,,,,,,,,,,,,,,,,,,,,,,,,271902.0,271900.0,271902.0,271901.0,271902.0,271899.0
2285,,,,,,,,,,,,,,,,,,,,,,,,,272021.0,272019.0,272021.0,272020.0,272021.0,272018.0
2286,,,,,,,,,,,,,,,,,,,,,,,,,272140.0,272138.0,272140.0,272139.0,272140.0,272137.0
2287,,,,,,,,,,,,,,,,,,,,,,,,,272259.0,272257.0,272259.0,272258.0,272259.0,272256.0
2288,,,,,,,,,,,,,,,,,,,,,,,,,272378.0,272376.0,272378.0,272377.0,272378.0,272375.0
2289,,,,,,,,,,,,,,,,,,,,,,,,,272497.0,272495.0,272497.0,272496.0,272497.0,272494.0
2290,,,,,,,,,,,,,,,,,,,,,,,,,272616.0,272614.0,272616.0,272615.0,272616.0,272613.0
2291,,,,,,,,,,,,,,,,,,,,,,,,,272735.0,272733.0,272735.0,272734.0,272735.0,272732.0
2292,,,,,,,,,,,,,,,,,,,,,,,,,272854.0,272852.0,272854.0,272853.0,272854.0,272851.0
2293,,,,,,,,,,,,,,,,,,,,,,,,,272973.0,272971.0,272973.0,272972.0,272973.0,272970.0
2294,,,,,,,,,,,,,,,,,,,,,,,,,273092.0,273090.0,273092.0,273091.0,273092.0,273089.0
2295,,,,,,,,,,,,,,,,,,,,,,,,,273211.0,273209.0,273211.0,273210.0,273211.0,273208.0
2296,,,,,,,,,,,,,,,,,,,,,,,,,273330.0,273328.0,273330.0,273329.0,273330.0,273327.0
2297,,,,,,,,,,,,,,,,,,,,,,,,,273449.0,273447.0,273449.0,273448.0,273449.0,273446.0
2298,,,,,,,,,,,,,,,,,,,,,,,,,273568.0,273566.0,273568.0,273567.0,273568.0,273565.0
2299,,,,,,,,,,,,,,,,,,,,,,,,,273687.0,273685.0,273687.0,273686.0,273687.0,273684.0
2300,,,,,,,,,,,,,,,,,,,,,,,,,273806.0,273804.0,273806.0,273805.0,273806.0,273803.0
2301,,,,,,,,,,,,,,,,,,,,,,,,,273925.0,273923.0,273925.0,273924.0,273925.0,273922.0
2302,,,,,,,,,,,,,,,,,,,,,,,,,274044.0,274042.0,274044.0,274043.0,274044.0,274041.0
2303,,,,,,,,,,,,,,,,,,,,,,,,,274163.0,274161.0,274163.0,274162.0,274163.0,274160.0
2304,,,,,,,,,,,,,,,,,,,,,,,,,274282.0,274280.0,274282.0,274281.0,274282.0,274279.0
2305,,,,,,,,,,,,,,,,,,,,,,,,,274401.0,274399.0,274401.0,274400.0,274401.0,274398.0
2306,,,,,,,,,,,,,,,,,,,,,,,,,274520.0,274518.0,274520.0,274519.0,274520.0,274517.0
2307,,,,,,,,,,,,,,,,,,,,,,,,,274639.0,274637.0,274639.0,274638.0,274639.0,274636.0
2308,,,,,,,,,,,,,,,,,,,,,,,,,274758.0,274756.0,274758.0,274757.0,274758.0,274755.0
2309,,,,,,,,,,,,,,,,,,,,,,,,,274877.0,274875.0,274877.0,274876.0,274877.0,274874.0
2310,,,,,,,,,,,,,,,,,,,,,,,,,274996.0,274994.0,274996.0,274995.0,274996.0,274993.0
2311,,,,,,,,,,,,,,,,,,,,,,,,,275115.0,275113.0,275115.0,275114.0,275115.0,275112.0
2312,,,,,,,,,,,,,,,,,,,,,,,,,275234.0,275232.0,275234.0,275233.0,275234.0,275231.0
2313,,,,,,,,,,,,,,,,,,,,,,,,,275353.0,275351.0,275353.0,275352.0,275353.0,275350.0
2314,,,,,,,,,,,,,,,,,,,,,,,,,275472.0,275470.0,275472.0,275471.0,275472.0,275469.0
2315,,,,,,,,,,,,,,,,,,,,,,,,,275591.0,275589.0,275591.0,275590.0,275591.0,275588.0
2316,,,,,,,,,,,,,,,,,,,,,,,,,275710.0,275708.0,275710.0,275709.0,275710.0,275707.0
2317,,,,,,,,,,,,,,,,,,,,,,,,,275829.0,275827.0,275829.0,275828.0,275829.0,275826.0
2318,,,,,,,,,,,,,,,,,,,,,,,,,275948.0,275946.0,275948.0,275947.0,275948.0,275945.0
2319,,,,,,,,,,,,,,,,,,,,,,,,,276067.0,276065.0,276067.0,276066.0,276067.0,276064.0
2320,,,,,,,,,,,,,,,,,,,,,,,,,276186.0,276184.0,276186.0,276185.0,276186.0,276183.0
2321,,,,,,,,,,,,,,,,,,,,,,,,,276305.0,276303.0,276305.0,276304.0,276305.0,276302.0
2322,,,,,,,,,,,,,,,,,,,,,,,,,276424.0,276422.0,276424.0,276423.0,276424.0,276421.0
2323,,,,,,,,,,,,,,,,,,,,,,,,,276543.0,276541.0,276543.0,276542.0,276543.0,276540.0
2324,,,,,,,,,,,,,,,,,,,,,,,,,276662.0,276660.0,276662.0,276661.0,276662.0,276659.0
2325,,,,,,,,,,,,,,,,,,,,,,,,,276781.0,276779.0,276781.0,276780.0,276781.0,276778.0
2326,,,,,,,,,,,,,,,,,,,,,,,,,276900.0,276898.0,276900.0,276899.0,276900.0,276897.0
2327,,,,,,,,,,,,,,,,,,,,,,,,,277019.0,277017.0,277019.0,277018.0,277019.0,277016.0
2328,,,,,,,,,,,,,,,,,,,,,,,,,277138.0,277136.0,277138.0,277137.0,277138.0,277135.0
2329,,,,,,,,,,,,,,,,,,,,,,,,,277257.0,277255.0,277257.0,277256.0,277257.0,277254.0
2330,,,,,,,,,,,,,,,,,,,,,,,,,277376.0,277374.0,277376.0,277375.0,277376.0,277373.0
2331,,,,,,,,,,,,,,,,,,,,,,,,,277495.0,277493.0,277495.0,277494.0,277495.0,277492.0
2332,,,,,,,,,,,,,,,,,,,,,,,,,277614.0,277612.0,277614.0,277613.0,277614.0,277611.0
2333,,,,,,,,,,,,,,,,,,,,,,,,,277733.0,277731.0,277733.0,277732.0,277733.0,277730.0
2334,,,,,,,,,,,,,,,,,,,,,,,,,277852.0,277850.0,277852.0,277851.0,277852.0,277849.0
2335,,,,,,,,,,,,,,,,,,,,,,,,,277971.0,277969.0,277971.0,277970.0,277971.0,277968.0
2336,,,,,,,,,,,,,,,,,,,,,,,,,278090.0,278088.0,278090.0,278089.0,278090.0,278087.0
2337,,,,,,,,,,,,,,,,,,,,,,,,,278209.0,278207.0,278209.0,278208.0,278209.0,278206.0
2338,,,,,,,,,,,,,,,,,,,,,,,,,278328.0,278326.0,278328.0,278327.0,278328.0,278325.0
2339,,,,,,,,,,,,,,,,,,,,,,,,,278447.0,278445.0,278447.0,278446.0,278447.0,278444.0
2340,,,,,,,,,,,,,,,,,,,,,,,,,278566.0,278564.0,278566.0,278565.0,278566.0,278563.0
2341,,,,,,,,,,,,,,,,,,,,,,,,,278685.0,278683.0,278685.0,278684.0,278685.0,278682.0
2342,,,,,,,,,,,,,,,,,,,,,,,,,278804.0,278802.0,278804.0,278803.0,278804.0,278801.0
2343,,,,,,,,,,,,,,,,,,,,,,,,,278923.0,278921.0,278923.0,278922.0,278923.0,278920.0
2344,,,,,,,,,,,,,,,,,,,,,,,,,279042.0,279040.0,279042.0,279041.0,279042.0,279039.0
2345,,,,,,,,,,,,,,,,,,,,,,,,,279161.0,279159.0,279161.0,279160.0,279161.0,279158.0
2346,,,,,,,,,,,,,,,,,,,,,,,,,279280.0,279278.0,279280.0,279279.0,279280.0,279277.0
2347,,,,,,,,,,,,,,,,,,,,,,,,,279399.0,279397.0,279399.0,279398.0,279399.0,279396.0
2348,,,,,,,,,,,,,,,,,,,,,,,,,279518.0,279516.0,279518.0,279517.0,279518.0,279515.0
2349,,,,,,,,,,,,,,,,,,,,,,,,,279637.0,279635.0,279637.0,279636.0,279637.0,279634.0
2350,,,,,,,,,,,,,,,,,,,,,,,,,279756.0,279754.0,279755.0,279755.0,279756.0,279753.0
2351,,,,,,,,,,,,,,,,,,,,,,,,,279875.0,279873.0,279874.0,279874.0,279875.0,279872.0
2352,,,,,,,,,,,,,,,,,,,,,,,,,279994.0,279992.0,279993.0,279993.0,279994.0,279991.0
2353,,,,,,,,,,,,,,,,,,,,,,,,,280113.0,280111.0,280112.0,280112.0,280113.0,280110.0
2354,,,,,,,,,,,,,,,,,,,,,,,,,280232.0,280230.0,280231.0,280231.0,280232.0,280229.0
2355,,,,,,,,,,,,,,,,,,,,,,,,,280351.0,280349.0,280350.0,280350.0,280351.0,280348.0
2356,,,,,,,,,,,,,,,,,,,,,,,,,280470.0,280468.0,280469.0,280469.0,280470.0,280467.0
2357,,,,,,,,,,,,,,,,,,,,,,,,,280589.0,280587.0,280588.0,280588.0,280589.0,280586.0
2358,,,,,,,,,,,,,,,,,,,,,,,,,280708.0,280706.0,280707.0,280707.0,280708.0,280705.0
2359,,,,,,,,,,,,,,,,,,,,,,,,,280827.0,280825.0,280826.0,280826.0,280827.0,280824.0
2360,,,,,,,,,,,,,,,,,,,,,,,,,280946.0,280944.0,280945.0,280945.0,280946.0,280943.0
2361,,,,,,,,,,,,,,,,,,,,,,,,,281065.0,281063.0,281064.0,281064.0,281065.0,281062.0
2362,,,,,,,,,,,,,,,,,,,,,,,,,281184.0,281182.0,281183.0,281183.0,281184.0,281181.0
2363,,,,,,,,,,,,,,,,,,,,,,,,,281303.0,281301.0,281302.0,281302.0,281303.0,281300.0
2364,,,,,,,,,,,,,,,,,,,,,,,,,281422.0,281420.0,281420.0,281421.0,281422.0,281419.0
2365,,,,,,,,,,,,,,,,,,,,,,,,,281541.0,281539.0,281539.0,281540.0,281541.0,281538.0
2366,,,,,,,,,,,,,,,,,,,,,,,,,281660.0,281658.0,281658.0,281659.0,281660.0,281657.0
2367,,,,,,,,,,,,,,,,,,,,,,,,,281779.0,281777.0,281777.0,281778.0,281779.0,281776.0
2368,,,,,,,,,,,,,,,,,,,,,,,,,281898.0,281896.0,281896.0,281897.0,281898.0,281895.0
2369,,,,,,,,,,,,,,,,,,,,,,,,,282017.0,282015.0,282015.0,282016.0,282017.0,282014.0
2370,,,,,,,,,,,,,,,,,,,,,,,,,282136.0,282134.0,282134.0,282135.0,282136.0,282133.0
2371,,,,,,,,,,,,,,,,,,,,,,,,,282255.0,282253.0,282253.0,282254.0,282255.0,282252.0
2372,,,,,,,,,,,,,,,,,,,,,,,,,282374.0,282372.0,282372.0,282373.0,282374.0,282371.0
2373,,,,,,,,,,,,,,,,,,,,,,,,,282493.0,282491.0,282491.0,282492.0,282493.0,282490.0
2374,,,,,,,,,,,,,,,,,,,,,,,,,282612.0,282610.0,282610.0,282611.0,282612.0,282609.0
2375,,,,,,,,,,,,,,,,,,,,,,,,,282731.0,282729.0,282729.0,282730.0,282731.0,282728.0
2376,,,,,,,,,,,,,,,,,,,,,,,,,282850.0,282848.0,282848.0,282849.0,282850.0,282847.0
2377,,,,,,,,,,,,,,,,,,,,,,,,,282969.0,282967.0,282967.0,282968.0,282969.0,282966.0
2378,,,,,,,,,,,,,,,,,,,,,,,,,283088.0,283086.0,283086.0,283087.0,283088.0,283085.0
2379,,,,,,,,,,,,,,,,,,,,,,,,,283207.0,283205.0,283205.0,283206.0,283207.0,283204.0
2380,,,,,,,,,,,,,,,,,,,,,,,,,283326.0,283324.0,283324.0,283325.0,283326.0,283323.0
2381,,,,,,,,,,,,,,,,,,,,,,,,,283445.0,283443.0,283443.0,283444.0,283445.0,283442.0
2382,,,,,,,,,,,,,,,,,,,,,,,,,283564.0,283562.0,283562.0,283563.0,283564.0,283561.0
2383,,,,,,,,,,,,,,,,,,,,,,,,,283683.0,283681.0,283681.0,283682.0,283683.0,283680.0
2384,,,,,,,,,,,,,,,,,,,,,,,,,283802.0,283800.0,283800.0,283801.0,283802.0,283799.0
2385,,,,,,,,,,,,,,,,,,,,,,,,,283921.0,283919.0,283919.0,283920.0,283921.0,283918.0
2386,,,,,,,,,,,,,,,,,,,,,,,,,284040.0,284038.0,284038.0,284039.0,284040.0,284037.0
2387,,,,,,,,,,,,,,,,,,,,,,,,,284159.0,284157.0,284157.0,284158.0,284159.0,284156.0
2388,,,,,,,,,,,,,,,,,,,,,,,,,284278.0,284276.0,284276.0,284277.0,284278.0,284275.0
2389,,,,,,,,,,,,,,,,,,,,,,,,,284397.0,284395.0,284395.0,284396.0,284397.0,284394.0
2390,,,,,,,,,,,,,,,,,,,,,,,,,284516.0,284514.0,284514.0,284515.0,284516.0,284513.0
2391,,,,,,,,,,,,,,,,,,,,,,,,,284635.0,284633.0,284633.0,284634.0,284635.0,284632.0
2392,,,,,,,,,,,,,,,,,,,,,,,,,284754.0,284752.0,284752.0,284753.0,284754.0,284751.0
2393,,,,,,,,,,,,,,,,,,,,,,,,,284873.0,284871.0,284871.0,284872.0,284873.0,284870.0
2394,,,,,,,,,,,,,,,,,,,,,,,,,284992.0,284990.0,284990.0,284991.0,284992.0,284989.0
2395,,,,,,,,,,,,,,,,,,,,,,,,,285111.0,285109.0,285109.0,285110.0,285111.0,285108.0
2396,,,,,,,,,,,,,,,,,,,,,,,,,285230.0,285228.0,285228.0,285229.0,285230.0,285227.0
2397,,,,,,,,,,,,,,,,,,,,,,,,,285349.0,285347.0,285347.0,285348.0,285349.0,285346.0
2398,,,,,,,,,,,,,,,,,,,,,,,,,285468.0,285466.0,285466.0,285467.0,285468.0,285465.0
2399,,,,,,,,,,,,,,,,,,,,,,,,,285586.0,285585.0,285585.0,285586.0,285587.0,285584.0
2400,,,,,,,,,,,,,,,,,,,,,,,,,285705.0,285704.0,285704.0,285705.0,285706.0,285703.0
2401,,,,,,,,,,,,,,,,,,,,,,,,,285824.0,285823.0,285823.0,285824.0,285825.0,285822.0
2402,,,,,,,,,,,,,,,,,,,,,,,,,285943.0,285942.0,285942.0,285943.0,285944.0,285941.0
2403,,,,,,,,,,,,,,,,,,,,,,,,,286062.0,286061.0,286061.0,286062.0,286063.0,286060.0
2404,,,,,,,,,,,,,,,,,,,,,,,,,286181.0,286180.0,286180.0,286181.0,286182.0,286179.0
2405,,,,,,,,,,,,,,,,,,,,,,,,,286300.0,286299.0,286299.0,286300.0,286301.0,286298.0
2406,,,,,,,,,,,,,,,,,,,,,,,,,286419.0,286418.0,286418.0,286419.0,286420.0,286417.0
2407,,,,,,,,,,,,,,,,,,,,,,,,,286538.0,286537.0,286537.0,286538.0,286539.0,286536.0
2408,,,,,,,,,,,,,,,,,,,,,,,,,286657.0,286656.0,286656.0,286657.0,286658.0,286655.0
2409,,,,,,,,,,,,,,,,,,,,,,,,,286776.0,286775.0,286775.0,286776.0,286777.0,286774.0
2410,,,,,,,,,,,,,,,,,,,,,,,,,286895.0,286894.0,286894.0,286895.0,286896.0,286893.0
2411,,,,,,,,,,,,,,,,,,,,,,,,,287014.0,287013.0,287013.0,287014.0,287015.0,287012.0
2412,,,,,,,,,,,,,,,,,,,,,,,,,287133.0,287132.0,287132.0,287133.0,287134.0,287131.0
2413,,,,,,,,,,,,,,,,,,,,,,,,,287252.0,287251.0,287251.0,287252.0,287253.0,287250.0
2414,,,,,,,,,,,,,,,,,,,,,,,,,287371.0,287370.0,287370.0,287371.0,287372.0,287369.0
2415,,,,,,,,,,,,,,,,,,,,,,,,,287490.0,287489.0,287489.0,287490.0,287491.0,287488.0
2416,,,,,,,,,,,,,,,,,,,,,,,,,287609.0,287608.0,287608.0,287609.0,287610.0,287607.0
2417,,,,,,,,,,,,,,,,,,,,,,,,,287728.0,287727.0,287727.0,287728.0,287729.0,287726.0
2418,,,,,,,,,,,,,,,,,,,,,,,,,287847.0,287846.0,287846.0,287847.0,287848.0,287845.0
2419,,,,,,,,,,,,,,,,,,,,,,,,,287966.0,287965.0,287965.0,287966.0,287967.0,287964.0
2420,,,,,,,,,,,,,,,,,,,,,,,,,288085.0,288084.0,288084.0,288085.0,288086.0,288083.0
2421,,,,,,,,,,,,,,,,,,,,,,,,,288204.0,288203.0,288203.0,288204.0,288205.0,288202.0
2422,,,,,,,,,,,,,,,,,,,,,,,,,288323.0,288322.0,288322.0,288323.0,288324.0,288321.0
2423,,,,,,,,,,,,,,,,,,,,,,,,,288442.0,288441.0,288441.0,288442.0,288443.0,288440.0
2424,,,,,,,,,,,,,,,,,,,,,,,,,288561.0,288560.0,288560.0,288561.0,288562.0,288559.0
2425,,,,,,,,,,,,,,,,,,,,,,,,,288680.0,288679.0,288679.0,288680.0,288681.0,288678.0
2426,,,,,,,,,,,,,,,,,,,,,,,,,288799.0,288798.0,288798.0,288799.0,288800.0,288797.0
2427,,,,,,,,,,,,,,,,,,,,,,,,,288918.0,288917.0,288917.0,288918.0,288919.0,288916.0
2428,,,,,,,,,,,,,,,,,,,,,,,,,289037.0,289036.0,289036.0,289037.0,289038.0,289035.0
2429,,,,,,,,,,,,,,,,,,,,,,,,,289156.0,289155.0,289155.0,289156.0,289157.0,289154.0
2430,,,,,,,,,,,,,,,,,,,,,,,,,289275.0,289274.0,289274.0,289275.0,289276.0,289273.0
2431,,,,,,,,,,,,,,,,,,,,,,,,,289394.0,289393.0,289393.0,289394.0,289395.0,289392.0
2432,,,,,,,,,,,,,,,,,,,,,,,,,289513.0,289512.0,289512.0,289513.0,289514.0,289511.0
2433,,,,,,,,,,,,,,,,,,,,,,,,,289632.0,289631.0,289631.0,289632.0,289633.0,289630.0
2434,,,,,,,,,,,,,,,,,,,,,,,,,289751.0,289750.0,289750.0,289751.0,289752.0,289749.0
2435,,,,,,,,,,,,,,,,,,,,,,,,,289870.0,289869.0,289869.0,289870.0,289871.0,289868.0
2436,,,,,,,,,,,,,,,,,,,,,,,,,289989.0,289988.0,289988.0,289989.0,289990.0,289987.0
2437,,,,,,,,,,,,,,,,,,,,,,,,,290108.0,290107.0,290107.0,290108.0,290109.0,290106.0
2438,,,,,,,,,,,,,,,,,,,,,,,,,290227.0,290226.0,290226.0,290227.0,290228.0,290225.0
2439,,,,,,,,,,,,,,,,,,,,,,,,,290346.0,290345.0,290345.0,290346.0,290347.0,290344.0
2440,,,,,,,,,,,,,,,,,,,,,,,,,290465.0,290464.0,290464.0,290465.0,290466.0,290463.0
2441,,,,,,,,,,,,,,,,,,,,,,,,,290584.0,290583.0,290583.0,290584.0,290585.0,290582.0
2442,,,,,,,,,,,,,,,,,,,,,,,,,290703.0,290702.0,290702.0,290703.0,290704.0,290701.0
2443,,,,,,,,,,,,,,,,,,,,,,,,,290822.0,290821.0,290821.0,290822.0,290823.0,290820.0
2444,,,,,,,,,,,,,,,,,,,,,,,,,290941.0,290940.0,290940.0,290940.0,290942.0,290939.0
2445,,,,,,,,,,,,,,,,,,,,,,,,,291060.0,291059.0,291059.0,291059.0,291061.0,291058.0
2446,,,,,,,,,,,,,,,,,,,,,,,,,291179.0,291178.0,291178.0,291178.0,291180.0,291177.0
2447,,,,,,,,,,,,,,,,,,,,,,,,,291298.0,291297.0,291297.0,291297.0,291299.0,291296.0
2448,,,,,,,,,,,,,,,,,,,,,,,,,291417.0,291416.0,291416.0,291416.0,291418.0,291415.0
2449,,,,,,,,,,,,,,,,,,,,,,,,,291536.0,291535.0,291535.0,291535.0,291537.0,291534.0
2450,,,,,,,,,,,,,,,,,,,,,,,,,291655.0,291654.0,291654.0,291654.0,291656.0,291653.0
2451,,,,,,,,,,,,,,,,,,,,,,,,,291774.0,291773.0,291773.0,291773.0,291775.0,291772.0
2452,,,,,,,,,,,,,,,,,,,,,,,,,291893.0,291892.0,291892.0,291892.0,291894.0,291891.0
2453,,,,,,,,,,,,,,,,,,,,,,,,,292012.0,292011.0,292011.0,292011.0,292013.0,292010.0
2454,,,,,,,,,,,,,,,,,,,,,,,,,292131.0,292130.0,292130.0,292130.0,292132.0,292129.0
2455,,,,,,,,,,,,,,,,,,,,,,,,,292250.0,292249.0,292249.0,292249.0,292251.0,292248.0
2456,,,,,,,,,,,,,,,,,,,,,,,,,292369.0,292368.0,292368.0,292368.0,292370.0,292367.0
2457,,,,,,,,,,,,,,,,,,,,,,,,,292488.0,292487.0,292487.0,292487.0,292489.0,292486.0
2458,,,,,,,,,,,,,,,,,,,,,,,,,292607.0,292606.0,292606.0,292606.0,292608.0,292605.0
2459,,,,,,,,,,,,,,,,,,,,,,,,,292726.0,292725.0,292725.0,292725.0,292727.0,292724.0
2460,,,,,,,,,,,,,,,,,,,,,,,,,292845.0,292844.0,292844.0,292844.0,292846.0,292843.0
2461,,,,,,,,,,,,,,,,,,,,,,,,,292964.0,292963.0,292963.0,292963.0,292965.0,292962.0
2462,,,,,,,,,,,,,,,,,,,,,,,,,293083.0,293082.0,293082.0,293082.0,293084.0,293081.0
2463,,,,,,,,,,,,,,,,,,,,,,,,,293202.0,293201.0,293201.0,293201.0,293203.0,293200.0
2464,,,,,,,,,,,,,,,,,,,,,,,,,293321.0,293320.0,293320.0,293320.0,293322.0,293319.0
2465,,,,,,,,,,,,,,,,,,,,,,,,,293440.0,293439.0,293439.0,293439.0,293441.0,293438.0
2466,,,,,,,,,,,,,,,,,,,,,,,,,293559.0,293558.0,293558.0,293558.0,293560.0,293557.0
2467,,,,,,,,,,,,,,,,,,,,,,,,,293678.0,293677.0,293677.0,293677.0,293679.0,293676.0
2468,,,,,,,,,,,,,,,,,,,,,,,,,293797.0,293796.0,293796.0,293796.0,293798.0,293795.0
2469,,,,,,,,,,,,,,,,,,,,,,,,,293916.0,293915.0,293915.0,293915.0,293917.0,293914.0
2470,,,,,,,,,,,,,,,,,,,,,,,,,294035.0,294034.0,294034.0,294034.0,294036.0,294033.0
2471,,,,,,,,,,,,,,,,,,,,,,,,,294154.0,294153.0,294153.0,294153.0,294155.0,294152.0
2472,,,,,,,,,,,,,,,,,,,,,,,,,294273.0,294272.0,294272.0,294272.0,294274.0,294271.0
2473,,,,,,,,,,,,,,,,,,,,,,,,,294392.0,294391.0,294391.0,294391.0,294393.0,294390.0
2474,,,,,,,,,,,,,,,,,,,,,,,,,294511.0,294510.0,294510.0,294510.0,294512.0,294509.0
2475,,,,,,,,,,,,,,,,,,,,,,,,,294630.0,294629.0,294629.0,294629.0,294631.0,294628.0
2476,,,,,,,,,,,,,,,,,,,,,,,,,294749.0,294748.0,294748.0,294748.0,294750.0,294747.0
2477,,,,,,,,,,,,,,,,,,,,,,,,,294868.0,294867.0,294867.0,294867.0,294869.0,294866.0
2478,,,,,,,,,,,,,,,,,,,,,,,,,294987.0,294986.0,294986.0,294986.0,294988.0,294985.0
2479,,,,,,,,,,,,,,,,,,,,,,,,,295106.0,295105.0,295105.0,295105.0,295107.0,295104.0
2480,,,,,,,,,,,,,,,,,,,,,,,,,295225.0,295224.0,295224.0,295224.0,295226.0,295223.0
2481,,,,,,,,,,,,,,,,,,,,,,,,,295344.0,295343.0,295343.0,295343.0,295345.0,295342.0
2482,,,,,,,,,,,,,,,,,,,,,,,,,295463.0,295462.0,295462.0,295462.0,295464.0,295461.0
2483,,,,,,,,,,,,,,,,,,,,,,,,,295582.0,295581.0,295581.0,295581.0,295583.0,295580.0
2484,,,,,,,,,,,,,,,,,,,,,,,,,295701.0,295700.0,295700.0,295700.0,295702.0,295699.0
2485,,,,,,,,,,,,,,,,,,,,,,,,,295820.0,295819.0,295819.0,295819.0,295821.0,295818.0
2486,,,,,,,,,,,,,,,,,,,,,,,,,295939.0,295938.0,295938.0,295938.0,295940.0,295937.0
2487,,,,,,,,,,,,,,,,,,,,,,,,,296058.0,296057.0,296057.0,296057.0,296059.0,296056.0
2488,,,,,,,,,,,,,,,,,,,,,,,,,296177.0,296176.0,296176.0,296176.0,296178.0,296175.0
2489,,,,,,,,,,,,,,,,,,,,,,,,,296296.0,296295.0,296295.0,296295.0,296297.0,296294.0
2490,,,,,,,,,,,,,,,,,,,,,,,,,296415.0,296414.0,296414.0,296414.0,296416.0,296413.0
2491,,,,,,,,,,,,,,,,,,,,,,,,,296534.0,296533.0,296533.0,296533.0,296535.0,296532.0
2492,,,,,,,,,,,,,,,,,,,,,,,,,296653.0,296652.0,296652.0,296652.0,296654.0,296651.0
2493,,,,,,,,,,,,,,,,,,,,,,,,,296772.0,296771.0,296771.0,296771.0,296773.0,296770.0
2494,,,,,,,,,,,,,,,,,,,,,,,,,296891.0,296890.0,296890.0,296890.0,296892.0,296889.0
2495,,,,,,,,,,,,,,,,,,,,,,,,,297010.0,297009.0,297009.0,297009.0,297011.0,297008.0
2496,,,,,,,,,,,,,,,,,,,,,,,,,297129.0,297128.0,297128.0,297128.0,297130.0,297127.0
2497,,,,,,,,,,,,,,,,,,,,,,,,,297248.0,297247.0,297247.0,297247.0,297249.0,297246.0
2498,,,,,,,,,,,,,,,,,,,,,,,,,297367.0,297366.0,297366.0,297366.0,297368.0,297365.0
2499,,,,,,,,,,,,,,,,,,,,,,,,,297486.0,297485.0,297485.0,297485.0,297487.0,297484.0
2500,,,,,,,,,,,,,,,,,,,,,,,,,297605.0,297604.0,297604.0,297604.0,297606.0,297603.0
2501,,,,,,,,,,,,,,,,,,,,,,,,,297724.0,297723.0,297723.0,297723.0,297725.0,297722.0
2502,,,,,,,,,,,,,,,,,,,,,,,,,297843.0,297842.0,297842.0,297842.0,297844.0,297841.0
2503,,,,,,,,,,,,,,,,,,,,,,,,,297962.0,297961.0,297961.0,297961.0,297963.0,297960.0
2504,,,,,,,,,,,,,,,,,,,,,,,,,298081.0,298080.0,298080.0,298080.0,298082.0,298079.0
2505,,,,,,,,,,,,,,,,,,,,,,,,,298200.0,298199.0,298199.0,298199.0,298201.0,298198.0
2506,,,,,,,,,,,,,,,,,,,,,,,,,298319.0,298318.0,298318.0,298318.0,298320.0,298317.0
2507,,,,,,,,,,,,,,,,,,,,,,,,,298438.0,298437.0,298437.0,298437.0,298439.0,298436.0
2508,,,,,,,,,,,,,,,,,,,,,,,,,298557.0,298556.0,298556.0,298556.0,298558.0,298555.0
2509,,,,,,,,,,,,,,,,,,,,,,,,,298676.0,298675.0,298675.0,298675.0,298677.0,298674.0
2510,,,,,,,,,,,,,,,,,,,,,,,,,298795.0,298794.0,298794.0,298794.0,298796.0,298793.0
2511,,,,,,,,,,,,,,,,,,,,,,,,,298914.0,298913.0,298913.0,298913.0,298915.0,298912.0
2512,,,,,,,,,,,,,,,,,,,,,,,,,299033.0,299032.0,299032.0,299032.0,299034.0,299031.0
2513,,,,,,,,,,,,,,,,,,,,,,,,,299152.0,299151.0,299151.0,299151.0,299153.0,299150.0
2514,,,,,,,,,,,,,,,,,,,,,,,,,299271.0,299270.0,299270.0,299270.0,299272.0,299269.0
2515,,,,,,,,,,,,,,,,,,,,,,,,,299390.0,299389.0,299389.0,299389.0,299391.0,299388.0
2516,,,,,,,,,,,,,,,,,,,,,,,,,299509.0,299508.0,299508.0,299508.0,299510.0,299507.0
2517,,,,,,,,,,,,,,,,,,,,,,,,,299628.0,299627.0,299627.0,299627.0,299629.0,299626.0
2518,,,,,,,,,,,,,,,,,,,,,,,,,299747.0,299746.0,299746.0,299746.0,299748.0,299745.0
2519,,,,,,,,,,,,,,,,,,,,,,,,,299866.0,299865.0,299865.0,299865.0,299867.0,299864.0
2520,,,,,,,,,,,,,,,,,,,,,,,,,299985.0,299984.0,299984.0,299984.0,299986.0,299983.0
2521,,,,,,,,,,,,,,,,,,,,,,,,,300104.0,300103.0,300103.0,300103.0,300105.0,300102.0
2522,,,,,,,,,,,,,,,,,,,,,,,,,300223.0,300222.0,300222.0,300222.0,300224.0,300221.0
2523,,,,,,,,,,,,,,,,,,,,,,,,,300342.0,300341.0,300341.0,300341.0,300343.0,300340.0
2524,,,,,,,,,,,,,,,,,,,,,,,,,300461.0,300460.0,300460.0,300460.0,300462.0,300459.0
2525,,,,,,,,,,,,,,,,,,,,,,,,,300580.0,300579.0,300579.0,300579.0,300581.0,300578.0
2526,,,,,,,,,,,,,,,,,,,,,,,,,300699.0,300698.0,300698.0,300698.0,300700.0,300697.0
2527,,,,,,,,,,,,,,,,,,,,,,,,,300818.0,300817.0,300817.0,300817.0,300819.0,300816.0
2528,,,,,,,,,,,,,,,,,,,,,,,,,300937.0,300936.0,300936.0,300936.0,300937.0,300935.0
2529,,,,,,,,,,,,,,,,,,,,,,,,,301056.0,301055.0,301055.0,301055.0,301056.0,301053.0
2530,,,,,,,,,,,,,,,,,,,,,,,,,301175.0,301174.0,301174.0,301174.0,301175.0,301172.0
2531,,,,,,,,,,,,,,,,,,,,,,,,,301294.0,301293.0,301293.0,301293.0,301294.0,301291.0
2532,,,,,,,,,,,,,,,,,,,,,,,,,301413.0,301412.0,301412.0,301412.0,301413.0,301410.0
2533,,,,,,,,,,,,,,,,,,,,,,,,,301532.0,301531.0,301531.0,301531.0,301532.0,301529.0
2534,,,,,,,,,,,,,,,,,,,,,,,,,301651.0,301650.0,301650.0,301650.0,301651.0,301648.0
2535,,,,,,,,,,,,,,,,,,,,,,,,,301770.0,301769.0,301769.0,301769.0,301770.0,301767.0
2536,,,,,,,,,,,,,,,,,,,,,,,,,301889.0,301888.0,301888.0,301888.0,301889.0,301886.0
2537,,,,,,,,,,,,,,,,,,,,,,,,,302008.0,302007.0,302007.0,302007.0,302008.0,302005.0
2538,,,,,,,,,,,,,,,,,,,,,,,,,302127.0,302126.0,302126.0,302126.0,302127.0,302124.0
2539,,,,,,,,,,,,,,,,,,,,,,,,,302246.0,302245.0,302245.0,302245.0,302246.0,302243.0
2540,,,,,,,,,,,,,,,,,,,,,,,,,302365.0,302364.0,302364.0,302364.0,302365.0,302362.0
2541,,,,,,,,,,,,,,,,,,,,,,,,,302484.0,302483.0,302483.0,302483.0,302484.0,302481.0
2542,,,,,,,,,,,,,,,,,,,,,,,,,302603.0,302602.0,302602.0,302602.0,302603.0,302600.0
2543,,,,,,,,,,,,,,,,,,,,,,,,,302722.0,302721.0,302721.0,302721.0,302722.0,302719.0
2544,,,,,,,,,,,,,,,,,,,,,,,,,302841.0,302840.0,302840.0,302840.0,302841.0,302838.0
2545,,,,,,,,,,,,,,,,,,,,,,,,,302960.0,302959.0,302959.0,302959.0,302960.0,302957.0
2546,,,,,,,,,,,,,,,,,,,,,,,,,303079.0,303078.0,303078.0,303078.0,303079.0,303076.0
2547,,,,,,,,,,,,,,,,,,,,,,,,,303198.0,303197.0,303197.0,303197.0,303198.0,303195.0
2548,,,,,,,,,,,,,,,,,,,,,,,,,303317.0,303316.0,303316.0,303316.0,303317.0,303314.0
2549,,,,,,,,,,,,,,,,,,,,,,,,,303436.0,303435.0,303435.0,303435.0,303436.0,303433.0
2550,,,,,,,,,,,,,,,,,,,,,,,,,303555.0,303554.0,303554.0,303554.0,303555.0,303552.0
2551,,,,,,,,,,,,,,,,,,,,,,,,,303674.0,303673.0,303673.0,303673.0,303674.0,303671.0
2552,,,,,,,,,,,,,,,,,,,,,,,,,303793.0,303792.0,303792.0,303792.0,303793.0,303790.0
2553,,,,,,,,,,,,,,,,,,,,,,,,,303912.0,303911.0,303911.0,303911.0,303912.0,303909.0
2554,,,,,,,,,,,,,,,,,,,,,,,,,304031.0,304030.0,304030.0,304030.0,304031.0,304028.0
2555,,,,,,,,,,,,,,,,,,,,,,,,,304150.0,304149.0,304149.0,304149.0,304150.0,304147.0
2556,,,,,,,,,,,,,,,,,,,,,,,,,304269.0,304268.0,304268.0,304268.0,304269.0,304266.0
2557,,,,,,,,,,,,,,,,,,,,,,,,,304388.0,304387.0,304387.0,304387.0,304388.0,304385.0
2558,,,,,,,,,,,,,,,,,,,,,,,,,304507.0,304506.0,304506.0,304506.0,304507.0,304504.0
2559,,,,,,,,,,,,,,,,,,,,,,,,,304626.0,304625.0,304625.0,304625.0,304626.0,304623.0
2560,,,,,,,,,,,,,,,,,,,,,,,,,304745.0,304744.0,304744.0,304744.0,304745.0,304742.0
2561,,,,,,,,,,,,,,,,,,,,,,,,,304864.0,304863.0,304863.0,304863.0,304864.0,304861.0
2562,,,,,,,,,,,,,,,,,,,,,,,,,304983.0,304982.0,304982.0,304982.0,304983.0,304980.0
2563,,,,,,,,,,,,,,,,,,,,,,,,,305102.0,305101.0,305101.0,305101.0,305102.0,305099.0
2564,,,,,,,,,,,,,,,,,,,,,,,,,305221.0,305220.0,305220.0,305220.0,305221.0,305218.0
2565,,,,,,,,,,,,,,,,,,,,,,,,,305340.0,305339.0,305339.0,305339.0,305340.0,305337.0
2566,,,,,,,,,,,,,,,,,,,,,,,,,305459.0,305458.0,305458.0,305458.0,305459.0,305456.0
2567,,,,,,,,,,,,,,,,,,,,,,,,,305578.0,305577.0,305577.0,305577.0,305578.0,305575.0
2568,,,,,,,,,,,,,,,,,,,,,,,,,305697.0,305696.0,305696.0,305696.0,305697.0,305694.0
2569,,,,,,,,,,,,,,,,,,,,,,,,,305816.0,305815.0,305815.0,305815.0,305816.0,305813.0
2570,,,,,,,,,,,,,,,,,,,,,,,,,305935.0,305934.0,305934.0,305934.0,305935.0,305932.0
2571,,,,,,,,,,,,,,,,,,,,,,,,,306054.0,306053.0,306053.0,306053.0,306054.0,306051.0
2572,,,,,,,,,,,,,,,,,,,,,,,,,306173.0,306172.0,306172.0,306172.0,306173.0,306170.0
2573,,,,,,,,,,,,,,,,,,,,,,,,,306292.0,306291.0,306291.0,306291.0,306292.0,306289.0
2574,,,,,,,,,,,,,,,,,,,,,,,,,306411.0,306410.0,306410.0,306410.0,306411.0,306408.0
2575,,,,,,,,,,,,,,,,,,,,,,,,,306530.0,306529.0,306529.0,306529.0,306530.0,306527.0
2576,,,,,,,,,,,,,,,,,,,,,,,,,306649.0,306648.0,306648.0,306648.0,306649.0,306646.0
2577,,,,,,,,,,,,,,,,,,,,,,,,,306768.0,306767.0,306767.0,306767.0,306768.0,306765.0
2578,,,,,,,,,,,,,,,,,,,,,,,,,306887.0,306886.0,306886.0,306886.0,306887.0,306884.0
2579,,,,,,,,,,,,,,,,,,,,,,,,,307006.0,307005.0,307005.0,307005.0,307006.0,307003.0
2580,,,,,,,,,,,,,,,,,,,,,,,,,307125.0,307124.0,307124.0,307124.0,307125.0,307122.0
2581,,,,,,,,,,,,,,,,,,,,,,,,,307244.0,307243.0,307243.0,307243.0,307244.0,307241.0
2582,,,,,,,,,,,,,,,,,,,,,,,,,307363.0,307362.0,307362.0,307362.0,307363.0,307360.0
2583,,,,,,,,,,,,,,,,,,,,,,,,,307482.0,307481.0,307481.0,307481.0,307482.0,307479.0
2584,,,,,,,,,,,,,,,,,,,,,,,,,307601.0,307600.0,307600.0,307600.0,307601.0,307598.0
2585,,,,,,,,,,,,,,,,,,,,,,,,,307720.0,307719.0,307719.0,307719.0,307720.0,307717.0
2586,,,,,,,,,,,,,,,,,,,,,,,,,307839.0,307838.0,307838.0,307838.0,307839.0,307836.0
2587,,,,,,,,,,,,,,,,,,,,,,,,,307958.0,307957.0,307957.0,307957.0,307958.0,307955.0
2588,,,,,,,,,,,,,,,,,,,,,,,,,308077.0,308076.0,308076.0,308076.0,308077.0,308074.0
2589,,,,,,,,,,,,,,,,,,,,,,,,,308196.0,308195.0,308195.0,308195.0,308196.0,308193.0
2590,,,,,,,,,,,,,,,,,,,,,,,,,308315.0,308314.0,308314.0,308314.0,308315.0,308312.0
2591,,,,,,,,,,,,,,,,,,,,,,,,,308434.0,308433.0,308433.0,308433.0,308434.0,308431.0
2592,,,,,,,,,,,,,,,,,,,,,,,,,308553.0,308552.0,308552.0,308552.0,308553.0,308550.0
2593,,,,,,,,,,,,,,,,,,,,,,,,,308672.0,308671.0,308671.0,308671.0,308672.0,308669.0
2594,,,,,,,,,,,,,,,,,,,,,,,,,308791.0,308790.0,308790.0,308790.0,308791.0,308788.0
2595,,,,,,,,,,,,,,,,,,,,,,,,,308910.0,308909.0,308909.0,308909.0,308910.0,308907.0
2596,,,,,,,,,,,,,,,,,,,,,,,,,309029.0,309028.0,309028.0,309028.0,309029.0,309026.0
2597,,,,,,,,,,,,,,,,,,,,,,,,,309148.0,309147.0,309147.0,309147.0,309148.0,309145.0
2598,,,,,,,,,,,,,,,,,,,,,,,,,309267.0,309266.0,309266.0,309266.0,309267.0,309264.0
2599,,,,,,,,,,,,,,,,,,,,,,,,,309386.0,309385.0,309385.0,309385.0,309386.0,309383.0
2600,,,,,,,,,,,,,,,,,,,,,,,,,309505.0,309504.0,309504.0,309504.0,309505.0,309502.0
2601,,,,,,,,,,,,,,,,,,,,,,,,,309624.0,309623.0,309623.0,309623.0,309624.0,309621.0
2602,,,,,,,,,,,,,,,,,,,,,,,,,309743.0,309742.0,309742.0,309742.0,309743.0,309740.0
2603,,,,,,,,,,,,,,,,,,,,,,,,,309862.0,309861.0,309861.0,309861.0,309862.0,309859.0
2604,,,,,,,,,,,,,,,,,,,,,,,,,309981.0,309980.0,309980.0,309980.0,309981.0,309978.0
2605,,,,,,,,,,,,,,,,,,,,,,,,,310100.0,310099.0,310099.0,310099.0,310100.0,310097.0
2606,,,,,,,,,,,,,,,,,,,,,,,,,310219.0,310218.0,310218.0,310218.0,310219.0,310216.0
2607,,,,,,,,,,,,,,,,,,,,,,,,,310338.0,310337.0,310337.0,310337.0,310338.0,310335.0
2608,,,,,,,,,,,,,,,,,,,,,,,,,310457.0,310456.0,310456.0,310456.0,310457.0,310454.0
2609,,,,,,,,,,,,,,,,,,,,,,,,,310576.0,310575.0,310575.0,310575.0,310576.0,310573.0
2610,,,,,,,,,,,,,,,,,,,,,,,,,310695.0,310694.0,310694.0,310694.0,310695.0,310692.0
2611,,,,,,,,,,,,,,,,,,,,,,,,,310814.0,310813.0,310813.0,310813.0,310814.0,310811.0
2612,,,,,,,,,,,,,,,,,,,,,,,,,310933.0,310932.0,310932.0,310932.0,310933.0,310930.0
2613,,,,,,,,,,,,,,,,,,,,,,,,,311052.0,311051.0,311051.0,311051.0,311052.0,311049.0
2614,,,,,,,,,,,,,,,,,,,,,,,,,311171.0,311170.0,311170.0,311170.0,311171.0,311168.0
2615,,,,,,,,,,,,,,,,,,,,,,,,,311290.0,311289.0,311289.0,311289.0,311290.0,311287.0
2616,,,,,,,,,,,,,,,,,,,,,,,,,311409.0,311408.0,311408.0,311408.0,311409.0,311406.0
2617,,,,,,,,,,,,,,,,,,,,,,,,,311528.0,311527.0,311527.0,311527.0,311528.0,311525.0
2618,,,,,,,,,,,,,,,,,,,,,,,,,311647.0,311646.0,311646.0,311646.0,311647.0,311644.0
2619,,,,,,,,,,,,,,,,,,,,,,,,,311766.0,311765.0,311765.0,311765.0,311766.0,311763.0
2620,,,,,,,,,,,,,,,,,,,,,,,,,311885.0,311884.0,311884.0,311884.0,311885.0,311882.0
2621,,,,,,,,,,,,,,,,,,,,,,,,,312004.0,312003.0,312003.0,312003.0,312004.0,312001.0
2622,,,,,,,,,,,,,,,,,,,,,,,,,312123.0,312122.0,312122.0,312122.0,312123.0,312120.0
2623,,,,,,,,,,,,,,,,,,,,,,,,,312242.0,312241.0,312241.0,312241.0,312242.0,312239.0
2624,,,,,,,,,,,,,,,,,,,,,,,,,312361.0,312360.0,312360.0,312360.0,312361.0,312358.0
2625,,,,,,,,,,,,,,,,,,,,,,,,,312480.0,312479.0,312479.0,312479.0,312480.0,312477.0
2626,,,,,,,,,,,,,,,,,,,,,,,,,312599.0,312598.0,312598.0,312598.0,312599.0,312596.0
2627,,,,,,,,,,,,,,,,,,,,,,,,,312718.0,312717.0,312717.0,312717.0,312718.0,312715.0
2628,,,,,,,,,,,,,,,,,,,,,,,,,312837.0,312836.0,312836.0,312836.0,312837.0,312834.0
2629,,,,,,,,,,,,,,,,,,,,,,,,,312956.0,312955.0,312955.0,312955.0,312956.0,312953.0
2630,,,,,,,,,,,,,,,,,,,,,,,,,313075.0,313074.0,313074.0,313074.0,313075.0,313072.0
2631,,,,,,,,,,,,,,,,,,,,,,,,,313194.0,313193.0,313193.0,313193.0,313194.0,313191.0
2632,,,,,,,,,,,,,,,,,,,,,,,,,313313.0,313312.0,313312.0,313312.0,313313.0,313310.0
2633,,,,,,,,,,,,,,,,,,,,,,,,,313432.0,313431.0,313431.0,313431.0,313432.0,313429.0
2634,,,,,,,,,,,,,,,,,,,,,,,,,313551.0,313550.0,313550.0,313550.0,313551.0,313548.0
2635,,,,,,,,,,,,,,,,,,,,,,,,,313670.0,313669.0,313669.0,313669.0,313670.0,313667.0
2636,,,,,,,,,,,,,,,,,,,,,,,,,313789.0,313788.0,313788.0,313788.0,313789.0,313786.0
2637,,,,,,,,,,,,,,,,,,,,,,,,,313908.0,313907.0,313907.0,313907.0,313908.0,313905.0
2638,,,,,,,,,,,,,,,,,,,,,,,,,314026.0,314026.0,314026.0,314026.0,314027.0,314023.0
2639,,,,,,,,,,,,,,,,,,,,,,,,,314145.0,314145.0,314145.0,314145.0,314146.0,314142.0
2640,,,,,,,,,,,,,,,,,,,,,,,,,314264.0,314264.0,314264.0,314264.0,314265.0,314261.0
2641,,,,,,,,,,,,,,,,,,,,,,,,,314383.0,314383.0,314383.0,314383.0,314384.0,314380.0
2642,,,,,,,,,,,,,,,,,,,,,,,,,314502.0,314502.0,314502.0,314502.0,314503.0,314499.0
2643,,,,,,,,,,,,,,,,,,,,,,,,,314621.0,314621.0,314621.0,314621.0,314622.0,314618.0
2644,,,,,,,,,,,,,,,,,,,,,,,,,314740.0,314740.0,314740.0,314740.0,314741.0,314737.0
2645,,,,,,,,,,,,,,,,,,,,,,,,,314859.0,314859.0,314859.0,314859.0,314860.0,314856.0
2646,,,,,,,,,,,,,,,,,,,,,,,,,314978.0,314978.0,314978.0,314978.0,314979.0,314975.0
2647,,,,,,,,,,,,,,,,,,,,,,,,,315097.0,315097.0,315097.0,315097.0,315098.0,315094.0
2648,,,,,,,,,,,,,,,,,,,,,,,,,315216.0,315216.0,315216.0,315216.0,315217.0,315213.0
2649,,,,,,,,,,,,,,,,,,,,,,,,,315335.0,315335.0,315335.0,315335.0,315336.0,315332.0
2650,,,,,,,,,,,,,,,,,,,,,,,,,315454.0,315454.0,315454.0,315454.0,315455.0,315450.0
2651,,,,,,,,,,,,,,,,,,,,,,,,,315573.0,315573.0,315573.0,315573.0,315574.0,315569.0
2652,,,,,,,,,,,,,,,,,,,,,,,,,315692.0,315692.0,315692.0,315692.0,315693.0,315688.0
2653,,,,,,,,,,,,,,,,,,,,,,,,,315811.0,315811.0,315811.0,315811.0,315812.0,315807.0
2654,,,,,,,,,,,,,,,,,,,,,,,,,315930.0,315930.0,315930.0,315930.0,315931.0,315926.0
2655,,,,,,,,,,,,,,,,,,,,,,,,,316049.0,316049.0,316049.0,316049.0,316050.0,316045.0
2656,,,,,,,,,,,,,,,,,,,,,,,,,316168.0,316168.0,316168.0,316168.0,316169.0,316164.0
2657,,,,,,,,,,,,,,,,,,,,,,,,,316287.0,316287.0,316287.0,316287.0,316288.0,316283.0
2658,,,,,,,,,,,,,,,,,,,,,,,,,316406.0,316406.0,316406.0,316406.0,316407.0,316402.0
2659,,,,,,,,,,,,,,,,,,,,,,,,,316525.0,316525.0,316525.0,316525.0,316526.0,316521.0
2660,,,,,,,,,,,,,,,,,,,,,,,,,316644.0,316644.0,316644.0,316644.0,316645.0,316640.0
2661,,,,,,,,,,,,,,,,,,,,,,,,,316763.0,316763.0,316763.0,316763.0,316764.0,316759.0
2662,,,,,,,,,,,,,,,,,,,,,,,,,316882.0,316882.0,316882.0,316882.0,316883.0,316878.0
2663,,,,,,,,,,,,,,,,,,,,,,,,,317001.0,317001.0,317001.0,317001.0,317002.0,316997.0
2664,,,,,,,,,,,,,,,,,,,,,,,,,317120.0,317120.0,317120.0,317120.0,317121.0,317116.0
2665,,,,,,,,,,,,,,,,,,,,,,,,,317239.0,317239.0,317239.0,317239.0,317240.0,317235.0
2666,,,,,,,,,,,,,,,,,,,,,,,,,317358.0,317358.0,317358.0,317358.0,317359.0,317354.0
2667,,,,,,,,,,,,,,,,,,,,,,,,,317477.0,317477.0,317477.0,317477.0,317478.0,317473.0
2668,,,,,,,,,,,,,,,,,,,,,,,,,317596.0,317596.0,317596.0,317596.0,317597.0,317592.0
2669,,,,,,,,,,,,,,,,,,,,,,,,,317715.0,317715.0,317715.0,317715.0,317716.0,317711.0
2670,,,,,,,,,,,,,,,,,,,,,,,,,317834.0,317834.0,317834.0,317834.0,317835.0,317830.0
2671,,,,,,,,,,,,,,,,,,,,,,,,,317953.0,317953.0,317953.0,317953.0,317954.0,317949.0
2672,,,,,,,,,,,,,,,,,,,,,,,,,318072.0,318072.0,318072.0,318072.0,318073.0,318068.0
2673,,,,,,,,,,,,,,,,,,,,,,,,,318191.0,318191.0,318191.0,318191.0,318192.0,318187.0
2674,,,,,,,,,,,,,,,,,,,,,,,,,318310.0,318310.0,318310.0,318310.0,318311.0,318306.0
2675,,,,,,,,,,,,,,,,,,,,,,,,,318429.0,318429.0,318429.0,318429.0,318430.0,318425.0
2676,,,,,,,,,,,,,,,,,,,,,,,,,318548.0,318548.0,318548.0,318548.0,318549.0,318544.0
2677,,,,,,,,,,,,,,,,,,,,,,,,,318667.0,318667.0,318667.0,318667.0,318668.0,318663.0
2678,,,,,,,,,,,,,,,,,,,,,,,,,318786.0,318786.0,318786.0,318786.0,318787.0,318782.0
2679,,,,,,,,,,,,,,,,,,,,,,,,,318905.0,318905.0,318905.0,318905.0,318906.0,318901.0
2680,,,,,,,,,,,,,,,,,,,,,,,,,319024.0,319024.0,319024.0,319024.0,319025.0,319020.0
2681,,,,,,,,,,,,,,,,,,,,,,,,,319143.0,319143.0,319143.0,319143.0,319144.0,319139.0
2682,,,,,,,,,,,,,,,,,,,,,,,,,319262.0,319262.0,319262.0,319262.0,319263.0,319258.0
2683,,,,,,,,,,,,,,,,,,,,,,,,,319381.0,319381.0,319381.0,319381.0,319382.0,319377.0
2684,,,,,,,,,,,,,,,,,,,,,,,,,319500.0,319500.0,319500.0,319500.0,319501.0,319496.0
2685,,,,,,,,,,,,,,,,,,,,,,,,,319619.0,319619.0,319619.0,319619.0,319620.0,319615.0
2686,,,,,,,,,,,,,,,,,,,,,,,,,319738.0,319738.0,319738.0,319738.0,319739.0,319734.0
2687,,,,,,,,,,,,,,,,,,,,,,,,,319857.0,319857.0,319857.0,319857.0,319858.0,319853.0
2688,,,,,,,,,,,,,,,,,,,,,,,,,319976.0,319976.0,319976.0,319976.0,319977.0,319972.0
2689,,,,,,,,,,,,,,,,,,,,,,,,,320095.0,320095.0,320095.0,320095.0,320096.0,320091.0
2690,,,,,,,,,,,,,,,,,,,,,,,,,320214.0,320214.0,320214.0,320214.0,320215.0,320210.0
2691,,,,,,,,,,,,,,,,,,,,,,,,,320333.0,320333.0,320333.0,320333.0,320334.0,320329.0
2692,,,,,,,,,,,,,,,,,,,,,,,,,320452.0,320452.0,320452.0,320452.0,320453.0,320448.0
2693,,,,,,,,,,,,,,,,,,,,,,,,,320571.0,320571.0,320571.0,320571.0,320572.0,320567.0
2694,,,,,,,,,,,,,,,,,,,,,,,,,320690.0,320690.0,320690.0,320690.0,320691.0,320686.0
2695,,,,,,,,,,,,,,,,,,,,,,,,,320809.0,320809.0,320809.0,320809.0,320810.0,320805.0
2696,,,,,,,,,,,,,,,,,,,,,,,,,320928.0,320928.0,320928.0,320928.0,320929.0,320924.0
2697,,,,,,,,,,,,,,,,,,,,,,,,,321047.0,321047.0,321047.0,321047.0,321048.0,321043.0
2698,,,,,,,,,,,,,,,,,,,,,,,,,321166.0,321166.0,321166.0,321166.0,321167.0,321162.0
2699,,,,,,,,,,,,,,,,,,,,,,,,,321285.0,321285.0,321285.0,321285.0,321286.0,321281.0
2700,,,,,,,,,,,,,,,,,,,,,,,,,321404.0,321404.0,321404.0,321404.0,321405.0,321400.0
2701,,,,,,,,,,,,,,,,,,,,,,,,,321523.0,321523.0,321523.0,321523.0,321524.0,321519.0
2702,,,,,,,,,,,,,,,,,,,,,,,,,321642.0,321642.0,321642.0,321642.0,321643.0,321638.0
2703,,,,,,,,,,,,,,,,,,,,,,,,,321761.0,321761.0,321761.0,321761.0,321762.0,321757.0
2704,,,,,,,,,,,,,,,,,,,,,,,,,321880.0,321880.0,321880.0,321880.0,321881.0,321876.0
2705,,,,,,,,,,,,,,,,,,,,,,,,,321999.0,321999.0,321999.0,321999.0,322000.0,321995.0
2706,,,,,,,,,,,,,,,,,,,,,,,,,322118.0,322118.0,,322118.0,322119.0,322114.0
2707,,,,,,,,,,,,,,,,,,,,,,,,,322237.0,322237.0,,322237.0,322238.0,322233.0
2708,,,,,,,,,,,,,,,,,,,,,,,,,322356.0,322356.0,,322356.0,322357.0,322352.0
2709,,,,,,,,,,,,,,,,,,,,,,,,,322475.0,322475.0,,322475.0,322476.0,322471.0
2710,,,,,,,,,,,,,,,,,,,,,,,,,322594.0,322594.0,,322594.0,322595.0,322590.0
2711,,,,,,,,,,,,,,,,,,,,,,,,,322713.0,322713.0,,322713.0,322714.0,322709.0
2712,,,,,,,,,,,,,,,,,,,,,,,,,322832.0,322832.0,,322832.0,322833.0,322828.0
2713,,,,,,,,,,,,,,,,,,,,,,,,,322951.0,322951.0,,322951.0,322952.0,322947.0
2714,,,,,,,,,,,,,,,,,,,,,,,,,323070.0,323070.0,,323070.0,323071.0,323066.0
2715,,,,,,,,,,,,,,,,,,,,,,,,,323189.0,323189.0,,323189.0,323190.0,323185.0
2716,,,,,,,,,,,,,,,,,,,,,,,,,323308.0,323308.0,,323308.0,323309.0,323304.0
2717,,,,,,,,,,,,,,,,,,,,,,,,,323427.0,323427.0,,323427.0,323428.0,323423.0
2718,,,,,,,,,,,,,,,,,,,,,,,,,323546.0,323546.0,,323546.0,323547.0,323542.0
2719,,,,,,,,,,,,,,,,,,,,,,,,,323665.0,323665.0,,323665.0,323666.0,323661.0
2720,,,,,,,,,,,,,,,,,,,,,,,,,323784.0,323784.0,,323784.0,323785.0,323780.0
2721,,,,,,,,,,,,,,,,,,,,,,,,,323903.0,323903.0,,323903.0,323904.0,323899.0
2722,,,,,,,,,,,,,,,,,,,,,,,,,324022.0,324022.0,,324022.0,324023.0,324018.0
2723,,,,,,,,,,,,,,,,,,,,,,,,,324141.0,324141.0,,324141.0,324142.0,324137.0
2724,,,,,,,,,,,,,,,,,,,,,,,,,324260.0,324260.0,,324260.0,324261.0,324256.0
2725,,,,,,,,,,,,,,,,,,,,,,,,,324379.0,324379.0,,324379.0,324380.0,324375.0
2726,,,,,,,,,,,,,,,,,,,,,,,,,324498.0,324498.0,,324498.0,324499.0,324494.0
2727,,,,,,,,,,,,,,,,,,,,,,,,,324617.0,324617.0,,324617.0,324618.0,324613.0
2728,,,,,,,,,,,,,,,,,,,,,,,,,324736.0,324736.0,,324736.0,324737.0,324732.0
2729,,,,,,,,,,,,,,,,,,,,,,,,,324855.0,324855.0,,324855.0,324856.0,324851.0
2730,,,,,,,,,,,,,,,,,,,,,,,,,324974.0,324974.0,,324974.0,324975.0,324970.0
2731,,,,,,,,,,,,,,,,,,,,,,,,,325093.0,325093.0,,325093.0,325094.0,325089.0
2732,,,,,,,,,,,,,,,,,,,,,,,,,325212.0,325212.0,,325212.0,325212.0,325208.0
2733,,,,,,,,,,,,,,,,,,,,,,,,,325331.0,325331.0,,325331.0,325331.0,325327.0
2734,,,,,,,,,,,,,,,,,,,,,,,,,325450.0,325450.0,,325450.0,325450.0,325446.0
2735,,,,,,,,,,,,,,,,,,,,,,,,,325569.0,325569.0,,325568.0,325569.0,325565.0
2736,,,,,,,,,,,,,,,,,,,,,,,,,325688.0,325688.0,,325687.0,325688.0,325684.0
2737,,,,,,,,,,,,,,,,,,,,,,,,,325807.0,325807.0,,325806.0,325807.0,325803.0
2738,,,,,,,,,,,,,,,,,,,,,,,,,325926.0,325926.0,,325925.0,325926.0,325922.0
2739,,,,,,,,,,,,,,,,,,,,,,,,,326045.0,326045.0,,326044.0,326045.0,326041.0
2740,,,,,,,,,,,,,,,,,,,,,,,,,326164.0,326164.0,,326163.0,326164.0,326160.0
2741,,,,,,,,,,,,,,,,,,,,,,,,,326283.0,326283.0,,326282.0,326283.0,326279.0
2742,,,,,,,,,,,,,,,,,,,,,,,,,326402.0,326402.0,,326401.0,326402.0,326398.0
2743,,,,,,,,,,,,,,,,,,,,,,,,,326521.0,326521.0,,326520.0,326521.0,326517.0
2744,,,,,,,,,,,,,,,,,,,,,,,,,326640.0,326640.0,,326639.0,326640.0,326636.0
2745,,,,,,,,,,,,,,,,,,,,,,,,,326759.0,326759.0,,326758.0,326759.0,326755.0
2746,,,,,,,,,,,,,,,,,,,,,,,,,326878.0,326878.0,,326877.0,326878.0,326874.0
2747,,,,,,,,,,,,,,,,,,,,,,,,,326997.0,326997.0,,326996.0,326997.0,326993.0
2748,,,,,,,,,,,,,,,,,,,,,,,,,327116.0,327116.0,,327115.0,327116.0,327112.0
2749,,,,,,,,,,,,,,,,,,,,,,,,,327235.0,327235.0,,327234.0,327235.0,327231.0
2750,,,,,,,,,,,,,,,,,,,,,,,,,327354.0,327354.0,,327353.0,327354.0,327350.0
2751,,,,,,,,,,,,,,,,,,,,,,,,,327473.0,327473.0,,327472.0,327473.0,327469.0
2752,,,,,,,,,,,,,,,,,,,,,,,,,327592.0,327592.0,,327591.0,327592.0,327588.0
2753,,,,,,,,,,,,,,,,,,,,,,,,,327711.0,327711.0,,327710.0,327711.0,327707.0
2754,,,,,,,,,,,,,,,,,,,,,,,,,327830.0,327830.0,,327829.0,327830.0,327826.0
2755,,,,,,,,,,,,,,,,,,,,,,,,,327949.0,327949.0,,327948.0,327949.0,327945.0
2756,,,,,,,,,,,,,,,,,,,,,,,,,328068.0,328068.0,,328067.0,328068.0,328064.0
2757,,,,,,,,,,,,,,,,,,,,,,,,,328187.0,328187.0,,328186.0,328187.0,328183.0
2758,,,,,,,,,,,,,,,,,,,,,,,,,328306.0,328306.0,,328305.0,328306.0,328302.0
2759,,,,,,,,,,,,,,,,,,,,,,,,,328425.0,328425.0,,328424.0,328425.0,328421.0
2760,,,,,,,,,,,,,,,,,,,,,,,,,328544.0,328544.0,,328543.0,328544.0,328540.0
2761,,,,,,,,,,,,,,,,,,,,,,,,,328663.0,328663.0,,328662.0,328663.0,328659.0
2762,,,,,,,,,,,,,,,,,,,,,,,,,328782.0,328782.0,,328781.0,328782.0,328778.0
2763,,,,,,,,,,,,,,,,,,,,,,,,,328901.0,328901.0,,328900.0,328901.0,328897.0
2764,,,,,,,,,,,,,,,,,,,,,,,,,329020.0,329019.0,,329019.0,329020.0,329016.0
2765,,,,,,,,,,,,,,,,,,,,,,,,,329139.0,329138.0,,329138.0,329139.0,329135.0
2766,,,,,,,,,,,,,,,,,,,,,,,,,329258.0,329257.0,,329257.0,329258.0,329254.0
2767,,,,,,,,,,,,,,,,,,,,,,,,,329377.0,329376.0,,329376.0,329377.0,329373.0
2768,,,,,,,,,,,,,,,,,,,,,,,,,329496.0,329495.0,,329495.0,329496.0,329492.0
2769,,,,,,,,,,,,,,,,,,,,,,,,,329615.0,329614.0,,329614.0,329615.0,329611.0
2770,,,,,,,,,,,,,,,,,,,,,,,,,329734.0,329733.0,,329733.0,329734.0,329730.0
2771,,,,,,,,,,,,,,,,,,,,,,,,,329853.0,329852.0,,329852.0,329853.0,329849.0
2772,,,,,,,,,,,,,,,,,,,,,,,,,329972.0,329971.0,,329971.0,329971.0,329968.0
2773,,,,,,,,,,,,,,,,,,,,,,,,,330091.0,330090.0,,330090.0,330090.0,330087.0
2774,,,,,,,,,,,,,,,,,,,,,,,,,330210.0,330209.0,,330209.0,330209.0,330206.0
2775,,,,,,,,,,,,,,,,,,,,,,,,,330329.0,330328.0,,330328.0,330328.0,330325.0
2776,,,,,,,,,,,,,,,,,,,,,,,,,330448.0,330447.0,,330447.0,330447.0,330444.0
2777,,,,,,,,,,,,,,,,,,,,,,,,,330567.0,330566.0,,330566.0,330566.0,330563.0
2778,,,,,,,,,,,,,,,,,,,,,,,,,330686.0,330685.0,,330685.0,330685.0,330682.0
2779,,,,,,,,,,,,,,,,,,,,,,,,,330805.0,330804.0,,330804.0,330804.0,330801.0
2780,,,,,,,,,,,,,,,,,,,,,,,,,330924.0,330923.0,,330923.0,330923.0,330920.0
2781,,,,,,,,,,,,,,,,,,,,,,,,,331043.0,331042.0,,331042.0,331042.0,331039.0
2782,,,,,,,,,,,,,,,,,,,,,,,,,331162.0,331161.0,,331161.0,331161.0,331158.0
2783,,,,,,,,,,,,,,,,,,,,,,,,,331281.0,331280.0,,331280.0,331280.0,331277.0
2784,,,,,,,,,,,,,,,,,,,,,,,,,331400.0,331399.0,,331399.0,331399.0,331396.0
2785,,,,,,,,,,,,,,,,,,,,,,,,,331519.0,331518.0,,331518.0,331518.0,331515.0
2786,,,,,,,,,,,,,,,,,,,,,,,,,331638.0,331637.0,,331637.0,331637.0,331634.0
2787,,,,,,,,,,,,,,,,,,,,,,,,,331757.0,331756.0,,331756.0,331756.0,331753.0
2788,,,,,,,,,,,,,,,,,,,,,,,,,331876.0,331875.0,,331875.0,331875.0,331872.0
2789,,,,,,,,,,,,,,,,,,,,,,,,,331995.0,331994.0,,331994.0,331994.0,331991.0
2790,,,,,,,,,,,,,,,,,,,,,,,,,332114.0,332113.0,,332113.0,332113.0,332110.0
2791,,,,,,,,,,,,,,,,,,,,,,,,,332233.0,332232.0,,332232.0,332232.0,332229.0
2792,,,,,,,,,,,,,,,,,,,,,,,,,332352.0,332351.0,,332351.0,332351.0,332348.0
2793,,,,,,,,,,,,,,,,,,,,,,,,,332471.0,,,332470.0,332470.0,332467.0
2794,,,,,,,,,,,,,,,,,,,,,,,,,332590.0,,,332589.0,332589.0,332586.0
2795,,,,,,,,,,,,,,,,,,,,,,,,,332709.0,,,332708.0,332708.0,332705.0
2796,,,,,,,,,,,,,,,,,,,,,,,,,332828.0,,,332827.0,332827.0,332824.0
2797,,,,,,,,,,,,,,,,,,,,,,,,,332947.0,,,332946.0,332946.0,332943.0
2798,,,,,,,,,,,,,,,,,,,,,,,,,333065.0,,,333065.0,333065.0,333062.0
2799,,,,,,,,,,,,,,,,,,,,,,,,,333184.0,,,333184.0,333184.0,333181.0
2800,,,,,,,,,,,,,,,,,,,,,,,,,333303.0,,,333303.0,333303.0,333300.0
2801,,,,,,,,,,,,,,,,,,,,,,,,,333422.0,,,333422.0,333422.0,333419.0
2802,,,,,,,,,,,,,,,,,,,,,,,,,333541.0,,,333541.0,333541.0,333538.0
2803,,,,,,,,,,,,,,,,,,,,,,,,,,,,333660.0,333660.0,333657.0
2804,,,,,,,,,,,,,,,,,,,,,,,,,,,,333779.0,333779.0,333776.0
2805,,,,,,,,,,,,,,,,,,,,,,,,,,,,333898.0,333898.0,333895.0
2806,,,,,,,,,,,,,,,,,,,,,,,,,,,,334017.0,334017.0,334014.0
2807,,,,,,,,,,,,,,,,,,,,,,,,,,,,334136.0,334136.0,334133.0
2808,,,,,,,,,,,,,,,,,,,,,,,,,,,,334255.0,334255.0,334252.0
2809,,,,,,,,,,,,,,,,,,,,,,,,,,,,334374.0,334374.0,334371.0
2810,,,,,,,,,,,,,,,,,,,,,,,,,,,,334493.0,334493.0,334490.0
2811,,,,,,,,,,,,,,,,,,,,,,,,,,,,334612.0,334612.0,334609.0
2812,,,,,,,,,,,,,,,,,,,,,,,,,,,,334731.0,334731.0,334728.0
2813,,,,,,,,,,,,,,,,,,,,,,,,,,,,334850.0,334850.0,334847.0
2814,,,,,,,,,,,,,,,,,,,,,,,,,,,,334969.0,334969.0,334966.0
2815,,,,,,,,,,,,,,,,,,,,,,,,,,,,335088.0,335088.0,335085.0
2816,,,,,,,,,,,,,,,,,,,,,,,,,,,,335207.0,335207.0,335204.0
2817,,,,,,,,,,,,,,,,,,,,,,,,,,,,335326.0,335326.0,335323.0
2818,,,,,,,,,,,,,,,,,,,,,,,,,,,,335445.0,335445.0,335442.0
2819,,,,,,,,,,,,,,,,,,,,,,,,,,,,335564.0,335564.0,335561.0
2820,,,,,,,,,,,,,,,,,,,,,,,,,,,,335683.0,335683.0,335680.0
2821,,,,,,,,,,,,,,,,,,,,,,,,,,,,335802.0,335802.0,335799.0
2822,,,,,,,,,,,,,,,,,,,,,,,,,,,,335921.0,335921.0,335918.0
2823,,,,,,,,,,,,,,,,,,,,,,,,,,,,336040.0,336040.0,336037.0
2824,,,,,,,,,,,,,,,,,,,,,,,,,,,,336159.0,336159.0,336156.0
2825,,,,,,,,,,,,,,,,,,,,,,,,,,,,336278.0,336278.0,336275.0
2826,,,,,,,,,,,,,,,,,,,,,,,,,,,,336397.0,336397.0,336394.0
2827,,,,,,,,,,,,,,,,,,,,,,,,,,,,336516.0,336516.0,336513.0
2828,,,,,,,,,,,,,,,,,,,,,,,,,,,,336635.0,336635.0,336632.0
2829,,,,,,,,,,,,,,,,,,,,,,,,,,,,336754.0,336754.0,336751.0
2830,,,,,,,,,,,,,,,,,,,,,,,,,,,,336873.0,336873.0,336870.0
2831,,,,,,,,,,,,,,,,,,,,,,,,,,,,336992.0,336992.0,336989.0
2832,,,,,,,,,,,,,,,,,,,,,,,,,,,,337111.0,337111.0,337108.0
2833,,,,,,,,,,,,,,,,,,,,,,,,,,,,337230.0,337230.0,337227.0
2834,,,,,,,,,,,,,,,,,,,,,,,,,,,,337349.0,337349.0,337346.0
2835,,,,,,,,,,,,,,,,,,,,,,,,,,,,337468.0,337468.0,337465.0
2836,,,,,,,,,,,,,,,,,,,,,,,,,,,,337587.0,337587.0,337584.0
2837,,,,,,,,,,,,,,,,,,,,,,,,,,,,337706.0,337706.0,337703.0
2838,,,,,,,,,,,,,,,,,,,,,,,,,,,,337825.0,337825.0,337822.0
2839,,,,,,,,,,,,,,,,,,,,,,,,,,,,337944.0,337944.0,337941.0
2840,,,,,,,,,,,,,,,,,,,,,,,,,,,,338063.0,338063.0,338060.0
2841,,,,,,,,,,,,,,,,,,,,,,,,,,,,338182.0,338182.0,338179.0
2842,,,,,,,,,,,,,,,,,,,,,,,,,,,,338301.0,338301.0,338298.0
2843,,,,,,,,,,,,,,,,,,,,,,,,,,,,338420.0,338420.0,338417.0
2844,,,,,,,,,,,,,,,,,,,,,,,,,,,,338539.0,338539.0,338536.0
2845,,,,,,,,,,,,,,,,,,,,,,,,,,,,338658.0,338658.0,338655.0
2846,,,,,,,,,,,,,,,,,,,,,,,,,,,,338777.0,338777.0,338774.0
2847,,,,,,,,,,,,,,,,,,,,,,,,,,,,338896.0,338896.0,338893.0
2848,,,,,,,,,,,,,,,,,,,,,,,,,,,,339015.0,339015.0,339012.0
2849,,,,,,,,,,,,,,,,,,,,,,,,,,,,339134.0,339134.0,339131.0
2850,,,,,,,,,,,,,,,,,,,,,,,,,,,,339253.0,339253.0,339250.0
2851,,,,,,,,,,,,,,,,,,,,,,,,,,,,339372.0,339372.0,339369.0
2852,,,,,,,,,,,,,,,,,,,,,,,,,,,,339491.0,339491.0,339488.0
2853,,,,,,,,,,,,,,,,,,,,,,,,,,,,339610.0,339610.0,339607.0
2854,,,,,,,,,,,,,,,,,,,,,,,,,,,,339729.0,339729.0,339726.0
2855,,,,,,,,,,,,,,,,,,,,,,,,,,,,339848.0,339848.0,339845.0
2856,,,,,,,,,,,,,,,,,,,,,,,,,,,,339967.0,339967.0,339964.0
2857,,,,,,,,,,,,,,,,,,,,,,,,,,,,340086.0,340086.0,340083.0
2858,,,,,,,,,,,,,,,,,,,,,,,,,,,,340205.0,340205.0,340202.0
2859,,,,,,,,,,,,,,,,,,,,,,,,,,,,340324.0,340324.0,340321.0
2860,,,,,,,,,,,,,,,,,,,,,,,,,,,,340443.0,340443.0,340440.0
2861,,,,,,,,,,,,,,,,,,,,,,,,,,,,340562.0,340562.0,340559.0
2862,,,,,,,,,,,,,,,,,,,,,,,,,,,,340681.0,340681.0,340678.0
2863,,,,,,,,,,,,,,,,,,,,,,,,,,,,340800.0,340800.0,340797.0
2864,,,,,,,,,,,,,,,,,,,,,,,,,,,,340919.0,340919.0,340916.0
2865,,,,,,,,,,,,,,,,,,,,,,,,,,,,341038.0,341038.0,341035.0
2866,,,,,,,,,,,,,,,,,,,,,,,,,,,,341157.0,341157.0,341154.0
2867,,,,,,,,,,,,,,,,,,,,,,,,,,,,341276.0,341276.0,341273.0
2868,,,,,,,,,,,,,,,,,,,,,,,,,,,,341395.0,341395.0,341392.0
2869,,,,,,,,,,,,,,,,,,,,,,,,,,,,341514.0,341514.0,341511.0
2870,,,,,,,,,,,,,,,,,,,,,,,,,,,,341633.0,341633.0,341630.0
2871,,,,,,,,,,,,,,,,,,,,,,,,,,,,341752.0,341752.0,341749.0
2872,,,,,,,,,,,,,,,,,,,,,,,,,,,,341871.0,341871.0,341868.0
2873,,,,,,,,,,,,,,,,,,,,,,,,,,,,341990.0,341990.0,341987.0
2874,,,,,,,,,,,,,,,,,,,,,,,,,,,,342109.0,342109.0,342106.0
2875,,,,,,,,,,,,,,,,,,,,,,,,,,,,342228.0,342228.0,342225.0
2876,,,,,,,,,,,,,,,,,,,,,,,,,,,,342347.0,342347.0,342344.0
2877,,,,,,,,,,,,,,,,,,,,,,,,,,,,342466.0,342466.0,342463.0
2878,,,,,,,,,,,,,,,,,,,,,,,,,,,,342585.0,342585.0,342582.0
2879,,,,,,,,,,,,,,,,,,,,,,,,,,,,342704.0,342704.0,342701.0
2880,,,,,,,,,,,,,,,,,,,,,,,,,,,,342823.0,342823.0,342820.0
2881,,,,,,,,,,,,,,,,,,,,,,,,,,,,342942.0,342942.0,342939.0
2882,,,,,,,,,,,,,,,,,,,,,,,,,,,,343061.0,343061.0,343058.0
2883,,,,,,,,,,,,,,,,,,,,,,,,,,,,343180.0,343180.0,343177.0
2884,,,,,,,,,,,,,,,,,,,,,,,,,,,,343299.0,343299.0,343296.0
2885,,,,,,,,,,,,,,,,,,,,,,,,,,,,343418.0,343418.0,343415.0
2886,,,,,,,,,,,,,,,,,,,,,,,,,,,,343537.0,343537.0,343534.0
2887,,,,,,,,,,,,,,,,,,,,,,,,,,,,343656.0,343656.0,343653.0
2888,,,,,,,,,,,,,,,,,,,,,,,,,,,,343775.0,343775.0,343772.0
2889,,,,,,,,,,,,,,,,,,,,,,,,,,,,343894.0,343894.0,343891.0
2890,,,,,,,,,,,,,,,,,,,,,,,,,,,,344013.0,344013.0,344010.0
2891,,,,,,,,,,,,,,,,,,,,,,,,,,,,344132.0,344132.0,344129.0
2892,,,,,,,,,,,,,,,,,,,,,,,,,,,,344251.0,344251.0,344248.0
2893,,,,,,,,,,,,,,,,,,,,,,,,,,,,344370.0,344370.0,344367.0
2894,,,,,,,,,,,,,,,,,,,,,,,,,,,,344489.0,344489.0,344486.0
2895,,,,,,,,,,,,,,,,,,,,,,,,,,,,344608.0,344608.0,344605.0
2896,,,,,,,,,,,,,,,,,,,,,,,,,,,,344727.0,344727.0,344724.0
2897,,,,,,,,,,,,,,,,,,,,,,,,,,,,344846.0,344846.0,344843.0
2898,,,,,,,,,,,,,,,,,,,,,,,,,,,,344965.0,344965.0,344962.0
2899,,,,,,,,,,,,,,,,,,,,,,,,,,,,345084.0,345084.0,345081.0
2900,,,,,,,,,,,,,,,,,,,,,,,,,,,,345203.0,345203.0,345200.0
2901,,,,,,,,,,,,,,,,,,,,,,,,,,,,345322.0,345322.0,345319.0
2902,,,,,,,,,,,,,,,,,,,,,,,,,,,,345441.0,345441.0,345438.0
2903,,,,,,,,,,,,,,,,,,,,,,,,,,,,345560.0,345560.0,345557.0
2904,,,,,,,,,,,,,,,,,,,,,,,,,,,,345679.0,345679.0,345676.0
2905,,,,,,,,,,,,,,,,,,,,,,,,,,,,345798.0,345798.0,345795.0
2906,,,,,,,,,,,,,,,,,,,,,,,,,,,,345917.0,345917.0,345914.0
2907,,,,,,,,,,,,,,,,,,,,,,,,,,,,346036.0,346036.0,346033.0
2908,,,,,,,,,,,,,,,,,,,,,,,,,,,,346155.0,346155.0,346152.0
2909,,,,,,,,,,,,,,,,,,,,,,,,,,,,346274.0,346274.0,
2910,,,,,,,,,,,,,,,,,,,,,,,,,,,,346393.0,346393.0,
2911,,,,,,,,,,,,,,,,,,,,,,,,,,,,346512.0,346512.0,
2912,,,,,,,,,,,,,,,,,,,,,,,,,,,,346631.0,346631.0,
2913,,,,,,,,,,,,,,,,,,,,,,,,,,,,346750.0,346750.0,
2914,,,,,,,,,,,,,,,,,,,,,,,,,,,,346869.0,346869.0,
2915,,,,,,,,,,,,,,,,,,,,,,,,,,,,,346988.0,
2916,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347107.0,
2917,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347226.0,
2918,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347345.0,
2919,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347464.0,
2920,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347583.0,
2921,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347702.0,
2922,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347821.0,
2923,,,,,,,,,,,,,,,,,,,,,,,,,,,,,347940.0,
2924,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348059.0,
2925,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348178.0,
2926,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348297.0,
2927,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348416.0,
2928,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348535.0,
2929,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348654.0,
2930,,,,,,,,,,,,,,,,,,,,,,,,,,,,,348773.0,


==> figure/IWSLT14-Alpha.csv <==
STEP,IWSLT14-Token,IWSLT14-Sentence
1100,0.962,1
2202,0.926,1
3304,0.891,1
4406,0.845,0.998
5507,0.798,0.995
6609,0.764,0.99
7711,0.739,0.985
8813,0.72,0.98
9915,0.705,0.975
11017,0.691,0.969
12119,0.68,0.963
13221,0.669,0.957
14323,0.66,0.949
15425,0.652,0.942
16527,0.644,0.933
17629,0.637,0.925
18731,0.631,0.914
19833,0.625,0.906
20935,0.619,0.895
22037,0.614,0.884
23139,0.61,0.873
24241,0.605,0.861
25343,0.601,0.847
26445,0.596,0.835
27547,0.593,0.822
28649,0.589,0.809
29751,0.586,0.797
30853,0.582,0.782
31955,0.579,0.769
33057,0.576,0.755
34159,0.573,0.743
35261,0.57,0.729
36363,0.568,0.717
37465,0.565,0.704
38567,0.563,0.694
39669,0.56,0.683
40771,0.558,0.671
41873,0.556,0.661
42975,0.554,0.651
44076,0.552,0.64
45178,0.55,0.633
46280,0.548,0.625
47382,0.547,0.614
48484,0.545,0.607
49586,0.543,0.6
50688,0.541,0.589
51790,0.54,0.584
52892,0.539,0.576
53994,0.537,0.571
55096,0.536,0.565
56198,0.534,0.558
57300,0.533,0.553
58402,0.532,0.547
59504,0.531,0.541
60606,0.529,0.536
61708,0.528,0.531
62810,0.526,0.523
63912,0.526,0.52
65014,0.524,0.517
66116,0.523,0.511
67218,0.523,0.506
68320,0.521,0.502
69422,0.52,0.498
70524,0.519,0.494
71626,0.518,0.492
72728,0.517,0.486
73830,0.517,0.482
74932,0.515,0.48
76033,0.515,0.476
77135,0.514,0.474
78237,0.513,0.468
79339,0.512,0.465
80441,0.511,0.465
81543,0.51,0.461
82644,0.51,0.457
83746,0.509,0.453
84848,0.508,0.453
85950,0.508,0.449
87052,0.507,0.445
88154,0.506,0.444
89256,0.505,0.441
90358,0.505,0.439
91460,0.504,0.436
92562,0.503,0.432
93664,0.503,0.431
94766,0.502,0.428
95868,0.502,0.427
96970,0.501,0.425
98072,0.5,0.421
99174,0.5,0.419
100276,0.499,0.418
101378,0.499,0.414
102480,0.498,0.415
103582,0.497,0.412
104684,0.497,0.41
105786,0.496,0.408
106888,0.496,0.405
107990,0.495,0.404
109092,0.495,0.404
110194,0.494,0.401
111296,0.494,0.4
112397,0.493,0.398
113499,0.493,0.396
114601,0.492,0.392
115703,0.492,0.393
116805,0.491,0.391
117907,0.491,0.389
119009,0.491,0.388
120111,0.49,0.387
121213,0.49,0.384
122315,0.489,0.385
123417,0.489,0.381
124519,0.489,0.382
125621,0.488,0.379
126723,0.487,0.377
127825,0.487,0.377
128927,0.487,0.375
130029,0.487,0.376
131131,0.486,0.371
132233,0.486,0.373
133334,0.485,0.372
134436,0.485,0.371
135538,0.484,0.368
136640,0.484,0.368
137742,0.484,0.368
138844,0.483,0.364
139946,0.483,0.364
141048,0.483,0.364
142150,0.483,0.363
143252,0.483,0.36
144354,0.482,0.361
145456,0.482,0.358
146558,0.481,0.356
147660,0.481,0.356
148762,0.481,0.355
149864,0.48,0.355
150966,0.48,0.353
152068,0.48,0.354
153170,0.479,0.353
154272,0.479,0.351
155374,0.479,0.35
156476,0.479,0.35
157578,0.479,0.348
158680,0.478,0.348
159782,0.478,0.346
160884,0.477,0.346
161986,0.477,0.346
163088,0.477,0.343
164189,0.477,0.342
165291,0.477,0.342
166393,0.476,0.341
167495,0.476,0.341
168597,0.476,0.341
169699,0.475,0.34
170801,0.475,0.338
171903,0.475,0.338
173005,0.474,0.336
174107,0.475,0.336
175209,0.474,0.336
176311,0.474,0.335
177413,0.474,0.335
178515,0.473,0.332
179617,0.473,0.334
180719,0.473,0.332
181821,0.473,0.33
182922,0.473,0.33
184024,0.473,0.331
185126,0.472,0.329
186228,0.472,0.328
187330,0.472,0.327
188432,0.472,0.327
189534,0.471,0.326
190636,0.471,0.326
191738,0.471,0.324
192840,0.471,0.325
193942,0.47,0.324
195044,0.471,0.325
196146,0.47,0.321
197248,0.47,0.323
198350,0.47,0.323
199452,0.469,0.322
200554,0.469,0.319
201656,0.469,0.32
202758,0.469,0.32
203860,0.469,0.319
204962,0.468,0.318
206064,0.469,0.318
207166,0.468,0.317
208268,0.468,0.317
209370,0.467,0.316
210472,0.468,0.315
211574,0.467,0.317
212676,0.467,0.315
213777,0.467,0.314
214879,0.467,0.312
215981,0.467,0.313
217083,0.467,0.314
218185,0.466,0.313
219287,0.466,0.312
220389,0.466,0.313
221491,0.466,0.31
222593,0.466,0.309
223695,0.466,0.311
224797,0.465,0.308
225899,0.465,0.309
227001,0.465,0.309
228103,0.464,0.308
229205,0.465,0.308
230307,0.465,0.307
231409,0.465,0.306
232511,0.464,0.307
233613,0.464,0.306
234715,0.464,0.307
235817,0.464,0.305
236919,0.464,0.304
238021,0.464,0.305
239123,0.463,0.304
240225,0.463,0.303
241327,0.463,0.302
242429,0.463,0.304
243531,0.463,0.302
244633,0.463,0.3
245735,0.463,0.3
246836,0.462,0.301
247938,0.462,0.299
249040,0.462,0.301
250142,0.462,0.3
251244,0.462,0.3
252346,0.462,0.3
253448,0.462,0.298
254550,0.461,0.298
255652,0.462,0.298
256754,0.461,0.298
257856,0.461,0.296
258958,0.461,0.297
260060,0.461,0.298
261162,0.46,0.296
262264,0.461,0.296
263364,0.46,0.295
264466,0.46,0.295
265568,0.46,0.294
266670,0.46,0.293
267772,0.46,0.293
268873,0.46,0.293
269975,0.459,0.292
271077,0.459,0.293
272179,0.459,0.293
273281,0.459,0.292
274383,0.459,0.292
275485,0.459,0.292
276587,0.459,0.29
277689,0.459,0.291
278791,0.459,0.289
279893,0.459,0.29
280995,0.458,0.29
282097,0.458,0.289
283199,0.458,0.288
284301,0.458,0.288
285403,0.458,0.289
286505,0.458,0.289
287607,0.458,0.288
288709,0.457,0.286
289811,0.458,0.287
290913,0.458,0.287
292015,0.457,0.288
293117,0.457,0.286
294219,0.458,0.285
295321,0.457,0.286
296423,0.457,0.286
297525,0.457,0.285
298627,0.457,0.285
299729,0.456,0.283
300831,0.457,0.284
301933,0.457,0.284
303035,0.456,0.284
304137,0.456,0.283
305239,0.456,0.282
306341,0.456,0.283
307443,0.456,0.283
308545,0.456,0.281
309646,0.456,0.283
310748,0.456,0.281
311850,0.455,0.282
312951,0.455,0.281
314053,0.456,0.281
315155,0.455,0.281
316257,0.455,0.279
317359,0.455,0.279
318461,0.455,0.278
319563,0.455,0.279
320665,0.455,0.279
321767,0.455,0.279
322869,0.455,0.279
323971,0.455,0.279
325073,0.454,0.277
326175,0.454,0.279
327277,0.454,0.278
328379,0.454,0.276
329481,0.454,0.278
330583,0.454,0.277
331685,0.454,0.278
332787,0.454,0.277
333889,0.454,0.276
334991,0.454,0.276
336093,0.454,0.276
337194,0.454,0.275
338296,0.453,0.275
339398,0.454,0.276
340500,0.453,0.275
341602,0.453,0.274
342704,0.453,0.274
343806,0.453,0.275
344908,0.453,0.274
346010,0.453,0.273
347112,0.452,0.274
348214,0.452,0.271
349316,0.453,0.272
350418,0.453,0.273
351520,0.452,0.273
352622,0.453,0.273
353724,0.452,0.271
354826,0.452,0.272
355928,0.452,0.272
357030,0.453,0.273
358132,0.451,0.27
359233,0.452,0.269
360335,0.452,0.272
361437,0.452,0.27
362539,0.452,0.269
363641,0.451,0.269
364743,0.452,0.269
365845,0.451,0.27
366947,0.451,0.27
368049,0.451,0.269
369151,0.451,0.27
370253,0.451,0.269
371355,0.451,0.268
372457,0.451,0.27
373559,0.451,0.268
374661,0.451,0.27
375763,0.451,0.266
376865,0.451,0.267
377967,0.45,0.268
379069,0.451,0.267
380171,0.451,0.267
381273,0.45,0.266
382375,0.45,0.266
383476,0.451,0.266
384578,0.45,0.267
385680,0.45,0.265
386782,0.45,0.265
387884,0.45,0.266
388986,0.45,0.266
390088,0.45,0.266
391189,0.45,0.266
392291,0.45,0.265
393393,0.45,0.265
394495,0.45,0.265
395597,0.45,0.266
396699,0.449,0.263
397801,0.449,0.263
398903,0.449,0.264
400005,0.449,0.264
401107,0.449,0.263
402209,0.449,0.263
403311,0.449,0.264
404413,0.449,0.262
405515,0.449,0.263
406617,0.448,0.263
407719,0.449,0.262
408821,0.449,0.263
409923,0.449,0.261
411025,0.448,0.261

==> figure/IWSLT15-Alpha.csv <==
STEP,IWSLT15-Token,IWSLT15-Sentence
992,0.964,1
1986,0.932,1
2980,0.907,1
3974,0.872,0.999
4968,0.828,0.998
5962,0.787,0.995
6956,0.756,0.992
7949,0.734,0.989
8943,0.717,0.985
9937,0.702,0.98
10931,0.69,0.975
11925,0.679,0.97
12919,0.669,0.964
13913,0.66,0.957
14907,0.652,0.95
15901,0.645,0.942
16895,0.638,0.933
17889,0.632,0.925
18883,0.626,0.914
19877,0.621,0.903
20871,0.615,0.893
21865,0.611,0.882
22859,0.606,0.87
23853,0.602,0.857
24847,0.598,0.844
25841,0.594,0.832
26835,0.59,0.818
27829,0.586,0.802
28823,0.583,0.789
29817,0.58,0.774
30811,0.576,0.761
31805,0.574,0.746
32799,0.571,0.732
33793,0.568,0.717
34787,0.566,0.706
35781,0.563,0.689
36775,0.561,0.682
37768,0.558,0.669
38762,0.556,0.657
39756,0.555,0.645
40750,0.552,0.636
41744,0.549,0.625
42738,0.548,0.616
43732,0.547,0.606
44726,0.544,0.597
45720,0.543,0.588
46714,0.541,0.58
47708,0.539,0.573
48702,0.538,0.563
49696,0.536,0.557
50690,0.535,0.549
51684,0.533,0.543
52678,0.532,0.538
53672,0.531,0.53
54666,0.529,0.525
55660,0.528,0.519
56654,0.527,0.514
57648,0.525,0.507
58642,0.524,0.501
59636,0.523,0.497
60630,0.522,0.491
61623,0.52,0.488
62617,0.52,0.482
63611,0.518,0.48
64605,0.517,0.474
65599,0.516,0.47
66593,0.515,0.466
67587,0.514,0.46
68581,0.514,0.457
69575,0.512,0.455
70569,0.511,0.449
71563,0.51,0.448
72557,0.51,0.442
73551,0.509,0.442
74545,0.508,0.437
75539,0.507,0.432
76533,0.506,0.432
77527,0.505,0.427
78520,0.505,0.423
79514,0.504,0.42
80508,0.503,0.419
81502,0.503,0.417
82496,0.502,0.413
83490,0.501,0.41
84484,0.5,0.405
85478,0.499,0.406
86472,0.499,0.403
87466,0.498,0.402
88460,0.498,0.399
89454,0.497,0.397
90448,0.496,0.394
91442,0.496,0.392
92436,0.495,0.388
93430,0.495,0.387
94424,0.494,0.387
95418,0.493,0.382
96412,0.493,0.382
97406,0.492,0.379
98400,0.492,0.378
99394,0.491,0.376
100388,0.49,0.375
101382,0.49,0.372
102376,0.489,0.37
103370,0.489,0.369
104364,0.489,0.367
105358,0.488,0.366
106352,0.487,0.363
107346,0.487,0.361
108339,0.486,0.361
109333,0.486,0.356
110327,0.485,0.356
111321,0.485,0.355
112315,0.485,0.355
113309,0.484,0.353
114303,0.484,0.35
115297,0.483,0.35
116291,0.482,0.348
117285,0.483,0.346
118279,0.483,0.346
119273,0.482,0.345
120267,0.481,0.344
121261,0.48,0.34
122255,0.48,0.34
123249,0.48,0.339
124243,0.479,0.338
125237,0.479,0.339
126231,0.479,0.335
127225,0.479,0.334
128219,0.478,0.334
129213,0.478,0.332
130207,0.477,0.33
131201,0.477,0.332
132195,0.476,0.329
133189,0.476,0.328
134183,0.476,0.328
135177,0.475,0.324
136171,0.475,0.324
137165,0.475,0.324
138159,0.474,0.322
139152,0.474,0.322
140146,0.474,0.321
141140,0.474,0.321
142134,0.473,0.317
143128,0.473,0.317
144122,0.473,0.318
145116,0.472,0.316
146110,0.472,0.314
147104,0.471,0.313
148098,0.471,0.314
149092,0.471,0.311
150086,0.471,0.31
151080,0.47,0.31
152074,0.471,0.311
153068,0.47,0.309
154062,0.469,0.309
155056,0.469,0.307
156050,0.469,0.305
157044,0.469,0.306
158038,0.468,0.304
159032,0.468,0.304
160026,0.468,0.304
161020,0.468,0.303
162014,0.468,0.301
163007,0.467,0.303
164001,0.467,0.3
164995,0.467,0.301
165989,0.466,0.299
166983,0.467,0.297
167977,0.466,0.297
168971,0.465,0.296
169965,0.466,0.298
170959,0.465,0.295
171953,0.465,0.295
172947,0.464,0.294
173941,0.465,0.293
174935,0.464,0.294
175929,0.465,0.291
176923,0.464,0.29
177917,0.464,0.292
178911,0.463,0.288
179904,0.463,0.29
180898,0.463,0.289
181892,0.463,0.29
182886,0.463,0.287
183880,0.462,0.286
184874,0.462,0.287
185868,0.462,0.284
186862,0.462,0.284
187856,0.461,0.285
188850,0.461,0.286
189844,0.461,0.283
190838,0.461,0.284
191832,0.461,0.281
192826,0.46,0.282
193820,0.461,0.281
194814,0.46,0.281
195808,0.46,0.28
196801,0.46,0.281
197795,0.46,0.28
198789,0.459,0.277
199783,0.459,0.279
200777,0.459,0.279
201771,0.459,0.277
202765,0.459,0.276
203758,0.459,0.277
204752,0.458,0.275
205746,0.458,0.276
206740,0.458,0.275
207734,0.458,0.275
208728,0.458,0.274
209722,0.457,0.273
210716,0.457,0.274
211710,0.457,0.273
212704,0.457,0.271
213698,0.457,0.27
214692,0.457,0.271
215686,0.456,0.27
216680,0.456,0.27
217674,0.456,0.27
218668,0.456,0.27
219662,0.456,0.269
220656,0.456,0.269
221650,0.456,0.27
222644,0.455,0.268
223638,0.455,0.266
224632,0.455,0.268
225626,0.455,0.265
226620,0.454,0.266
227614,0.454,0.266
228608,0.455,0.266
229602,0.454,0.266
230596,0.454,0.263
231590,0.454,0.264
232584,0.454,0.266
233578,0.454,0.261
234572,0.454,0.262
235566,0.453,0.261
236560,0.453,0.262
237553,0.453,0.263
238547,0.453,0.262
239541,0.453,0.26
240535,0.453,0.262
241529,0.452,0.26
242523,0.452,0.262
243517,0.452,0.258
244511,0.452,0.258
245505,0.452,0.259
246499,0.452,0.259
247493,0.452,0.257
248486,0.451,0.258
249480,0.451,0.258
250474,0.451,0.257
251468,0.451,0.258
252462,0.451,0.256
253456,0.451,0.256
254450,0.451,0.255
255444,0.451,0.255
256438,0.45,0.255
257432,0.45,0.255
258426,0.45,0.254
259420,0.45,0.254
260414,0.45,0.254
261408,0.45,0.253
262402,0.449,0.253
263396,0.45,0.253
264390,0.449,0.252
265384,0.449,0.252
266377,0.449,0.252
267371,0.449,0.251
268365,0.449,0.251
269359,0.449,0.25
270353,0.449,0.252
271347,0.449,0.25
272341,0.448,0.249
273335,0.449,0.25
274329,0.448,0.249
275323,0.448,0.249
276317,0.448,0.25
277311,0.448,0.248
278305,0.448,0.249
279299,0.448,0.247
280293,0.448,0.248
281287,0.448,0.247
282281,0.447,0.247
283275,0.447,0.246
284269,0.447,0.246
285263,0.447,0.247
286257,0.447,0.248
287251,0.447,0.245
288245,0.446,0.246
289238,0.447,0.245
290232,0.447,0.244
291226,0.447,0.242
292220,0.446,0.244
293214,0.446,0.244
294208,0.446,0.246
295202,0.446,0.244
296196,0.445,0.243
297190,0.446,0.243
298184,0.446,0.242
299178,0.445,0.243
300172,0.445,0.242
301166,0.445,0.243
302160,0.445,0.24
303154,0.445,0.241
304148,0.445,0.24
305142,0.445,0.241
306136,0.445,0.24
307130,0.445,0.24
308124,0.444,0.241
309117,0.445,0.24
310111,0.444,0.24
311105,0.444,0.239
312099,0.444,0.239
313093,0.444,0.241
314087,0.444,0.238
315081,0.444,0.238
316075,0.444,0.24
317069,0.443,0.238
318063,0.444,0.238
319057,0.444,0.239
320051,0.443,0.237
321045,0.443,0.238
322039,0.443,0.237
323033,0.443,0.238
324027,0.443,0.236
325021,0.443,0.237
326015,0.443,0.237
327009,0.443,0.235
328003,0.442,0.237
328997,0.443,0.236
329991,0.442,0.233
330985,0.442,0.237
331979,0.442,0.235
332973,0.442,0.235
333967,0.442,0.237
334960,0.442,0.235
335954,0.442,0.234
336948,0.442,0.234
337942,0.442,0.232
338936,0.442,0.234
339930,0.442,0.233
340924,0.441,0.232
341918,0.442,0.234
342912,0.442,0.233
343906,0.441,0.233
344900,0.441,0.233
345894,0.441,0.229
346888,0.441,0.233
347882,0.441,0.232
348876,0.441,0.232
349870,0.441,0.231
350864,0.441,0.231
351858,0.441,0.229
352852,0.441,0.231
353846,0.441,0.231
354840,0.441,0.229
355834,0.44,0.231
356828,0.441,0.229
357821,0.44,0.229
358815,0.44,0.231
359809,0.44,0.23
360803,0.44,0.227
361797,0.44,0.229
362791,0.44,0.229
363785,0.44,0.229
364779,0.44,0.227
365773,0.44,0.229
366767,0.44,0.229
367761,0.439,0.229
368755,0.44,0.227
369749,0.44,0.226
370743,0.439,0.226
371737,0.44,0.228
372731,0.439,0.226
373725,0.439,0.228
374719,0.439,0.227
375713,0.439,0.226
376706,0.439,0.227
377700,0.439,0.226
378694,0.439,0.226
379688,0.439,0.226
380682,0.439,0.226
381676,0.439,0.225
382670,0.438,0.227
383664,0.438,0.225
384658,0.439,0.225
385652,0.438,0.225
386646,0.438,0.227
387640,0.438,0.224
388634,0.438,0.224
389628,0.438,0.225
390622,0.438,0.224
391616,0.438,0.224
392610,0.438,0.223
393604,0.437,0.224
394598,0.437,0.223
395592,0.438,0.223
396586,0.438,0.223
397580,0.437,0.223
398573,0.438,0.222
399567,0.437,0.223
400561,0.437,0.223
401555,0.437,0.221
402549,0.437,0.221
403543,0.437,0.222
404537,0.437,0.223
405531,0.437,0.222
406525,0.437,0.223
407519,0.437,0.22
408513,0.437,0.221
409507,0.436,0.221
410501,0.437,0.222
411495,0.436,0.22
412489,0.437,0.218
413483,0.436,0.221
414477,0.436,0.221
415471,0.436,0.219
416465,0.436,0.221
417459,0.436,0.219
418453,0.436,0.22
419447,0.436,0.219
420441,0.436,0.22
421435,0.436,0.219
422429,0.436,0.219
423423,0.436,0.219
424417,0.435,0.219
425411,0.435,0.219
426405,0.436,0.22
427398,0.436,0.216
428392,0.436,0.219

==> figure/Multi30K-Alpha.csv <==
STEP,Multi30K-Token,Multi30K-Sentence
117,0.996,1
236,0.989,1
355,0.938,1
474,0.924,1
593,0.913,1
712,0.903,1
831,0.895,1
950,0.885,1
1069,0.869,1
1188,0.852,1
1307,0.831,1
1426,0.812,0.999
1545,0.795,0.996
1664,0.78,0.995
1783,0.769,0.991
1902,0.755,0.985
2021,0.743,0.98
2140,0.73,0.974
2259,0.719,0.971
2378,0.712,0.963
2497,0.697,0.955
2616,0.686,0.942
2735,0.678,0.938
2854,0.668,0.929
2973,0.658,0.918
3092,0.648,0.913
3211,0.641,0.899
3330,0.631,0.885
3449,0.623,0.871
3568,0.611,0.859
3687,0.607,0.842
3806,0.601,0.832
3925,0.587,0.799
4044,0.584,0.786
4163,0.577,0.775
4282,0.568,0.734
4401,0.555,0.701
4520,0.55,0.665
4639,0.543,0.646
4758,0.534,0.607
4877,0.531,0.592
4996,0.523,0.56
5115,0.519,0.556
5234,0.516,0.531
5353,0.509,0.515
5472,0.504,0.496
5591,0.5,0.484
5710,0.498,0.479
5829,0.494,0.46
5948,0.488,0.451
6067,0.487,0.437
6186,0.482,0.43
6305,0.486,0.439
6424,0.477,0.407
6543,0.474,0.403
6662,0.476,0.405
6781,0.47,0.385
6900,0.468,0.384
7019,0.468,0.384
7138,0.466,0.373
7257,0.462,0.365
7376,0.46,0.362
7495,0.457,0.351
7614,0.459,0.358
7733,0.455,0.341
7852,0.454,0.348
7971,0.451,0.334
8090,0.45,0.339
8209,0.449,0.323
8328,0.45,0.329
8447,0.446,0.325
8566,0.445,0.319
8685,0.443,0.312
8804,0.442,0.312
8923,0.44,0.306
9042,0.439,0.308
9161,0.438,0.299
9280,0.438,0.303
9399,0.436,0.296
9518,0.436,0.3
9637,0.435,0.287
9756,0.431,0.288
9875,0.433,0.289
9994,0.432,0.288
10113,0.431,0.281
10232,0.43,0.285
10351,0.429,0.272
10470,0.428,0.274
10589,0.426,0.27
10708,0.427,0.274
10827,0.426,0.267
10946,0.425,0.264
11065,0.424,0.268
11184,0.425,0.263
11303,0.424,0.264
11422,0.424,0.266
11541,0.421,0.26
11660,0.419,0.257
11779,0.419,0.255
11898,0.42,0.258
12017,0.419,0.254
12136,0.42,0.251
12255,0.418,0.255
12374,0.418,0.247
12493,0.416,0.245
12612,0.417,0.251
12731,0.416,0.241
12850,0.414,0.243
12969,0.415,0.239
13088,0.413,0.243
13207,0.413,0.24
13326,0.413,0.243
13445,0.412,0.238
13564,0.412,0.236
13683,0.411,0.233
13802,0.411,0.237
13921,0.41,0.234
14040,0.41,0.23
14159,0.409,0.237
14278,0.409,0.232
14397,0.41,0.229
14516,0.408,0.226
14635,0.408,0.229
14754,0.407,0.226
14873,0.409,0.231
14992,0.407,0.222
15111,0.406,0.225
15230,0.406,0.219
15349,0.406,0.225
15468,0.406,0.221
15587,0.406,0.223
15706,0.404,0.221
15825,0.403,0.219
15944,0.404,0.213
16063,0.403,0.221
16182,0.403,0.216
16301,0.404,0.218
16420,0.401,0.218
16539,0.402,0.215
16658,0.402,0.216
16777,0.402,0.213
16896,0.401,0.215
17015,0.402,0.216
17134,0.4,0.211
17253,0.4,0.212
17372,0.402,0.214
17491,0.399,0.208
17610,0.4,0.213
17729,0.399,0.208
17848,0.399,0.208
17967,0.399,0.21
18086,0.398,0.207
18205,0.398,0.208
18324,0.397,0.204
18443,0.397,0.208
18562,0.397,0.205
18681,0.396,0.203
18800,0.397,0.206
18918,0.396,0.202
19037,0.396,0.205
19156,0.397,0.201
19275,0.396,0.205
19394,0.395,0.2
19513,0.395,0.2
19632,0.395,0.199
19751,0.395,0.2
19870,0.395,0.199
19989,0.394,0.199
20108,0.395,0.195
20227,0.393,0.198
20346,0.395,0.2
20465,0.394,0.193
20583,0.393,0.198
20702,0.395,0.199
20821,0.392,0.191
20940,0.393,0.195
21059,0.393,0.201
21178,0.392,0.194
21297,0.393,0.194
21416,0.392,0.195
21535,0.393,0.193
21654,0.392,0.195
21773,0.391,0.192
21892,0.391,0.189
22011,0.39,0.19
22130,0.39,0.193
22249,0.391,0.191
22368,0.39,0.186
22487,0.39,0.19
22606,0.391,0.191
22725,0.39,0.19
22844,0.39,0.187
22963,0.389,0.187
23082,0.39,0.191
23201,0.389,0.188
23320,0.388,0.188
23439,0.389,0.184
23558,0.389,0.188
23677,0.389,0.182
23796,0.389,0.186
23915,0.388,0.18
24034,0.389,0.189
24153,0.389,0.189
24272,0.388,0.181
24391,0.387,0.186
24510,0.386,0.182
24629,0.387,0.181
24748,0.388,0.185
24867,0.388,0.185
24986,0.386,0.179
25105,0.387,0.182
25224,0.386,0.18
25343,0.386,0.183
25462,0.387,0.182
25581,0.386,0.178
25700,0.386,0.182
25819,0.385,0.181
25938,0.386,0.182
26057,0.385,0.18
26176,0.386,0.181
26295,0.385,0.178
26414,0.385,0.179
26533,0.386,0.18
26652,0.385,0.175
26771,0.384,0.181
26890,0.386,0.179
27009,0.385,0.178
27128,0.385,0.179
27247,0.383,0.178
27366,0.383,0.175
27485,0.383,0.177
27604,0.383,0.177
27723,0.385,0.174
27842,0.384,0.179
27961,0.384,0.176
28080,0.383,0.174
28199,0.385,0.174
28318,0.384,0.18
28437,0.383,0.171
28556,0.384,0.175
28675,0.384,0.174
28794,0.383,0.174
28913,0.382,0.175
29032,0.383,0.174
29151,0.383,0.179
29270,0.382,0.171
29389,0.381,0.169
29508,0.381,0.17
29627,0.382,0.173
29746,0.382,0.175
29865,0.381,0.169
29984,0.382,0.172
30103,0.382,0.17
30222,0.381,0.17
30341,0.383,0.175
30460,0.382,0.168
30579,0.382,0.17
30698,0.381,0.169
30817,0.381,0.173
30936,0.38,0.168
31055,0.381,0.171
31174,0.38,0.169
31293,0.381,0.171
31412,0.38,0.167
31531,0.381,0.171
31650,0.381,0.166
31769,0.38,0.167
31888,0.38,0.17
32007,0.379,0.166
32126,0.381,0.17
32245,0.379,0.168
32364,0.38,0.169
32483,0.38,0.168
32602,0.38,0.167
32721,0.378,0.172
32840,0.379,0.165
32959,0.38,0.169
33078,0.379,0.166
33197,0.38,0.168
33316,0.378,0.163
33435,0.379,0.168
33554,0.379,0.167
33673,0.379,0.165
33792,0.379,0.163
33911,0.378,0.169
34030,0.378,0.164
34149,0.379,0.167
34268,0.38,0.167
34387,0.378,0.163
34506,0.378,0.163
34625,0.379,0.169
34744,0.379,0.162
34863,0.378,0.167
34982,0.377,0.163
35101,0.378,0.165
35220,0.379,0.167
35339,0.376,0.163
35458,0.377,0.163
35577,0.377,0.162
35695,0.377,0.164
35814,0.378,0.166
35933,0.378,0.159
36052,0.377,0.162
36171,0.377,0.161
36290,0.378,0.163
36409,0.377,0.162
36528,0.377,0.162
36647,0.377,0.162
36766,0.377,0.161
36885,0.377,0.162
37004,0.377,0.159
37123,0.377,0.163
37242,0.376,0.157
37361,0.376,0.158
37480,0.377,0.161
37599,0.377,0.162
37718,0.376,0.16
37837,0.378,0.159
37956,0.376,0.161
38075,0.376,0.16
38194,0.376,0.162
38313,0.376,0.162
38432,0.376,0.159
38551,0.375,0.16
38670,0.375,0.159
38789,0.374,0.156
38908,0.375,0.163
39027,0.377,0.159
39146,0.375,0.156
39265,0.375,0.16
39384,0.375,0.159
39503,0.375,0.157
39622,0.376,0.161
39741,0.376,0.157
39860,0.374,0.16
39979,0.375,0.156
40098,0.375,0.16
40217,0.374,0.157
40336,0.373,0.159
40455,0.376,0.162
40574,0.375,0.154
40693,0.375,0.159
40812,0.374,0.154
40931,0.374,0.157
41050,0.376,0.155
41169,0.374,0.156
41288,0.375,0.157
41407,0.374,0.155
41526,0.374,0.16
41645,0.374,0.153
41764,0.373,0.158
41883,0.373,0.154
42002,0.374,0.154
42121,0.374,0.155
42240,0.374,0.158
42359,0.373,0.159
42478,0.373,0.156
42597,0.375,0.157
42716,0.373,0.154
42835,0.372,0.154
42954,0.374,0.159
43073,0.373,0.155
43192,0.375,0.153
43311,0.373,0.155
43430,0.373,0.155
43549,0.374,0.153
43668,0.373,0.157
43787,0.374,0.158
43906,0.373,0.154
44025,0.373,0.155
44144,0.372,0.15
44263,0.374,0.156
44382,0.373,0.153
44501,0.372,0.153
44620,0.373,0.155
44739,0.373,0.155
44858,0.372,0.153
44977,0.373,0.154
45096,0.372,0.152
45215,0.372,0.15
45334,0.373,0.156
45453,0.373,0.154
45572,0.373,0.151
45691,0.372,0.155
45810,0.372,0.152
45929,0.373,0.152
46048,0.373,0.152
46167,0.372,0.158
46286,0.373,0.148
46405,0.373,0.15
46524,0.372,0.153
46642,0.372,0.152
46761,0.372,0.152
46880,0.372,0.151
46999,0.372,0.152
47118,0.372,0.151
47237,0.371,0.148
47356,0.372,0.153
47475,0.371,0.15
47594,0.372,0.152
47713,0.372,0.15
47832,0.372,0.153
47951,0.372,0.15
48070,0.371,0.15
48189,0.371,0.154
48308,0.371,0.15
48427,0.371,0.15
48546,0.37,0.148
48665,0.372,0.153
48784,0.371,0.147
48903,0.37,0.149
49022,0.371,0.15
49141,0.371,0.148
49260,0.37,0.149
49379,0.371,0.152
49498,0.371,0.149
49617,0.372,0.147
49736,0.371,0.148
49855,0.37,0.151
49973,0.371,0.15
50092,0.37,0.145
50211,0.37,0.152
50330,0.37,0.146
50449,0.371,0.149
50568,0.37,0.147
50687,0.37,0.149
50806,0.369,0.15
50925,0.37,0.151
51044,0.371,0.148
51163,0.37,0.149
51282,0.371,0.147
51401,0.37,0.151
51520,0.371,0.149
51639,0.37,0.148
51758,0.37,0.146
51877,0.37,0.146
51996,0.371,0.147
52115,0.37,0.15
52234,0.37,0.148
52353,0.37,0.146
52472,0.37,0.147
52591,0.369,0.149
52710,0.369,0.15
52829,0.369,0.151
52948,0.37,0.147
53067,0.371,0.153
53186,0.37,0.148
53305,0.37,0.147
53424,0.37,0.146
53543,0.37,0.144
53662,0.37,0.147
53781,0.369,0.144
53900,0.37,0.153
54019,0.369,0.144
54138,0.369,0.148
54257,0.369,0.145
54376,0.369,0.148
54495,0.369,0.146
54614,0.369,0.148
54733,0.369,0.145
54852,0.369,0.151
54971,0.369,0.144
55090,0.368,0.145
55209,0.369,0.148
55328,0.369,0.143
55447,0.369,0.148
55566,0.37,0.147
55685,0.369,0.142
55804,0.369,0.146
55923,0.37,0.147
56042,0.37,0.142
56161,0.368,0.145
56280,0.369,0.147
56399,0.369,0.145
56518,0.369,0.145
56637,0.369,0.146
56756,0.368,0.143
56875,0.368,0.15
56994,0.368,0.142
57113,0.368,0.146
57232,0.369,0.145
57351,0.37,0.147
57470,0.368,0.146
57589,0.368,0.145
57708,0.369,0.147
57827,0.369,0.143
57946,0.369,0.143
58065,0.368,0.146
58184,0.369,0.147
58303,0.368,0.145
58422,0.369,0.147
58541,0.368,0.143
58660,0.368,0.148
58779,0.367,0.142
58898,0.369,0.145
59017,0.367,0.142
59136,0.369,0.143
59255,0.368,0.144
59374,0.368,0.148
59493,0.368,0.148
59612,0.367,0.144
59731,0.369,0.146
59850,0.368,0.143
59969,0.367,0.145
60088,0.368,0.145
60207,0.367,0.143
60326,0.368,0.142
60445,0.368,0.144
60564,0.367,0.142
60683,0.367,0.143
60802,0.368,0.144
60921,0.367,0.142
61040,0.369,0.147
61159,0.367,0.144
61278,0.368,0.141
61397,0.368,0.142
61516,0.368,0.14
61635,0.366,0.143
61754,0.368,0.144
61873,0.368,0.146
61992,0.366,0.141
62111,0.368,0.141
62230,0.367,0.139
62349,0.368,0.141
62468,0.368,0.146
62587,0.367,0.141
62706,0.367,0.143
62825,0.367,0.142
62944,0.367,0.143
63063,0.367,0.138
63182,0.367,0.147
63301,0.367,0.139
63420,0.367,0.141
63539,0.368,0.144
63658,0.366,0.141
63777,0.366,0.139
63896,0.367,0.147
64015,0.367,0.139
64134,0.367,0.142
64253,0.367,0.142
64372,0.367,0.141
64491,0.367,0.142
64610,0.368,0.142
64729,0.368,0.143
64848,0.366,0.139
64967,0.366,0.145
65086,0.367,0.141
65205,0.368,0.141
65324,0.366,0.14
65443,0.368,0.141
65562,0.367,0.141
65681,0.366,0.139
65800,0.366,0.141
65919,0.367,0.14
66038,0.366,0.14
66157,0.367,0.146
66276,0.366,0.141
66395,0.366,0.14
66514,0.366,0.138
66633,0.366,0.14
66752,0.365,0.139
66871,0.367,0.142
66990,0.366,0.14
67109,0.367,0.138
67228,0.366,0.14
67347,0.367,0.141
67466,0.366,0.142
67585,0.367,0.143
67704,0.365,0.139
67823,0.365,0.138
67942,0.365,0.142
68061,0.367,0.141
68180,0.366,0.139
68299,0.366,0.142
68418,0.366,0.141
68537,0.365,0.141
68656,0.366,0.138
68775,0.365,0.137
68894,0.366,0.137
69013,0.367,0.141
69132,0.366,0.14
69251,0.366,0.141
69370,0.366,0.142
69489,0.365,0.138
69608,0.366,0.141
69727,0.365,0.139
69846,0.367,0.143
69965,0.365,0.137
70084,0.364,0.142
70203,0.366,0.136
70322,0.365,0.138
70441,0.365,0.136
70560,0.366,0.14
70679,0.366,0.139
70798,0.366,0.141
70917,0.366,0.139
71036,0.365,0.139
71155,0.365,0.138
71274,0.366,0.139
71393,0.364,0.138
71512,0.366,0.141
71631,0.367,0.138
71750,0.365,0.139
71869,0.365,0.136
71988,0.365,0.141
72107,0.366,0.138
72226,0.366,0.136
72345,0.366,0.14
72464,0.366,0.139
72583,0.365,0.141
72702,0.366,0.137
72821,0.366,0.137
72940,0.364,0.136
73059,0.365,0.137
73178,0.365,0.138
73297,0.366,0.14
73416,0.365,0.138
73535,0.366,0.14
73654,0.365,0.136
73773,0.365,0.141
73892,0.366,0.137
74011,0.365,0.135
74130,0.364,0.139
74249,0.366,0.137
74368,0.365,0.138
74487,0.365,0.135
74606,0.365,0.137
74725,0.365,0.137
74844,0.365,0.138
74963,0.365,0.138
75082,0.363,0.137
75201,0.364,0.137
75320,0.364,0.134
75439,0.365,0.137
75558,0.365,0.14
75677,0.365,0.137
75796,0.365,0.137
75915,0.364,0.134
76034,0.365,0.141
76153,0.365,0.138
76272,0.365,0.139
76391,0.366,0.139
76510,0.365,0.135
76629,0.364,0.136
76748,0.364,0.138
76867,0.364,0.134
76986,0.365,0.136
77105,0.364,0.134
77224,0.365,0.139
77343,0.364,0.137
77462,0.366,0.136
77581,0.363,0.136
77700,0.365,0.139
77819,0.366,0.137
77938,0.364,0.134
78057,0.365,0.138
78176,0.364,0.135
78295,0.365,0.134
78414,0.364,0.136
78533,0.364,0.141
78652,0.363,0.135
78771,0.365,0.136
78890,0.366,0.139
79009,0.365,0.136
79128,0.364,0.135
79247,0.364,0.138
79366,0.364,0.139
79485,0.364,0.135
79604,0.364,0.134
79723,0.364,0.134
79842,0.365,0.138
79961,0.364,0.136
80080,0.364,0.137
80199,0.364,0.136
80318,0.364,0.135
80437,0.364,0.137
80556,0.364,0.134
80675,0.364,0.137
80794,0.365,0.136
80913,0.364,0.132
81032,0.363,0.135
81151,0.364,0.136
81270,0.364,0.134
81389,0.364,0.134
81508,0.364,0.136
81627,0.363,0.137
81746,0.363,0.135
81865,0.363,0.133
81984,0.365,0.135
82103,0.363,0.134
82222,0.364,0.136
82341,0.364,0.136
82460,0.363,0.136
82579,0.363,0.134
82698,0.364,0.137
82817,0.364,0.134
82936,0.363,0.133
83055,0.363,0.135
83174,0.363,0.134
83293,0.363,0.135
83412,0.363,0.135
83531,0.363,0.133
83650,0.363,0.137
83769,0.364,0.135
83888,0.363,0.133
84007,0.364,0.134
84126,0.364,0.135
84245,0.363,0.136
84364,0.363,0.133
84483,0.363,0.133
84602,0.364,0.134
84721,0.363,0.137
84840,0.365,0.134
84959,0.363,0.134
85078,0.364,0.136
85197,0.364,0.132
85316,0.363,0.135
85435,0.363,0.134
85554,0.365,0.131
85673,0.363,0.133
85792,0.363,0.132
85911,0.364,0.136
86030,0.364,0.133
86149,0.364,0.138
86268,0.362,0.132
86387,0.363,0.135
86506,0.364,0.134
86625,0.362,0.134
86744,0.363,0.137
86863,0.363,0.132
86982,0.364,0.131
87101,0.364,0.135
87220,0.363,0.134
87339,0.362,0.135
87458,0.362,0.132
87577,0.364,0.137
87696,0.363,0.135
87815,0.363,0.133
87934,0.363,0.133
88053,0.362,0.134
88172,0.363,0.133
88291,0.363,0.132
88410,0.363,0.134
88529,0.363,0.13
88648,0.363,0.132
88767,0.362,0.133
88886,0.363,0.132
89005,0.364,0.136
89124,0.362,0.132
89243,0.363,0.135
89362,0.363,0.133
89481,0.363,0.13
89600,0.362,0.132
89719,0.362,0.134
89838,0.364,0.135
89957,0.362,0.133
90076,0.362,0.13
90195,0.362,0.134
90314,0.362,0.13
90433,0.364,0.137
90552,0.362,0.131
90671,0.362,0.13
90790,0.363,0.132
90909,0.362,0.136
91028,0.363,0.131
91147,0.363,0.133
91266,0.363,0.129
91385,0.363,0.132
91504,0.362,0.131
91623,0.363,0.133
91742,0.362,0.133
91861,0.362,0.134
91980,0.362,0.13
92099,0.362,0.134
92218,0.362,0.132
92337,0.362,0.134
92456,0.363,0.135
92575,0.362,0.13
92694,0.363,0.131
92813,0.363,0.134
92932,0.363,0.132
93051,0.362,0.134
93170,0.363,0.132
93289,0.362,0.133
93408,0.362,0.13
93527,0.362,0.132
93646,0.363,0.131
93765,0.361,0.138
93884,0.363,0.13
94003,0.363,0.132
94122,0.362,0.133
94241,0.362,0.131
94360,0.363,0.128
94479,0.362,0.133
94598,0.362,0.132
94717,0.362,0.13
94836,0.362,0.135
94955,0.363,0.131
95074,0.361,0.134
95193,0.362,0.13
95312,0.363,0.134
95431,0.363,0.133
95550,0.362,0.129
95669,0.362,0.135
95788,0.361,0.132
95907,0.362,0.13
96026,0.362,0.132
96145,0.362,0.131
96264,0.362,0.129
96383,0.362,0.132
96502,0.362,0.134
96621,0.362,0.13
96740,0.363,0.131
96859,0.362,0.129
96978,0.362,0.133
97097,0.362,0.134
97216,0.362,0.131
97335,0.361,0.128
97454,0.363,0.133
97573,0.362,0.132
97692,0.362,0.131
97811,0.362,0.133
97930,0.363,0.135
98049,0.362,0.129
98168,0.362,0.13
98287,0.363,0.131
98406,0.362,0.132
98525,0.362,0.134
98644,0.362,0.132
98763,0.363,0.134
98882,0.362,0.131
99001,0.361,0.13
99120,0.362,0.129
99239,0.363,0.136
99358,0.362,0.129
99477,0.361,0.129
99596,0.361,0.13
99715,0.361,0.132
99834,0.361,0.131
99953,0.361,0.128
100072,0.361,0.13
100191,0.362,0.128
100310,0.362,0.135
100429,0.362,0.127
100548,0.361,0.132
100667,0.361,0.133
100786,0.361,0.13
100905,0.362,0.13
101024,0.362,0.133
101143,0.361,0.132
101262,0.361,0.129
101381,0.361,0.13
101500,0.362,0.133
101619,0.361,0.129
101738,0.36,0.127
101857,0.362,0.129
101976,0.361,0.13
102095,0.363,0.132
102214,0.362,0.13
102333,0.361,0.13
102452,0.361,0.131
102571,0.361,0.133
102690,0.363,0.129
102809,0.36,0.132
102928,0.362,0.128
103047,0.36,0.129
103166,0.361,0.127
103285,0.362,0.133
103404,0.362,0.129
103523,0.362,0.129
103642,0.36,0.131
103761,0.361,0.133
103880,0.36,0.127
103998,0.361,0.129
104117,0.361,0.132
104236,0.361,0.13
104355,0.361,0.13
104474,0.361,0.131
104593,0.362,0.132
104712,0.361,0.128
104831,0.36,0.127
104950,0.362,0.13
105069,0.36,0.126
105188,0.361,0.132
105307,0.361,0.129
105426,0.361,0.13
105545,0.361,0.128
105664,0.361,0.129
105783,0.361,0.128
105902,0.361,0.131
106021,0.361,0.131
106140,0.36,0.128
106259,0.362,0.133
106378,0.362,0.129
106497,0.361,0.129
106616,0.36,0.128
106735,0.361,0.128
106854,0.362,0.132
106973,0.361,0.128
107092,0.361,0.129
107211,0.361,0.133
107330,0.361,0.129
107449,0.36,0.126
107568,0.362,0.132
107687,0.36,0.129
107806,0.362,0.128
107925,0.361,0.131
108044,0.361,0.128
108163,0.361,0.126
108282,0.36,0.128
108401,0.361,0.129
108520,0.362,0.132
108639,0.362,0.13
108758,0.36,0.127
108877,0.361,0.132
108996,0.36,0.127
109115,0.36,0.132
109234,0.361,0.128
109353,0.361,0.13
109472,0.36,0.135
109591,0.361,0.127
109710,0.361,0.127
109829,0.361,0.128
109948,0.36,0.132
110067,0.36,0.129
110186,0.361,0.126
110305,0.361,0.131
110424,0.361,0.128
110543,0.361,0.127
110662,0.361,0.127
110781,0.361,0.128
110900,0.361,0.125
111019,0.36,0.131
111138,0.36,0.128
111257,0.361,0.125
111376,0.361,0.13
111495,0.361,0.127
111614,0.361,0.129
111733,0.36,0.127
111852,0.36,0.127
111971,0.361,0.127
112090,0.361,0.13
112209,0.36,0.129
112328,0.36,0.129
112447,0.36,0.13
112566,0.362,0.13
112685,0.361,0.125
112804,0.361,0.125
112923,0.361,0.128
113042,0.36,0.127
113161,0.361,0.131
113280,0.36,0.126
113399,0.361,0.128
113518,0.36,0.127
113637,0.36,0.128
113756,0.362,0.133
113875,0.36,0.128
113994,0.36,0.129
114113,0.361,0.129
114232,0.361,0.126
114351,0.36,0.127
114470,0.36,0.129
114589,0.361,0.129
114708,0.36,0.127
114827,0.36,0.129
114946,0.361,0.128
115065,0.36,0.128
115184,0.36,0.131
115303,0.361,0.127
115422,0.359,0.125
115541,0.36,0.129
115660,0.36,0.125
115779,0.361,0.129
115898,0.36,0.13
116017,0.36,0.129
116136,0.36,0.126
116255,0.36,0.13
116374,0.361,0.128
116493,0.359,0.13
116612,0.361,0.129
116731,0.36,0.127
116850,0.361,0.127
116969,0.36,0.127
117088,0.361,0.126
117207,0.36,0.125
117326,0.361,0.127
117445,0.361,0.131
117564,0.36,0.127
117683,0.36,0.128
117802,0.36,0.127
117921,0.36,0.128
118040,0.359,0.131
118159,0.36,0.128
118278,0.36,0.126
118397,0.36,0.128
118515,0.36,0.127
118634,0.36,0.126
118753,0.36,0.127
118872,0.36,0.129
118991,0.36,0.128
119110,0.36,0.13
119229,0.36,0.126
119348,0.36,0.127
119467,0.36,0.127
119586,0.36,0.133
119705,0.36,0.128
119824,0.361,0.127
119943,0.36,0.125
120062,0.36,0.125
120181,0.36,0.13
120300,0.36,0.126
120419,0.36,0.125
120538,0.36,0.125
120657,0.361,0.132
120776,0.36,0.123
120895,0.36,0.125
121014,0.36,0.131
121133,0.36,0.128
121252,0.36,0.129
121371,0.361,0.127
121490,0.36,0.13
121609,0.36,0.128
121728,0.359,0.125
121847,0.361,0.127
121966,0.36,0.13
122085,0.36,0.124
122204,0.36,0.127
122323,0.359,0.13
122442,0.359,0.126
122561,0.36,0.127
122680,0.36,0.124
122799,0.36,0.125
122918,0.359,0.127
123037,0.36,0.123
123156,0.36,0.124
123275,0.36,0.128
123394,0.359,0.126
123513,0.36,0.124
123632,0.359,0.123
123751,0.36,0.131
123870,0.359,0.126
123988,0.36,0.126
124107,0.359,0.124
124226,0.36,0.129
124345,0.359,0.124
124464,0.359,0.125
124583,0.361,0.129
124702,0.36,0.125
124821,0.358,0.126
124940,0.361,0.13
125059,0.36,0.126
125178,0.359,0.126
125297,0.36,0.126
125416,0.359,0.126
125535,0.359,0.128
125654,0.358,0.125
125773,0.36,0.129
125892,0.359,0.126
126011,0.359,0.122
126130,0.36,0.124
126249,0.359,0.127
126368,0.359,0.128
126487,0.36,0.124
126606,0.361,0.128
126725,0.359,0.126
126844,0.36,0.127
126963,0.36,0.127
127082,0.359,0.125
127201,0.36,0.126
127320,0.359,0.129
127439,0.359,0.126
127558,0.361,0.126
127677,0.359,0.126
127796,0.36,0.125
127915,0.36,0.126
128034,0.359,0.126
128153,0.359,0.127
128272,0.359,0.129
128391,0.359,0.125
128510,0.36,0.128
128629,0.359,0.125
128748,0.359,0.123
128867,0.36,0.128
128986,0.359,0.128
129105,0.359,0.125
129224,0.36,0.127
129343,0.36,0.126
129462,0.359,0.127
129581,0.36,0.127
129700,0.359,0.123
129819,0.36,0.126
129938,0.36,0.125
130057,0.359,0.126
130176,0.36,0.124
130295,0.36,0.125
130414,0.359,0.128
130533,0.36,0.126
130652,0.359,0.126
130771,0.359,0.126
130890,0.359,0.126
131009,0.359,0.127
131128,0.361,0.123
131247,0.359,0.125
131366,0.36,0.125
131485,0.36,0.128
131604,0.359,0.125
131723,0.359,0.125
131842,0.359,0.123
131961,0.36,0.126
132080,0.359,0.126
132199,0.358,0.126
132318,0.359,0.122
132437,0.361,0.125
132556,0.36,0.126
132675,0.359,0.124
132794,0.36,0.128
132913,0.358,0.125
133032,0.36,0.125
133151,0.36,0.126
133270,0.358,0.124
133389,0.358,0.125
133508,0.359,0.123
133627,0.359,0.125
133746,0.359,0.123
133865,0.36,0.127
133984,0.359,0.129
134103,0.36,0.124
134222,0.359,0.124
134341,0.359,0.124
134460,0.359,0.123
134579,0.36,0.125
134698,0.359,0.125
134817,0.359,0.124
134935,0.359,0.125
135054,0.358,0.126
135173,0.359,0.125
135292,0.359,0.124
135411,0.359,0.124
135530,0.359,0.125
135649,0.36,0.127
135768,0.359,0.124
135887,0.359,0.127
136006,0.359,0.125
136125,0.358,0.123
136244,0.358,0.123
136363,0.359,0.127
136482,0.358,0.124
136601,0.359,0.127
136720,0.359,0.125
136839,0.358,0.123
136958,0.358,0.124
137077,0.359,0.125
137196,0.359,0.123
137315,0.359,0.124
137434,0.359,0.126
137553,0.359,0.127
137672,0.359,0.123
137791,0.358,0.124
137910,0.359,0.125
138029,0.36,0.127
138148,0.358,0.123
138267,0.36,0.126
138386,0.359,0.123
138505,0.359,0.125
138624,0.359,0.125
138743,0.36,0.125
138862,0.359,0.127
138981,0.36,0.124
139100,0.358,0.122
139219,0.359,0.125
139338,0.358,0.121
139457,0.358,0.125
139576,0.36,0.124
139695,0.359,0.122
139814,0.358,0.127
139933,0.359,0.125
140052,0.36,0.126
140171,0.359,0.124
140290,0.358,0.125
140409,0.358,0.126
140528,0.358,0.124
140647,0.359,0.124
140766,0.358,0.125
140885,0.358,0.122
141004,0.359,0.123
141123,0.358,0.124
141242,0.358,0.123
141361,0.359,0.125
141480,0.359,0.126
141599,0.358,0.124
141718,0.359,0.124
141837,0.359,0.123
141956,0.359,0.122
142075,0.358,0.125
142194,0.359,0.128
142313,0.357,0.124
142432,0.359,0.124
142551,0.358,0.122
142670,0.359,0.125
142789,0.36,0.126
142908,0.359,0.123
143027,0.36,0.128
143146,0.357,0.121
143265,0.36,0.126
143384,0.358,0.123
143503,0.359,0.125
143622,0.358,0.124
143741,0.359,0.121
143860,0.358,0.124
143979,0.359,0.124
144098,0.359,0.128
144217,0.359,0.122
144336,0.359,0.126
144455,0.358,0.122
144574,0.359,0.123
144693,0.358,0.124
144812,0.358,0.121
144931,0.359,0.121
145050,0.359,0.124
145169,0.358,0.122
145288,0.358,0.124
145407,0.358,0.123
145526,0.359,0.126
145645,0.358,0.125
145764,0.357,0.127
145883,0.358,0.123
146002,0.358,0.122
146121,0.358,0.126
146240,0.357,0.123
146359,0.359,0.124
146478,0.358,0.12
146597,0.358,0.125
146716,0.359,0.123
146835,0.358,0.121
146954,0.358,0.124
147073,0.358,0.127
147192,0.359,0.121
147311,0.358,0.123
147430,0.358,0.128
147549,0.359,0.121
147668,0.358,0.123
147787,0.358,0.122
147906,0.358,0.124
148025,0.358,0.127
148144,0.358,0.122
148263,0.358,0.126
148382,0.359,0.121
148501,0.359,0.124
148620,0.359,0.122
148739,0.358,0.121
148858,0.358,0.123
148977,0.358,0.125
149096,0.359,0.124
149215,0.357,0.123
149334,0.359,0.126
149453,0.358,0.125
149572,0.358,0.123
149691,0.357,0.125
149810,0.358,0.122
149929,0.358,0.123
150048,0.358,0.123
150167,0.358,0.123
150286,0.359,0.125
150405,0.358,0.121
150524,0.359,0.126
150643,0.357,0.124
150762,0.359,0.123
150881,0.357,0.122
151000,0.359,0.122
151119,0.358,0.127
151238,0.357,0.121
151357,0.359,0.124
151476,0.358,0.124
151595,0.358,0.12
151714,0.359,0.124
151833,0.357,0.12
151952,0.358,0.124
152071,0.357,0.124
152190,0.358,0.124
152309,0.359,0.123
152428,0.358,0.119
152547,0.358,0.127
152666,0.359,0.126
152785,0.358,0.121
152904,0.358,0.123
153023,0.358,0.122
153142,0.358,0.122
153261,0.359,0.124
153380,0.356,0.122
153499,0.359,0.125
153618,0.358,0.121
153737,0.358,0.126
153856,0.358,0.126
153975,0.357,0.121
154094,0.358,0.123
154213,0.358,0.12
154332,0.357,0.122
154451,0.358,0.122
154570,0.358,0.122
154689,0.359,0.122
154808,0.358,0.123
154927,0.358,0.126
155046,0.358,0.121
155165,0.357,0.126
155284,0.358,0.125
155403,0.359,0.122
155522,0.359,0.122
155641,0.357,0.127
155760,0.358,0.124
155879,0.357,0.124
155998,0.358,0.121
156117,0.358,0.122
156236,0.358,0.125
156355,0.358,0.123
156474,0.358,0.121
156593,0.358,0.12
156712,0.358,0.121
156831,0.357,0.119
156950,0.358,0.121
157069,0.358,0.122
157188,0.358,0.123
157307,0.357,0.121
157426,0.357,0.122
157545,0.357,0.124
157664,0.357,0.121
157783,0.359,0.123
157902,0.358,0.122
158021,0.357,0.126
158140,0.358,0.121
158259,0.359,0.121
158378,0.358,0.119
158497,0.357,0.122
158616,0.358,0.124
158735,0.358,0.123
158854,0.358,0.124
158973,0.357,0.121
159092,0.357,0.122
159211,0.358,0.124
159330,0.357,0.124
159449,0.358,0.124
159568,0.358,0.123
159687,0.357,0.12
159806,0.357,0.12
159925,0.358,0.122
160044,0.358,0.123
160163,0.357,0.123
160282,0.358,0.126
160401,0.358,0.122
160520,0.358,0.122
160639,0.358,0.12
160758,0.357,0.125
160877,0.359,0.123
160996,0.357,0.12
161115,0.358,0.123
161234,0.357,0.128
161353,0.358,0.12
161472,0.357,0.119
161591,0.357,0.122
161710,0.358,0.12
161829,0.357,0.121
161948,0.358,0.122
162067,0.358,0.122
162186,0.357,0.121
162305,0.358,0.123
162424,0.358,0.12
162543,0.358,0.124
162662,0.358,0.124
162781,0.356,0.125
162900,0.358,0.121
163019,0.357,0.122
163138,0.357,0.124
163257,0.357,0.12
163376,0.357,0.123
163495,0.358,0.121
163614,0.357,0.122
163733,0.358,0.123
163852,0.357,0.123
163971,0.358,0.122
164090,0.357,0.123
164209,0.357,0.121
164328,0.358,0.123
164447,0.357,0.121
164566,0.358,0.121
164685,0.358,0.122
164804,0.357,0.123
164923,0.358,0.122
165042,0.356,0.125
165161,0.357,0.121
165280,0.359,0.121
165399,0.359,0.129
165518,0.356,0.119
165637,0.357,0.123
165756,0.358,0.12
165875,0.358,0.121
165994,0.357,0.122
166113,0.359,0.122
166232,0.357,0.124
166351,0.358,0.122
166470,0.358,0.121
166589,0.357,0.12
166708,0.358,0.122
166827,0.358,0.125
166946,0.358,0.123
167065,0.357,0.12
167184,0.357,0.121
167303,0.357,0.12
167422,0.358,0.125
167541,0.358,0.121
167660,0.357,0.119
167779,0.358,0.12
167898,0.357,0.123
168017,0.358,0.121
168136,0.357,0.12
168255,0.357,0.123
168374,0.358,0.121
168493,0.358,0.122
168612,0.357,0.12
168731,0.356,0.126
168850,0.358,0.123
168969,0.357,0.118
169088,0.357,0.121
169207,0.358,0.12
169326,0.357,0.122
169445,0.356,0.124
169564,0.357,0.12
169683,0.357,0.12
169802,0.358,0.122
169921,0.356,0.125
170040,0.358,0.122
170159,0.357,0.121
170278,0.358,0.124
170397,0.358,0.119
170516,0.357,0.122
170635,0.358,0.121
170754,0.358,0.118
170873,0.357,0.125
170992,0.358,0.121
171111,0.357,0.123
171230,0.357,0.12
171349,0.358,0.12
171468,0.357,0.12
171587,0.357,0.121
171706,0.357,0.119
171825,0.358,0.119
171944,0.356,0.121
172063,0.356,0.121
172182,0.358,0.12
172301,0.356,0.121
172420,0.357,0.124
172539,0.357,0.119
172658,0.359,0.123
172777,0.357,0.122
172896,0.358,0.123
173015,0.358,0.123
173134,0.357,0.118
173253,0.357,0.122
173372,0.357,0.12
173491,0.357,0.12
173610,0.357,0.119
173729,0.357,0.121
173848,0.358,0.123
173967,0.357,0.121
174086,0.357,0.123
174205,0.357,0.122
174324,0.357,0.122
174443,0.358,0.121
174562,0.357,0.122
174681,0.357,0.121
174800,0.357,0.123
174919,0.357,0.122
175038,0.358,0.121
175157,0.358,0.124
175276,0.357,0.122
175395,0.357,0.119
175514,0.358,0.122
175633,0.357,0.121
175752,0.358,0.119
175871,0.358,0.121
175990,0.357,0.12
176109,0.357,0.119
176228,0.357,0.122
176347,0.359,0.122
176466,0.357,0.121
176585,0.358,0.12
176704,0.357,0.119
176823,0.357,0.122
176942,0.358,0.12
177061,0.356,0.12
177180,0.357,0.12
177299,0.357,0.119
177418,0.357,0.123
177537,0.357,0.12
177656,0.358,0.119
177775,0.356,0.121
177894,0.357,0.12
178013,0.357,0.119
178132,0.356,0.118
178251,0.357,0.12
178370,0.357,0.121
178489,0.356,0.12
178608,0.357,0.122
178727,0.358,0.123
178846,0.357,0.123
178965,0.356,0.119
179084,0.357,0.122
179203,0.356,0.122
179322,0.357,0.123
179441,0.357,0.121
179560,0.357,0.117
179679,0.357,0.12
179798,0.357,0.12
179917,0.357,0.117
180036,0.357,0.12
180155,0.357,0.123
180274,0.357,0.119
180393,0.357,0.12
180512,0.357,0.118
180631,0.357,0.119
180750,0.357,0.119
180869,0.356,0.125
180988,0.357,0.119
181107,0.357,0.12
181226,0.357,0.121
181345,0.356,0.123
181464,0.358,0.121
181583,0.357,0.121
181702,0.356,0.121
181821,0.358,0.121
181940,0.357,0.12
182059,0.356,0.123
182178,0.356,0.12
182297,0.357,0.119
182416,0.357,0.124
182535,0.356,0.119
182654,0.357,0.119
182773,0.356,0.12
182892,0.357,0.118
183011,0.357,0.121
183130,0.357,0.121
183249,0.357,0.117
183368,0.357,0.122
183487,0.357,0.12
183606,0.357,0.118
183725,0.357,0.12
183844,0.356,0.122
183963,0.358,0.12
184082,0.356,0.12
184201,0.357,0.119
184320,0.357,0.122
184439,0.356,0.119
184558,0.356,0.118
184677,0.356,0.122
184796,0.356,0.117
184915,0.357,0.121
185034,0.358,0.119
185153,0.357,0.119
185272,0.357,0.121
185391,0.357,0.123
185510,0.356,0.118
185629,0.356,0.117
185748,0.357,0.119
185867,0.356,0.121
185986,0.357,0.118
186105,0.357,0.121
186224,0.356,0.119
186343,0.357,0.12
186462,0.356,0.117
186581,0.356,0.123
186700,0.357,0.12
186819,0.357,0.12
186938,0.355,0.121
187057,0.357,0.121
187176,0.357,0.122
187295,0.356,0.123
187414,0.357,0.121
187533,0.356,0.123
187652,0.357,0.121
187771,0.357,0.119
187890,0.356,0.119
188009,0.356,0.116
188128,0.357,0.12
188247,0.357,0.12
188366,0.357,0.12
188485,0.356,0.119
188604,0.357,0.118
188723,0.356,0.119
188842,0.357,0.123
188961,0.357,0.119
189080,0.357,0.118
189199,0.357,0.122
189318,0.356,0.117
189437,0.356,0.117
189556,0.355,0.12
189675,0.356,0.118
189794,0.357,0.122
189913,0.356,0.12
190032,0.357,0.122
190151,0.357,0.121
190270,0.357,0.118
190389,0.356,0.119
190508,0.358,0.119
190627,0.357,0.118
190746,0.356,0.12
190865,0.356,0.122
190984,0.357,0.121
191103,0.357,0.123
191222,0.356,0.12
191341,0.357,0.116
191460,0.356,0.12
191579,0.357,0.118
191698,0.358,0.125
191817,0.357,0.12
191936,0.356,0.12
192055,0.357,0.118
192174,0.357,0.117
192293,0.355,0.119
192412,0.357,0.12
192531,0.356,0.121
192650,0.356,0.12
192769,0.357,0.116
192888,0.357,0.119
193007,0.356,0.118
193126,0.357,0.12
193245,0.357,0.117
193364,0.356,0.12
193483,0.356,0.121
193602,0.357,0.12
193721,0.357,0.119
193840,0.356,0.119
193959,0.356,0.117
194078,0.357,0.118
194197,0.356,0.119
194316,0.356,0.121
194435,0.356,0.123
194554,0.357,0.12
194673,0.357,0.121
194792,0.357,0.117
194911,0.356,0.119
195030,0.356,0.119
195149,0.356,0.117
195268,0.356,0.121
195387,0.357,0.121
195506,0.356,0.122
195625,0.355,0.116
195744,0.357,0.12
195863,0.357,0.12
195982,0.357,0.12
196101,0.356,0.119
196220,0.356,0.12
196339,0.356,0.122
196458,0.355,0.117
196577,0.356,0.119
196696,0.356,0.122
196815,0.357,0.119
196934,0.356,0.121
197053,0.357,0.121
197172,0.357,0.12
197291,0.356,0.12
197410,0.357,0.117
197528,0.355,0.121
197647,0.356,0.118
197766,0.357,0.117
197885,0.356,0.118
198004,0.356,0.122
198123,0.357,0.121
198242,0.356,0.116
198361,0.356,0.121
198480,0.356,0.117
198599,0.357,0.121
198718,0.357,0.122
198837,0.356,0.118
198956,0.356,0.118
199075,0.357,0.123
199194,0.356,0.118
199313,0.355,0.117
199432,0.356,0.119
199551,0.358,0.119
199670,0.357,0.121
199789,0.356,0.121
199908,0.357,0.119
200027,0.356,0.119
200146,0.356,0.119
200265,0.357,0.121
200384,0.357,0.118
200503,0.357,0.123
200622,0.356,0.118
200741,0.357,0.12
200860,0.355,0.12
200979,0.356,0.118
201098,0.356,0.121
201217,0.357,0.118
201336,0.356,0.119
201455,0.356,0.119
201574,0.356,0.117
201693,0.356,0.118
201812,0.356,0.119
201931,0.356,0.122
202050,0.356,0.119
202169,0.355,0.118
202288,0.356,0.118
202407,0.356,0.117
202526,0.357,0.12
202645,0.355,0.119
202764,0.357,0.12
202883,0.357,0.116
203002,0.357,0.117
203121,0.356,0.121
203240,0.356,0.117
203359,0.357,0.12
203478,0.355,0.123
203597,0.356,0.117
203716,0.357,0.12
203835,0.357,0.12
203954,0.356,0.118
204073,0.356,0.121
204192,0.356,0.116
204311,0.355,0.117
204430,0.357,0.119
204549,0.355,0.119
204668,0.356,0.119
204787,0.356,0.119
204906,0.357,0.118
205025,0.356,0.118
205144,0.356,0.119
205263,0.356,0.123
205382,0.357,0.119
205501,0.357,0.118
205620,0.356,0.119
205739,0.356,0.118
205858,0.356,0.119
205977,0.357,0.122
206096,0.357,0.12
206215,0.356,0.118
206334,0.356,0.119
206453,0.356,0.119
206572,0.356,0.123
206691,0.355,0.115
206810,0.356,0.118
206929,0.356,0.115
207048,0.356,0.117
207167,0.356,0.119
207286,0.356,0.118
207405,0.356,0.119
207524,0.357,0.117
207643,0.356,0.119
207762,0.355,0.118
207881,0.356,0.117
208000,0.356,0.117
208119,0.356,0.12
208238,0.357,0.125
208357,0.356,0.117
208476,0.356,0.118
208595,0.356,0.12
208714,0.356,0.116
208833,0.356,0.12
208952,0.356,0.118
209071,0.357,0.119
209190,0.357,0.12
209309,0.356,0.12
209428,0.356,0.119
209547,0.356,0.124
209666,0.357,0.12
209785,0.356,0.121
209904,0.356,0.12
210023,0.356,0.115
210142,0.357,0.119
210261,0.357,0.119
210380,0.356,0.117
210499,0.356,0.121
210618,0.355,0.119
210737,0.357,0.117
210856,0.356,0.119
210975,0.355,0.116
211094,0.356,0.118
211213,0.357,0.119
211332,0.356,0.116
211451,0.357,0.119
211570,0.356,0.118
211689,0.356,0.12
211808,0.356,0.118
211927,0.356,0.118
212046,0.356,0.122
212165,0.356,0.115
212284,0.356,0.12
212403,0.355,0.118
212522,0.356,0.117
212641,0.355,0.12
212760,0.357,0.119
212879,0.356,0.117
212998,0.356,0.119
213117,0.357,0.118
213236,0.357,0.12
213355,0.356,0.116
213474,0.355,0.121
213593,0.355,0.116
213712,0.357,0.118
213831,0.355,0.12
213950,0.356,0.118
214069,0.355,0.117
214188,0.356,0.116
214307,0.356,0.12
214426,0.356,0.12
214545,0.356,0.118
214664,0.356,0.118
214783,0.356,0.117
214902,0.355,0.119
215021,0.357,0.118
215140,0.355,0.12
215259,0.356,0.119
215378,0.355,0.117
215497,0.356,0.118
215616,0.357,0.116
215735,0.356,0.117
215854,0.356,0.118
215973,0.355,0.12
216092,0.356,0.117
216211,0.356,0.119
216330,0.355,0.118
216448,0.356,0.118
216567,0.356,0.118
216686,0.356,0.12
216805,0.356,0.117
216924,0.356,0.118
217043,0.357,0.116
217162,0.355,0.121
217281,0.356,0.118
217400,0.356,0.118
217519,0.355,0.119
217638,0.356,0.118
217757,0.356,0.119
217876,0.355,0.12
217995,0.357,0.116
218114,0.357,0.116
218233,0.355,0.12
218352,0.357,0.116
218471,0.356,0.117
218590,0.356,0.121
218709,0.356,0.116
218828,0.355,0.12
218947,0.356,0.119
219066,0.355,0.118
219185,0.356,0.115
219304,0.356,0.121
219423,0.356,0.116
219542,0.356,0.118
219661,0.356,0.119
219780,0.355,0.117
219899,0.356,0.119
220018,0.357,0.118
220137,0.356,0.117
220256,0.356,0.117
220375,0.356,0.119
220494,0.356,0.119
220613,0.355,0.117
220732,0.355,0.116
220851,0.355,0.118
220970,0.356,0.117
221089,0.355,0.119
221208,0.356,0.117
221327,0.356,0.117
221446,0.355,0.119
221565,0.356,0.119
221684,0.355,0.119
221803,0.356,0.119
221922,0.356,0.117
222041,0.356,0.116
222160,0.355,0.117
222279,0.356,0.121
222398,0.355,0.117
222517,0.356,0.118
222636,0.356,0.116
222755,0.355,0.117
222874,0.356,0.118
222993,0.356,0.119
223112,0.356,0.118
223231,0.356,0.116
223350,0.356,0.117
223469,0.356,0.118
223588,0.355,0.119
223707,0.356,0.12
223826,0.355,0.115
223945,0.356,0.117
224064,0.355,0.119
224183,0.356,0.12
224302,0.356,0.115
224421,0.356,0.118
224540,0.356,0.115
224659,0.356,0.118
224778,0.354,0.118
224897,0.356,0.119
225016,0.355,0.116
225135,0.356,0.12
225254,0.356,0.116
225373,0.356,0.12
225492,0.356,0.118
225611,0.356,0.115
225730,0.355,0.122
225849,0.356,0.119
225968,0.355,0.117
226087,0.355,0.116
226206,0.355,0.117
226325,0.356,0.12
226444,0.356,0.117
226563,0.355,0.116
226682,0.356,0.12
226801,0.355,0.116
226920,0.355,0.122
227039,0.355,0.116
227158,0.357,0.118
227277,0.355,0.12
227396,0.355,0.116
227515,0.356,0.12
227634,0.355,0.119
227753,0.356,0.118
227872,0.356,0.115
227991,0.355,0.117
228110,0.355,0.118
228229,0.356,0.117
228348,0.356,0.119
228467,0.356,0.118
228586,0.356,0.115
228705,0.356,0.119
228824,0.356,0.119
228943,0.355,0.115
229062,0.356,0.117
229181,0.355,0.12
229300,0.356,0.12
229419,0.356,0.119
229538,0.356,0.119
229657,0.355,0.117
229776,0.355,0.117
229895,0.356,0.116
230014,0.354,0.116
230133,0.355,0.12
230252,0.355,0.116
230371,0.356,0.115
230490,0.356,0.122
230609,0.357,0.119
230728,0.356,0.118
230847,0.355,0.117
230966,0.356,0.115
231085,0.356,0.117
231204,0.356,0.118
231323,0.355,0.115
231442,0.355,0.119
231561,0.358,0.117
231680,0.355,0.118
231799,0.355,0.119
231918,0.355,0.115
232037,0.356,0.121
232156,0.356,0.119
232275,0.355,0.116
232394,0.356,0.115
232513,0.355,0.116
232632,0.354,0.12
232751,0.357,0.116
232870,0.356,0.117
232989,0.355,0.116
233108,0.355,0.12
233227,0.356,0.117
233346,0.355,0.118
233465,0.356,0.119
233584,0.355,0.118
233703,0.355,0.118
233822,0.355,0.114
233941,0.355,0.115
234060,0.356,0.116
234179,0.355,0.117
234298,0.356,0.116
234417,0.356,0.116
234536,0.356,0.118
234655,0.355,0.116
234774,0.356,0.119
234893,0.355,0.115
235012,0.355,0.117
235131,0.356,0.12
235250,0.355,0.117
235369,0.356,0.116
235488,0.356,0.116
235607,0.357,0.114
235726,0.356,0.114
235845,0.354,0.115
235964,0.356,0.117
236083,0.355,0.117
236202,0.356,0.116
236321,0.356,0.116
236440,0.355,0.116
236559,0.356,0.117
236678,0.356,0.117
236797,0.356,0.118
236916,0.355,0.119
237035,0.355,0.115
237154,0.356,0.117
237273,0.356,0.119
237392,0.355,0.118
237511,0.355,0.118
237630,0.356,0.117
237749,0.355,0.119
237868,0.356,0.119
237987,0.355,0.117
238106,0.356,0.119
238225,0.356,0.116
238344,0.355,0.119
238463,0.355,0.118
238582,0.355,0.114
238701,0.354,0.116
238820,0.356,0.117
238939,0.355,0.116
239058,0.354,0.117
239177,0.357,0.116
239296,0.356,0.12
239415,0.356,0.116
239534,0.355,0.116
239653,0.356,0.117
239772,0.355,0.115
239891,0.356,0.117
240010,0.355,0.117
240129,0.355,0.118
240248,0.355,0.115
240367,0.355,0.117
240486,0.356,0.115
240605,0.356,0.118
240724,0.357,0.116
240843,0.354,0.119
240962,0.355,0.115
241081,0.354,0.116
241200,0.357,0.115
241319,0.355,0.115
241438,0.355,0.116
241557,0.356,0.119
241676,0.355,0.118
241794,0.356,0.122
241913,0.357,0.114
242032,0.356,0.116
242151,0.355,0.117
242270,0.355,0.117
242389,0.355,0.118
242508,0.357,0.118
242627,0.354,0.115
242746,0.356,0.117
242865,0.356,0.114
242984,0.355,0.113
243103,0.355,0.116
243222,0.356,0.118
243341,0.354,0.119
243460,0.356,0.117
243579,0.355,0.117
243698,0.356,0.116
243817,0.355,0.116
243936,0.356,0.117
244055,0.355,0.116
244174,0.355,0.118
244293,0.355,0.117
244412,0.354,0.121
244531,0.355,0.117
244650,0.355,0.116
244769,0.355,0.115
244888,0.355,0.116
245007,0.354,0.116
245126,0.355,0.116
245245,0.356,0.119
245364,0.354,0.114
245483,0.356,0.117
245602,0.356,0.117
245721,0.355,0.117
245840,0.356,0.117
245959,0.355,0.119
246078,0.356,0.117
246197,0.356,0.114
246316,0.355,0.116
246435,0.356,0.12
246554,0.356,0.112
246673,0.355,0.117
246792,0.355,0.115
246911,0.354,0.116
247030,0.355,0.119
247149,0.355,0.119
247268,0.355,0.117
247387,0.354,0.117
247506,0.356,0.119
247625,0.355,0.119
247744,0.355,0.117
247863,0.355,0.116
247982,0.354,0.118
248101,0.355,0.116
248220,0.355,0.116
248339,0.355,0.115
248458,0.354,0.118
248577,0.355,0.12
248696,0.355,0.113
248815,0.355,0.119
248934,0.355,0.114
249053,0.355,0.116
249172,0.354,0.119
249291,0.356,0.118
249410,0.356,0.115
249529,0.355,0.12
249648,0.355,0.113
249767,0.355,0.115
249886,0.355,0.116
250005,0.355,0.118
250124,0.356,0.122
250243,0.354,0.115
250362,0.356,0.114
250481,0.355,0.117
250600,0.354,0.114
250719,0.356,0.117
250838,0.355,0.113
250957,0.355,0.117
251076,0.355,0.119
251195,0.355,0.116
251314,0.355,0.115
251433,0.355,0.116
251552,0.354,0.116
251671,0.356,0.118
251790,0.355,0.118
251909,0.355,0.115
252028,0.354,0.118
252147,0.355,0.116
252266,0.355,0.119
252385,0.355,0.115
252504,0.355,0.113
252623,0.356,0.118
252742,0.355,0.116
252861,0.354,0.116
252980,0.355,0.117
253099,0.356,0.114
253218,0.355,0.114
253337,0.354,0.119
253456,0.355,0.116
253575,0.355,0.117
